Efficient Sensitivity Analysis for Parametric Robust Markov Chains

We provide a novel method for sensitivity analysis of parametric robust Markov chains. These models incorporate parameters and sets of probability distributions to alleviate the often unrealistic assumption that precise probabilities are available. We measure sensitivity in terms of partial derivatives with respect to the uncertain transition probabilities regarding measures such as the expected reward. As our main contribution, we present an efficient method to compute these partial derivatives. To scale our approach to models with thousands of parameters, we present an extension of this method that selects the subset of $k$ parameters with the highest partial derivative. Our methods are based on linear programming and differentiating these programs around a given value for the parameters. The experiments show the applicability of our approach on models with over a million states and thousands of parameters. Moreover, we embed the results within an iterative learning scheme that profits from having access to a dedicated sensitivity analysis.

==> tables/cameraready/learning_drone_2023_04_22_06_39_34_every10steps.csv <==
x;derivative_mean;derivative_min;derivative_max;expVisits_sampling_mean;expVisits_sampling_min;expVisits_sampling_max;samples_mean;samples_min;samples_max;random_mean;random_min;random_max
0;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073
10;0.4092128984;0.403527961;0.414872288;0.4339833594;0.431988549;0.436042811;0.4313093952;0.429404362;0.432256485;0.4403348666;0.439632099;0.440746463
20;0.3932295432;0.3883822;0.39915286;0.4283788394;0.425719122;0.431369132;0.4241030844;0.42275338;0.425901542;0.4382693276;0.436565291;0.439633119
30;0.3840365566;0.378426143;0.390427321;0.4244881112;0.42254831;0.425821724;0.4226211664;0.421406034;0.424355084;0.4366047744;0.435495426;0.438267291
40;0.3758902026;0.369342705;0.380951637;0.4221433486;0.419649814;0.425403526;0.4203601292;0.418677745;0.421716825;0.4355084712;0.43362302;0.437037994
50;0.3683158294;0.359020338;0.373030147;0.4209470454;0.418622136;0.425252237;0.41794515;0.416695966;0.418986759;0.434104568;0.431722278;0.436187683
60;0.363108853;0.358696465;0.367223757;0.4173112278;0.414188187;0.42081377;0.4137258888;0.412227541;0.415926728;0.431675766;0.424286238;0.434977826
70;0.3595513282;0.355389602;0.362918555;0.4157583616;0.412389224;0.420205614;0.4100982756;0.408409432;0.412697085;0.4292261512;0.423187545;0.433840473
80;0.3571926098;0.354316957;0.360550104;0.4127810808;0.408243485;0.416844802;0.4094877788;0.407638618;0.412148134;0.4286134602;0.42279005;0.432764611
90;0.3532242272;0.349219396;0.357218207;0.4098481584;0.40662274;0.41226524;0.4010684574;0.399826243;0.403150155;0.4258480982;0.420150576;0.430418676
100;0.3491006052;0.34451345;0.351299703;0.4084288462;0.405227106;0.411415963;0.399390754;0.398116902;0.401274486;0.424155134;0.419520516;0.429063103
110;0.3456394956;0.340960019;0.348724341;0.4069563974;0.404515278;0.410526996;0.397193263;0.396144718;0.398974974;0.4226086382;0.418124406;0.427131443
120;0.341839065;0.336956891;0.345541054;0.4049864732;0.402833727;0.407709241;0.3961740872;0.395074856;0.398081155;0.4210706814;0.417175475;0.425758489
130;0.3385923192;0.333967286;0.341921348;0.4022244884;0.397537934;0.40554583;0.3939176098;0.392975137;0.395507512;0.4200043722;0.416268625;0.424460809
140;0.3350433726;0.329885847;0.338775959;0.4008472196;0.394917028;0.404892631;0.392242236;0.391194258;0.393674044;0.4187519516;0.415458393;0.423326121
150;0.3320527758;0.327167774;0.335391315;0.399661599;0.39418214;0.403703032;0.381813421;0.379534295;0.384339272;0.4173130766;0.41395352;0.422385221
160;0.3294639002;0.325862401;0.333112615;0.3983576676;0.392100443;0.402892043;0.3793193786;0.377257539;0.381947519;0.41594512;0.411376006;0.421534157
170;0.3266215364;0.322678925;0.329919595;0.395659788;0.391424794;0.400619497;0.3769133944;0.374505045;0.379507977;0.414232861;0.409417023;0.420246232
180;0.3243715658;0.321321734;0.327226574;0.3930259002;0.389517828;0.398641006;0.3743868416;0.372237343;0.377246016;0.411252804;0.399332066;0.418854805
190;0.3220138076;0.31800017;0.325985746;0.3908569762;0.387354864;0.395298774;0.372048493;0.369823717;0.375173173;0.4085802492;0.397694919;0.417238745
200;0.3194167488;0.314885339;0.323237359;0.388249123;0.383707344;0.393832592;0.3715249082;0.369183024;0.375181069;0.4072981352;0.396932683;0.415260999
210;0.3174308994;0.312595735;0.322179816;0.3875973622;0.383117479;0.393315459;0.3705223144;0.368263277;0.374411828;0.4059753046;0.395800851;0.414364739
220;0.31532675;0.309718789;0.320134927;0.3862267156;0.382562384;0.392191068;0.3702412522;0.368143184;0.374101574;0.4051185954;0.395237033;0.413450344
230;0.3135906154;0.30828171;0.318152523;0.3842089912;0.380475577;0.38775309;0.3645983884;0.361425581;0.370348162;0.4035935036;0.39318378;0.412138546
240;0.3117453498;0.306382209;0.31678154;0.3826785022;0.379248652;0.386806446;0.3599074274;0.35828;0.364478837;0.4026274392;0.392179789;0.411573147
250;0.3094086774;0.304347802;0.313285725;0.3809422714;0.377799186;0.382988244;0.3590366912;0.357416157;0.363553712;0.4008192258;0.391521113;0.410276534
260;0.3073576208;0.302148561;0.310883054;0.3794589582;0.376886262;0.382410232;0.3575262328;0.355678646;0.362074535;0.3997033936;0.390292386;0.409513396
270;0.3054489626;0.300255105;0.309285556;0.3786933564;0.376176747;0.382187222;0.3555248526;0.353745623;0.359548828;0.3962217134;0.388735928;0.402009644
280;0.3034821432;0.298198408;0.307375779;0.3776453976;0.375607963;0.380258876;0.3544443598;0.352871804;0.358242503;0.394245648;0.388308835;0.400694422
290;0.3014583816;0.29566433;0.305502112;0.3763756998;0.37390681;0.379631926;0.3530825658;0.351722537;0.35680571;0.3923686168;0.384213177;0.399948983
300;0.2995474454;0.294098151;0.304105193;0.3753802966;0.373131405;0.379134849;0.3521717644;0.350802579;0.355735996;0.3912864066;0.382549453;0.398260948
310;0.2979137698;0.292894919;0.302075613;0.3736506942;0.371934692;0.376258712;0.3505519484;0.348144745;0.354470113;0.3895974438;0.381297402;0.397478987
320;0.2958747386;0.290889982;0.300113455;0.3730102408;0.370987156;0.375723716;0.3477723086;0.344245859;0.352817506;0.3887223574;0.380681503;0.396128802
330;0.2946040314;0.288457575;0.299941256;0.3707205602;0.366678095;0.373308665;0.346639576;0.342958151;0.351584175;0.3869972456;0.376334083;0.395764269
340;0.2929111148;0.287415289;0.296903301;0.3693371658;0.364333687;0.371675453;0.3458174526;0.342032642;0.350944485;0.3855694812;0.375162529;0.393203725
350;0.291373045;0.286836153;0.294701075;0.368081003;0.362956114;0.370740342;0.3451061258;0.341141327;0.350718472;0.3834977826;0.374847235;0.391850648
360;0.2900423874;0.285609571;0.293921239;0.3672623702;0.362378335;0.370049065;0.3428372208;0.338707693;0.348026662;0.3819115604;0.373545734;0.389667891
370;0.2884217068;0.284644247;0.292083353;0.3655921222;0.361905164;0.367384851;0.3413308284;0.337196961;0.34631565;0.3804406582;0.371284682;0.388959717
380;0.2868491544;0.282752634;0.290335455;0.3647004108;0.360731955;0.366033106;0.3409668306;0.336618622;0.345983035;0.3792584574;0.368310923;0.388407695
390;0.2855519186;0.280892085;0.288986327;0.3635126692;0.359096344;0.364890776;0.3400845004;0.335573234;0.345240371;0.3785183486;0.367716632;0.387592692
400;0.2842370864;0.279720064;0.287196785;0.3619172526;0.358487181;0.364142188;0.3391376034;0.334638871;0.344295345;0.3773828994;0.366048622;0.385222239
410;0.282979359;0.278385112;0.285571285;0.3605623556;0.35788343;0.363417316;0.3379743796;0.333748058;0.342969486;0.3763998224;0.364343209;0.384941042
420;0.2815769108;0.277734624;0.284539768;0.359843573;0.357447849;0.361798907;0.3336139364;0.3298683;0.339911337;0.3758027884;0.363726893;0.384896564
430;0.2804483538;0.276248104;0.28385091;0.3584373342;0.356018333;0.36040945;0.3302950282;0.326593283;0.336757075;0.3739850656;0.363310226;0.383430096
440;0.2791147466;0.275243632;0.282881241;0.356900661;0.353035855;0.359866594;0.3300050278;0.32631647;0.336540339;0.3721492212;0.362989214;0.380217479
450;0.277792826;0.274443117;0.281394465;0.355876821;0.351552627;0.358158383;0.3263864916;0.323255196;0.332490735;0.3712149364;0.361964412;0.379373098
460;0.2762990982;0.273279417;0.279510113;0.3548205862;0.35060173;0.35686014;0.3191661196;0.315630025;0.325482468;0.3701057588;0.35881086;0.378582689
470;0.274829022;0.271939494;0.277986343;0.3539034092;0.35006284;0.356327389;0.312764555;0.308638861;0.320639667;0.3694938954;0.358352988;0.377817952
480;0.2738922434;0.270538423;0.276901891;0.3533255386;0.349912733;0.355406022;0.3111488686;0.308026983;0.3188481;0.368151428;0.357936999;0.37754345
490;0.2726123156;0.269181474;0.275216697;0.3520312692;0.349607161;0.354247572;0.3102081088;0.306991923;0.317864193;0.3671180856;0.357019051;0.376222005
500;0.2713095664;0.267933044;0.274321973;0.3511804764;0.34886399;0.353345929;0.3090167232;0.305619295;0.316878707;0.36648454;0.356349512;0.375867262
510;0.2702026132;0.266591133;0.27349617;0.3496163814;0.34636279;0.351998978;0.3080128614;0.3047298;0.315893447;0.3655286564;0.354791664;0.374413371
520;0.2686206506;0.265051051;0.271459414;0.3483762792;0.344573669;0.351598236;0.3074121016;0.304112791;0.315299214;0.3645087018;0.354037391;0.373376172
530;0.2674400024;0.263384186;0.269792092;0.347778886;0.343709542;0.351166976;0.3065467562;0.303203362;0.314394791;0.3634020786;0.353764417;0.372542821
540;0.2662569804;0.262581703;0.268359916;0.3469908982;0.343649869;0.350930936;0.3053043856;0.301924688;0.313285458;0.3618647006;0.353014423;0.371130998
550;0.265342356;0.261917114;0.267072179;0.3463038668;0.342313835;0.350291529;0.3042621246;0.300788395;0.312154146;0.3598933414;0.351395044;0.369330819
560;0.2640996338;0.260467672;0.265626128;0.3458280704;0.341801407;0.34987356;0.3034620184;0.299918396;0.311515723;0.3592367856;0.35103558;0.368407922
570;0.2629503312;0.259480391;0.264521404;0.3454850442;0.341841734;0.349072348;0.3027506522;0.299310229;0.310819973;0.3579052056;0.349695102;0.367992021
580;0.262031376;0.258559417;0.26361174;0.344585936;0.341663698;0.347523551;0.3019847068;0.298424611;0.31019842;0.3570553146;0.349187701;0.366111985
590;0.2612109702;0.257900354;0.262642522;0.3440527506;0.340916613;0.347073362;0.3004948148;0.296598434;0.308558315;0.3562811988;0.348303287;0.365138665
600;0.2603562118;0.256697961;0.262064896;0.3429238308;0.340262603;0.346223499;0.299894869;0.296029232;0.307779432;0.3554514034;0.346770929;0.364717589
610;0.259378558;0.255339311;0.261320362;0.3407028348;0.332165243;0.34547602;0.2987888914;0.294627412;0.306651454;0.3540401124;0.346248539;0.363581413
620;0.25845116;0.254795529;0.260861246;0.3401660062;0.331779947;0.344687823;0.2977551916;0.293622144;0.305749346;0.3535641696;0.345655084;0.363347188
630;0.2578705188;0.254134013;0.260081451;0.3394514598;0.331026027;0.344363964;0.2971286378;0.293020069;0.30506124;0.35307168;0.345119558;0.362421233
640;0.2572966934;0.253964374;0.258951005;0.3388757994;0.331068595;0.343994252;0.2963521054;0.292248819;0.304424225;0.351232135;0.342502909;0.362133478
650;0.2565555432;0.252778139;0.257974524;0.338316945;0.330845949;0.343927285;0.2954314216;0.291217442;0.303653316;0.3506049898;0.341706845;0.361296062
660;0.2557468406;0.252169113;0.257737892;0.3377666864;0.330275923;0.342724566;0.2946264582;0.290618753;0.302669312;0.3488149524;0.340085546;0.360634953
670;0.2551511456;0.251509027;0.257328437;0.336407787;0.329759866;0.342627698;0.2941354934;0.290168559;0.302261761;0.3482279348;0.339659443;0.359688011
680;0.2544853588;0.251017096;0.256502271;0.335280906;0.329405991;0.338830288;0.2933094196;0.289290931;0.301377054;0.346466633;0.338536142;0.358228759
690;0.2534796416;0.250544867;0.25517793;0.334750077;0.32845482;0.338542076;0.2926734514;0.288825123;0.300568276;0.3461601218;0.338075908;0.358105937
700;0.2525994148;0.249873465;0.254120035;0.3343156922;0.327783443;0.338396504;0.2918000784;0.288030351;0.299671859;0.3455328488;0.337373162;0.357687211
710;0.2517133914;0.248827649;0.25347526;0.3337800852;0.327366922;0.338091327;0.2910454396;0.28720092;0.298905895;0.3440915668;0.335491471;0.35703498
720;0.250928812;0.248186426;0.252332016;0.3328466632;0.325203262;0.337334754;0.2902675048;0.2865329;0.298170326;0.3429973474;0.334807316;0.356446947
730;0.2501037704;0.24767573;0.251327906;0.3323102878;0.325036594;0.337106929;0.2897550564;0.286114567;0.297716535;0.341966537;0.334102924;0.355831796
740;0.2494439656;0.246942643;0.251134934;0.330785596;0.321948821;0.336616208;0.2891459868;0.285569733;0.296985616;0.3411124978;0.331760728;0.355374239
750;0.2486939918;0.246412341;0.249938316;0.3301666166;0.321278869;0.335253514;0.2887399874;0.285199791;0.296579454;0.3397686536;0.331202396;0.354404733
760;0.248048459;0.245139792;0.249276019;0.329284656;0.320521504;0.334322789;0.2879254284;0.284327381;0.295918124;0.339220554;0.330504554;0.353984155
770;0.2471590994;0.24479568;0.248217112;0.3285333074;0.319624659;0.334170833;0.287383325;0.283799132;0.295486061;0.3386055776;0.329965742;0.353492939
780;0.2466300462;0.244753937;0.247535566;0.3278011954;0.318113016;0.333915446;0.2869412616;0.283360615;0.29511694;0.3370127664;0.329169951;0.351328099
790;0.2460195314;0.24393877;0.247312647;0.3273247332;0.317812548;0.333679856;0.2862696082;0.2827621;0.294408808;0.3354644872;0.32824102;0.347210765
800;0.2450442106;0.242919843;0.246269236;0.3265318854;0.317574756;0.333362846;0.2852630454;0.281810544;0.293517153;0.3344905558;0.328039553;0.346736489
810;0.2444542906;0.242392992;0.246137652;0.3248476078;0.315079197;0.331343985;0.284631637;0.28108512;0.293044267;0.3338469886;0.32721822;0.34611014
820;0.2433812524;0.240978722;0.245200932;0.324311919;0.314549354;0.330452012;0.28364064;0.280014328;0.291987454;0.3322738556;0.326667538;0.343151787
830;0.242572089;0.240227959;0.244021688;0.3235799264;0.313197116;0.329620785;0.2829429658;0.279435876;0.291228464;0.3312135922;0.324468104;0.34253417
840;0.2420268292;0.239494293;0.243770287;0.323035444;0.312818519;0.328837294;0.282694939;0.279272656;0.29100547;0.3304396018;0.32387468;0.341364494
850;0.2412922316;0.238937832;0.242772555;0.3223332196;0.312376962;0.328013348;0.2823253172;0.278901381;0.290708125;0.328824789;0.322856983;0.339006516
860;0.2407508298;0.238328023;0.242150067;0.3211182054;0.310176183;0.327833173;0.2814963888;0.278340577;0.289485883;0.327696213;0.322298426;0.338211593
870;0.2401926996;0.237230916;0.241863109;0.3196780578;0.309923841;0.327171253;0.2803483644;0.277299605;0.288364295;0.3269472766;0.320958136;0.337164875
880;0.2392215012;0.235913942;0.241219336;0.3192578154;0.309233204;0.326731489;0.2796512042;0.276650989;0.287641977;0.3247267214;0.319684891;0.329386018
890;0.2389357548;0.235296214;0.240812321;0.3185329418;0.308600811;0.325979795;0.2789846544;0.275907059;0.286885873;0.324082967;0.319109703;0.328467086
900;0.238419133;0.234999665;0.240014203;0.3179806512;0.307599904;0.325545495;0.2782721508;0.27516269;0.286287104;0.3222101258;0.31314003;0.328248094
910;0.2378324522;0.234426504;0.239745156;0.3166752808;0.305721675;0.324592293;0.2771801528;0.273991601;0.285473629;0.32009469;0.310233551;0.327110007
920;0.2371496298;0.234209966;0.238863544;0.3161462974;0.305338176;0.324391885;0.2761862782;0.273004547;0.284550085;0.3191464854;0.308852164;0.326084667
930;0.236412699;0.233720124;0.238204432;0.315759308;0.305274327;0.324128912;0.2754791004;0.272149332;0.283761629;0.318415967;0.308523368;0.324448859
940;0.2357241676;0.233033571;0.237800532;0.3149318618;0.304245467;0.32267165;0.2749025556;0.271518871;0.283124303;0.317928103;0.308558906;0.323138367
950;0.2351380168;0.232655686;0.237530744;0.314232041;0.303539435;0.322267498;0.2746090588;0.271210958;0.282895651;0.3173725642;0.307892854;0.321983737
960;0.2346576296;0.2319173;0.236918008;0.3137966236;0.303257913;0.321277275;0.2741436496;0.270818325;0.28242707;0.3161040544;0.307106414;0.321636289
970;0.2339369472;0.231527981;0.235918807;0.3134437352;0.303055149;0.320693198;0.2736032768;0.270234596;0.281933683;0.315272925;0.306728348;0.318717534
980;0.2332421008;0.230828087;0.235046111;0.3126114518;0.301573023;0.320211876;0.2728420778;0.269560092;0.281148082;0.314936484;0.306364019;0.318487388
990;0.2325035268;0.230147941;0.234398145;0.311531645;0.30068387;0.319868093;0.272175568;0.269008123;0.280342121;0.3142726888;0.305346558;0.317916942
1000;0.2320625792;0.230030017;0.233084088;0.3109531404;0.299741468;0.319287146;0.2716075364;0.268435114;0.279891759;0.313340395;0.304523531;0.317536927
1010;0.2315755804;0.229245872;0.233016453;0.310294568;0.298588318;0.318679584;0.2709652498;0.267816908;0.279413529;0.3124907616;0.302608789;0.317655899
1020;0.2310309822;0.228623204;0.232812002;0.3089051866;0.297987349;0.31850598;0.270831732;0.267581412;0.279177607;0.311672211;0.30209112;0.315889924
1030;0.2302808918;0.227868255;0.232059746;0.3087146352;0.297892071;0.31815341;0.2701018548;0.266983987;0.27841058;0.3112046526;0.301723087;0.315720478
1040;0.2298589088;0.227665989;0.231614706;0.307951893;0.296861604;0.317126979;0.2692772732;0.266049448;0.277699489;0.310730406;0.301079961;0.315014201
1050;0.2291892634;0.226914727;0.231212332;0.3073254544;0.295888242;0.316429526;0.2681415548;0.264920046;0.27665802;0.3101266216;0.300800582;0.314545164
1060;0.2287223746;0.226668671;0.230761924;0.3069708186;0.294934806;0.315880964;0.2658437216;0.262438739;0.274287442;0.3097435878;0.300301311;0.314398782
1070;0.2279510754;0.226287083;0.2301083;0.3065239094;0.294442768;0.315500464;0.2651861868;0.261779027;0.273344425;0.308674793;0.299211986;0.31300043
1080;0.22751643;0.22574257;0.229821361;0.3059964266;0.293730928;0.314438844;0.26455646;0.261083412;0.273079513;0.3082645592;0.298586595;0.312637811
1090;0.2272133594;0.225717873;0.22950824;0.3054960104;0.293418636;0.313735865;0.2640785084;0.260536724;0.272731073;0.3075145922;0.296989013;0.312745793
1100;0.2267430822;0.224740809;0.229098102;0.3046541722;0.293049232;0.31159634;0.2636655988;0.260060627;0.272486561;0.306377383;0.296425589;0.311598554
1110;0.2262547996;0.224344286;0.228525813;0.3039721032;0.292294766;0.310827428;0.262794482;0.259585775;0.270883176;0.3052819482;0.296198515;0.310410098
1120;0.2256989226;0.223730134;0.227983962;0.3033641422;0.291893072;0.310483985;0.2622308902;0.258965673;0.270162222;0.3047408356;0.294902449;0.30993231
1130;0.2253106984;0.223075884;0.227648987;0.30316282;0.291962828;0.310017449;0.261679808;0.257711487;0.270688769;0.3043323908;0.294256881;0.309712121
1140;0.2249563686;0.222900206;0.227528739;0.3025651278;0.291675438;0.309418696;0.2603789052;0.255992869;0.27027207;0.303422035;0.293113624;0.309393875
1150;0.2245709726;0.222444395;0.226905396;0.3017876762;0.291047345;0.309372291;0.2600100466;0.255730103;0.269914546;0.3026320226;0.292748775;0.308297981
1160;0.2242076844;0.22231836;0.226381022;0.3014054762;0.290724504;0.309393668;0.2594110018;0.255050603;0.269121823;0.301306996;0.290085973;0.307730189
1170;0.2237349908;0.222054528;0.22599466;0.3007256632;0.289139671;0.309428265;0.2591542602;0.254678293;0.268908362;0.3006630628;0.289874589;0.306994321
1180;0.2230802038;0.221443618;0.225564499;0.2999430046;0.288706956;0.308479624;0.2582240764;0.253200675;0.267777957;0.300069865;0.289447678;0.306691586
1190;0.2226402144;0.221007844;0.225144491;0.2996273234;0.288254207;0.308138758;0.2577085594;0.252831878;0.267201605;0.2987545942;0.288771036;0.306486751
1200;0.2224168196;0.22078651;0.224894505;0.2990116332;0.287673676;0.307906513;0.2554321788;0.250750175;0.263578925;0.2983028822;0.288761539;0.305981636
1210;0.2219833126;0.220457034;0.224405685;0.2980775752;0.287103978;0.306179978;0.255035449;0.250489478;0.263240327;0.2978375876;0.288518901;0.305149232
1220;0.2216272576;0.220370574;0.223911247;0.2975808812;0.286756619;0.305795239;0.254494214;0.250071731;0.262916782;0.2971477252;0.288080651;0.303497051
1230;0.2211150968;0.220045644;0.223181311;0.2969065694;0.285932619;0.305347334;0.2540388836;0.249994931;0.262324004;0.2967028802;0.287577063;0.30326221
1240;0.2207041126;0.219841863;0.222533091;0.2963880044;0.28572148;0.305225321;0.2537419852;0.24958629;0.262171173;0.2960642212;0.287242643;0.302786243
1250;0.220204633;0.219286227;0.222123661;0.2960584444;0.28532448;0.305028596;0.2534418254;0.249206601;0.261724964;0.2953334502;0.286979855;0.30258316
1260;0.219705533;0.218797768;0.221606745;0.2953363454;0.284952837;0.303849141;0.2531635442;0.248835986;0.261273557;0.2949266832;0.286570511;0.302233867
1270;0.219250022;0.21792772;0.221050712;0.2950678902;0.284862797;0.30375093;0.2530842938;0.248763187;0.261226871;0.293597765;0.286402532;0.30219727
1280;0.218896497;0.217559114;0.220656038;0.2946109814;0.283526165;0.303902032;0.25298423;0.248564495;0.261198735;0.2930227166;0.286174563;0.301354058
1290;0.2186634438;0.217230956;0.220413963;0.2940567114;0.283241997;0.303332246;0.2502588152;0.246482483;0.258336525;0.2921942672;0.285903193;0.298942705
1300;0.2183330172;0.216714463;0.220087738;0.2934119988;0.282735543;0.302884426;0.2500629296;0.246263596;0.258133216;0.29139451;0.285267729;0.298346476
1310;0.2179208474;0.216392239;0.219535628;0.291636428;0.282224977;0.302486808;0.2497190704;0.245994017;0.257887659;0.2908509144;0.284510088;0.298075354
1320;0.2176445;0.216083793;0.219000622;0.2909347876;0.281637906;0.301976879;0.2491698056;0.245586747;0.257255542;0.290085071;0.283956314;0.296178421
1330;0.2171631022;0.215623194;0.218387883;0.2905366188;0.281139771;0.302132636;0.2489453456;0.24532529;0.257025345;0.2896353824;0.283750194;0.296016567
1340;0.2166498148;0.215308891;0.217553003;0.28985003;0.280534867;0.301586732;0.2485599258;0.244928558;0.256677487;0.2888388598;0.283540464;0.293944844
1350;0.2161946772;0.214965163;0.21695687;0.2894691886;0.280192219;0.300774319;0.2482735858;0.244668765;0.256490134;0.2880993518;0.282732977;0.293208535
1360;0.2160172286;0.214673707;0.216781372;0.2887515978;0.279932181;0.300169173;0.2475377084;0.243870195;0.255846065;0.2874925256;0.281711152;0.292998701
1370;0.2156429902;0.214356383;0.216701989;0.2885905698;0.279746315;0.300064932;0.2468188094;0.243522378;0.254917017;0.2871868626;0.281088055;0.292800834
1380;0.215278286;0.213898152;0.216572738;0.2879907988;0.279720548;0.299455329;0.2465206066;0.243040815;0.254530211;0.286571905;0.28012296;0.292600324
1390;0.2148850688;0.213636266;0.216058248;0.2876908448;0.279296372;0.299248341;0.2461979908;0.242604543;0.254310249;0.2860338842;0.279445035;0.292308949
1400;0.2144072524;0.212853083;0.216091226;0.28723661;0.278842477;0.298530401;0.2459936858;0.242592524;0.253950217;0.2853455884;0.279373252;0.291809593
1410;0.214167693;0.212801454;0.215589528;0.2867363078;0.278523962;0.297707531;0.2456515174;0.242373477;0.253065221;0.2844956326;0.278389501;0.291258841
1420;0.213878549;0.212644666;0.215395393;0.2861519602;0.278440952;0.296461681;0.2452081502;0.24202266;0.25252594;0.2839023204;0.27751795;0.289979687
1430;0.213498061;0.212335908;0.215186444;0.2856798224;0.277944396;0.296009272;0.2451635932;0.241843894;0.252418984;0.2829558256;0.276792483;0.288973978
1440;0.2130156618;0.21199805;0.214832503;0.2848668178;0.277684754;0.295424254;0.244890495;0.241662308;0.252077533;0.282481337;0.27588012;0.28865103
1450;0.2126628664;0.211626948;0.214415528;0.2843230402;0.277525175;0.293655899;0.2447052438;0.241484211;0.251946797;0.2821468778;0.275448827;0.288354766
1460;0.2123181224;0.211354447;0.214211327;0.284098795;0.277084191;0.293234539;0.2443492318;0.241091453;0.251567577;0.2817484296;0.275401415;0.288247824
1470;0.2121723602;0.211166699;0.213923707;0.2838852168;0.276948945;0.293141437;0.243764517;0.241048567;0.250991957;0.2811145372;0.274410511;0.288067598
1480;0.211820317;0.210742235;0.213415274;0.2836448782;0.276776736;0.292656282;0.2419178186;0.238954594;0.249682848;0.2796973598;0.274212532;0.287743542
1490;0.2116424664;0.210699961;0.213005015;0.283343422;0.276143301;0.292550923;0.2417419344;0.238665957;0.249600649;0.2790274362;0.273884639;0.287379295
1500;0.2113323666;0.210414641;0.212659627;0.2830651078;0.275915449;0.29239445;0.2409716154;0.237269426;0.248824001;0.2784907158;0.273615744;0.286474865
1510;0.2109422812;0.210142477;0.211849393;0.2827183972;0.275731986;0.291614744;0.239178391;0.235342805;0.245143699;0.277873831;0.272250851;0.285425341
1520;0.2105427306;0.209762686;0.21134906;0.2823944694;0.275517344;0.291375383;0.237039368;0.23323226;0.241178744;0.2777444254;0.271932096;0.285263116
1530;0.2102382306;0.209462559;0.211194516;0.2819954544;0.275053631;0.2908413;0.236006392;0.2328013;0.239560028;0.276905276;0.271715391;0.285017954
1540;0.2099769882;0.209279749;0.210936053;0.2815293846;0.274498804;0.290311372;0.2357234026;0.232535015;0.239269428;0.2766033466;0.271420706;0.284359459
1550;0.2096294944;0.209061313;0.210807178;0.2810117498;0.274202619;0.289820741;0.2356166442;0.23247827;0.239166914;0.2760830488;0.271261721;0.284195798
1560;0.2092669108;0.208801989;0.210315713;0.2807120344;0.27387556;0.289655364;0.235462957;0.232255049;0.238963262;0.2757683904;0.27083721;0.283826347
1570;0.2089883958;0.208280911;0.210048731;0.280174716;0.272958868;0.2890832;0.235292536;0.232031818;0.238742084;0.2754071846;0.270760058;0.28353111
1580;0.208629811;0.20759637;0.209819048;0.279836142;0.272868064;0.288950601;0.2350665784;0.231852066;0.238324946;0.275070351;0.270509691;0.282962277
1590;0.2084063096;0.207343678;0.209938252;0.2782246996;0.271057532;0.283368839;0.23489681;0.231631948;0.238058166;0.2747067976;0.27039956;0.282652017
1600;0.2081190978;0.206960677;0.209662409;0.2779620978;0.271033912;0.283133509;0.234534845;0.231296029;0.237746541;0.2742870356;0.270042059;0.282250654
1610;0.20781206;0.206688324;0.20910744;0.277451279;0.270889548;0.282660896;0.2343492434;0.23133275;0.237360244;0.2738245356;0.269160357;0.282009593
1620;0.2075141092;0.206573052;0.208837111;0.2771809226;0.270677791;0.282505112;0.2342486724;0.231281398;0.237259023;0.27335745;0.268851699;0.281403853
1630;0.2073763184;0.206420108;0.208675586;0.2766342218;0.270396936;0.281880506;0.2341023214;0.231093896;0.237141201;0.2729848774;0.268613999;0.280755091
1640;0.2071344166;0.206203456;0.208328789;0.276302392;0.270269546;0.281781023;0.2338531922;0.230834826;0.236943488;0.272822489;0.268629422;0.28050589
1650;0.2068718026;0.205832706;0.208095542;0.2758700004;0.270149103;0.281489761;0.2335543198;0.230612631;0.236678676;0.272303547;0.268278306;0.280163982
1660;0.2065709772;0.205454116;0.207880187;0.2756086876;0.269655364;0.281167621;0.233427575;0.230523635;0.236449231;0.2719506522;0.26762588;0.279934553
1670;0.2062688308;0.205230309;0.207599802;0.274939737;0.269519545;0.280618827;0.2332118916;0.230334335;0.236225603;0.2711240164;0.266669552;0.279200743
1680;0.2058864414;0.204880653;0.207100043;0.2747250398;0.269348045;0.280347211;0.2330219404;0.230031131;0.236071985;0.270718646;0.266659054;0.279011313
1690;0.2056385424;0.204680416;0.206876704;0.2742247442;0.26877321;0.279503418;0.2328486174;0.229791991;0.23588604;0.2701534684;0.266472801;0.278588423
1700;0.205458165;0.204488259;0.206627686;0.2738017972;0.26843425;0.279335835;0.2326651138;0.229602549;0.235640239;0.2698789372;0.265832917;0.278312061
1710;0.2052609196;0.204627195;0.20633941;0.273392289;0.267898054;0.278937498;0.2325627884;0.229453979;0.235587054;0.2695447432;0.265633877;0.278108035
1720;0.2050901172;0.204235188;0.206036448;0.2729552112;0.267611103;0.278001009;0.232368032;0.229322872;0.235313347;0.269135578;0.265586672;0.277957626
1730;0.2048047518;0.204149359;0.206033965;0.2727228714;0.267479555;0.277833401;0.232167778;0.229189554;0.2350787;0.2687980258;0.26501484;0.277783248
1740;0.2045590754;0.203683771;0.205800077;0.2722300628;0.266058558;0.277498833;0.2319342488;0.228753227;0.234779745;0.2686379796;0.26487987;0.277723707
1750;0.2044267746;0.203558129;0.205589881;0.272077023;0.26574726;0.277451471;0.231778132;0.228537648;0.234599916;0.268280523;0.264203443;0.277734015
1760;0.204182847;0.203453897;0.205290287;0.2716816822;0.265367627;0.277051205;0.2316663492;0.228405213;0.234566938;0.267630636;0.263979984;0.276948138
1770;0.2038368742;0.203073865;0.20514872;0.2713049494;0.264898502;0.27668416;0.2314351162;0.228076714;0.234430839;0.2671213268;0.263570258;0.276314449
1780;0.2035635266;0.202845034;0.205146345;0.2708872372;0.264724512;0.276301862;0.2312522248;0.227781743;0.234290016;0.2665194002;0.263278494;0.274932487
1790;0.2032368564;0.202514933;0.204765835;0.270529554;0.264406538;0.276149668;0.2311073636;0.227674075;0.234100285;0.2660850834;0.262855334;0.274445092
1800;0.2030047878;0.20230776;0.204882921;0.2702530802;0.264150334;0.27566578;0.2309850188;0.227564559;0.233988903;0.2658345956;0.262594278;0.274153962
1810;0.2027543424;0.202091989;0.204570051;0.2700509194;0.263918496;0.275491537;0.230731154;0.227278317;0.233716084;0.2653536996;0.261884594;0.273520721
1820;0.2025090278;0.201738949;0.204336151;0.2688682436;0.26373002;0.27345701;0.2306252206;0.227151115;0.233598602;0.2651407522;0.261841373;0.272951175
1830;0.2020896848;0.201403732;0.20376497;0.2687325848;0.263646283;0.273105499;0.2305108812;0.227088388;0.233513316;0.264935324;0.261453421;0.272569041
1840;0.2017786204;0.201144283;0.203383253;0.2684637386;0.263358026;0.272505675;0.230334925;0.226897649;0.233418812;0.2646624674;0.26129406;0.272091761
1850;0.2016134706;0.200910241;0.203250281;0.2680940756;0.262922744;0.272164569;0.2301836368;0.226800878;0.233179322;0.2643684372;0.261136976;0.271782654
1860;0.2012835836;0.200611483;0.203013663;0.2676670544;0.262659277;0.271634875;0.2300762626;0.226708799;0.233071164;0.2639154844;0.26098322;0.27140284
1870;0.20107764;0.200500323;0.202844505;0.267309165;0.262295143;0.271390271;0.229746778;0.22638708;0.232746131;0.2634010316;0.26020651;0.269994922
1880;0.2009204212;0.200400409;0.202719189;0.2670872218;0.262041663;0.271220183;0.229602968;0.226188458;0.232620951;0.263123666;0.260025668;0.269902775
1890;0.2006409362;0.200040662;0.202401151;0.2668906556;0.262552643;0.270927645;0.2294053258;0.225962546;0.232351641;0.262788543;0.259828244;0.269674835
1900;0.2003802092;0.199843108;0.202029381;0.2665464672;0.262444176;0.270792469;0.2293024698;0.225901405;0.232228862;0.2626575122;0.25972396;0.269649405
1910;0.2001693024;0.199518445;0.201817636;0.2662320974;0.262180738;0.270226208;0.2291558356;0.225612299;0.23221707;0.2624656742;0.259305857;0.269552214
1920;0.199938024;0.199185926;0.201443942;0.266061671;0.262082722;0.270077481;0.2288275238;0.225338318;0.231926385;0.2616515592;0.259005342;0.269340521
1930;0.199682145;0.198882634;0.201003729;0.2655591252;0.26167943;0.26920796;0.2287067068;0.225208525;0.231869201;0.2613621596;0.2587696;0.269082593
1940;0.1994651954;0.198620849;0.200663705;0.2650830026;0.261146408;0.268306047;0.2284253158;0.224988364;0.231591192;0.2609521862;0.258084645;0.268590297
1950;0.1992230024;0.19829873;0.200222543;0.26480016;0.26102505;0.268201651;0.2282931824;0.224804533;0.2312575;0.2606035952;0.257892088;0.267862365
1960;0.198897962;0.197951916;0.199911854;0.2642757016;0.259873132;0.267519311;0.228091397;0.224609004;0.230894576;0.2599755916;0.257659397;0.26720713
1970;0.1987853542;0.197800838;0.199497565;0.263476292;0.258250919;0.267315898;0.2278315642;0.224474192;0.230676445;0.2593883156;0.256654565;0.267135481
1980;0.1985015;0.197483443;0.199127484;0.2630838676;0.257645885;0.266971129;0.227632152;0.224350943;0.230395198;0.2585004746;0.25367293;0.267001027
1990;0.1983366714;0.197288716;0.198803806;0.2627253668;0.257139069;0.266979073;0.227485689;0.22425804;0.230341191;0.2572292508;0.253483947;0.263899268
2000;0.1980424822;0.197043968;0.198477864;0.2624432996;0.256658764;0.266678465;0.2273389706;0.224151005;0.230245051;0.256907047;0.253419172;0.262978428
2010;0.197695817;0.196752633;0.198034178;0.2617871754;0.256571454;0.266104429;0.2272349976;0.223989261;0.23020672;0.2566209254;0.252786635;0.262930292
2020;0.1975702924;0.196625815;0.198072471;0.2614141934;0.256490896;0.265690688;0.2270230508;0.223929299;0.229901993;0.2552784172;0.251696221;0.262349734
2030;0.1973338314;0.196293436;0.197797492;0.2611599454;0.256393923;0.265520879;0.226807576;0.223670796;0.229613215;0.2550016862;0.251451546;0.262106999
2040;0.1971346648;0.195952272;0.197589351;0.2608885666;0.25607415;0.265243274;0.2266593264;0.223496839;0.229489836;0.254680655;0.251383856;0.261622419
2050;0.1969095356;0.195828461;0.197427793;0.2604257422;0.255315349;0.265041197;0.2264577218;0.223287829;0.229187831;0.253970814;0.24999639;0.261551769
2060;0.1966598246;0.195473752;0.197150702;0.2601858858;0.255053877;0.264652481;0.2263480262;0.223149823;0.229076229;0.2535272518;0.249734589;0.260536321
2070;0.1964872452;0.195181654;0.197074153;0.2597911252;0.254785198;0.264612065;0.2262697546;0.223012577;0.228917343;0.2524791448;0.246923611;0.259813765
2080;0.1962755886;0.194920401;0.196897798;0.259295494;0.254442988;0.264152559;0.2260025866;0.22265004;0.228647207;0.2519957222;0.245841494;0.259502611
2090;0.196019592;0.194769408;0.196517929;0.2590395562;0.254197774;0.26405072;0.2257576344;0.222406974;0.228368205;0.2518072686;0.245823973;0.258921436
2100;0.1957656864;0.19440106;0.196382444;0.2586569756;0.253628459;0.263771323;0.2255790188;0.222233946;0.22809496;0.2515525528;0.245737012;0.258797495
2110;0.1955803416;0.194194369;0.196198615;0.2583596546;0.253317292;0.263554585;0.2238939742;0.220435518;0.226554426;0.2512946092;0.245531277;0.258356221
2120;0.1952837164;0.193929078;0.196015333;0.2580392104;0.252875253;0.263523147;0.2232199912;0.219402473;0.225770269;0.2507861822;0.245197048;0.25823508
2130;0.195061832;0.193632737;0.195841014;0.2577887446;0.252357934;0.263330963;0.2228800206;0.218970854;0.225283802;0.250355915;0.244759847;0.257720033
2140;0.1947930932;0.193488904;0.195616013;0.257563776;0.252155582;0.263339436;0.2227031806;0.218647046;0.225125913;0.2500146548;0.244225832;0.257356019
2150;0.1945898696;0.193152829;0.195538723;0.2571193954;0.251770504;0.263220879;0.2224641132;0.21816426;0.224851645;0.2489118934;0.243657683;0.253161914
2160;0.1943602;0.192811005;0.195311444;0.256552115;0.251404621;0.263278423;0.2223059558;0.218059434;0.22474597;0.248571701;0.243009592;0.25313226
2170;0.1941600684;0.192606549;0.195101194;0.2563535066;0.251028842;0.263093283;0.2221049918;0.217533037;0.224721636;0.2478566574;0.242155888;0.25291172
2180;0.1939773332;0.192369207;0.194806716;0.256077653;0.250297469;0.262877724;0.2216094306;0.216822424;0.223852704;0.2476796308;0.242122038;0.252826201
2190;0.193726654;0.192168301;0.194529485;0.2559903402;0.249250415;0.263118405;0.2209945502;0.216511496;0.223271757;0.247281357;0.241648499;0.252561644
2200;0.193502338;0.191887772;0.194231318;0.2555066456;0.248685736;0.263161198;0.2206531982;0.216188133;0.222841032;0.2469677562;0.240811113;0.252424916
2210;0.193394094;0.191703116;0.194214922;0.2553055278;0.24856105;0.26299408;0.2203777184;0.215945491;0.22273038;0.246486413;0.24033447;0.251830449
2220;0.1932070942;0.191643264;0.194099124;0.2549502742;0.248407553;0.262699493;0.220225846;0.215790523;0.22252341;0.2457309108;0.240135165;0.249790148
2230;0.1930253652;0.19136598;0.193761903;0.254516509;0.248165149;0.261723133;0.2198615002;0.215822839;0.222484639;0.2453032964;0.239855071;0.248643195
2240;0.1928434326;0.191040521;0.193685884;0.254096837;0.247659179;0.261420663;0.2197416174;0.215673916;0.222360479;0.2449685352;0.239726764;0.248225966
2250;0.1925883742;0.190926275;0.19330257;0.252728612;0.247298219;0.255915167;0.219081468;0.214354461;0.221769734;0.244723227;0.239484275;0.247982284
2260;0.1924343654;0.190941435;0.193019462;0.2524587788;0.246511806;0.25569148;0.2187851188;0.213750879;0.221346599;0.2445352952;0.239208397;0.247749111
2270;0.1922320824;0.190721183;0.192974284;0.2517861372;0.245955173;0.255064525;0.2186075766;0.213685399;0.2211521;0.2443967818;0.239114607;0.2475961
2280;0.1921398896;0.190490839;0.193048447;0.2513869454;0.245653468;0.254701276;0.2183402864;0.213430713;0.22111687;0.2440135402;0.239091986;0.246583575
2290;0.1919842064;0.190264956;0.19307952;0.2511831544;0.245531429;0.254533844;0.2181679286;0.213211118;0.220974508;0.2438219726;0.238953101;0.246546527
2300;0.1918272428;0.190122565;0.192755634;0.2508387516;0.245387756;0.254040024;0.2179833602;0.213039348;0.221035745;0.2437052434;0.23905082;0.246333783
2310;0.1916206862;0.189792959;0.192557669;0.2505175178;0.245102019;0.253468368;0.2178347888;0.213000696;0.220805387;0.2428992448;0.238387164;0.245991029
2320;0.1914360354;0.189784727;0.192293283;0.250192779;0.245000994;0.253134532;0.2177644362;0.212971807;0.220740373;0.2426099642;0.237996242;0.24567784
2330;0.1912102594;0.189562599;0.192049896;0.249583789;0.244327303;0.252065395;0.217701815;0.212923334;0.220623348;0.2422486164;0.237204755;0.245470589
2340;0.190981618;0.189374471;0.191719494;0.2493084016;0.244068733;0.251991188;0.2164465054;0.211900424;0.219686962;0.2419522612;0.236683775;0.244853146
2350;0.1908441536;0.189242181;0.191584814;0.2492326488;0.244261375;0.251831099;0.2162868444;0.211699748;0.219515528;0.2416912348;0.235818449;0.244720055
2360;0.1906893202;0.189266011;0.19138959;0.2488955908;0.24405125;0.251572257;0.216160977;0.211645322;0.219348657;0.241396025;0.235462387;0.244659557
2370;0.1906067562;0.189161923;0.191334997;0.2484500844;0.242833393;0.251279964;0.2160151626;0.21139312;0.219129471;0.2411093674;0.235029104;0.244540156
2380;0.1904682094;0.189067142;0.191211637;0.2480441286;0.242561694;0.251096825;0.2158529126;0.211178612;0.218704866;0.2408541794;0.234893684;0.244260195
2390;0.1903232898;0.189090894;0.191057368;0.2478246826;0.242536284;0.250958321;0.2157198534;0.211082793;0.218592824;0.2405178022;0.234759319;0.243341556
2400;0.1901213962;0.188883588;0.190964621;0.2476447976;0.24237451;0.250860392;0.2155637958;0.210906579;0.218492404;0.2402605056;0.234587446;0.24295171
2410;0.1899067236;0.188719528;0.19050116;0.2469614856;0.241928613;0.250572998;0.215394975;0.210737601;0.218446727;0.240027232;0.234140384;0.242807762
2420;0.1897114064;0.188496847;0.190380814;0.2467183284;0.241863934;0.250439566;0.2151930084;0.210518327;0.217961318;0.2398323758;0.234000654;0.242760833
2430;0.1895174796;0.18833267;0.190260466;0.246470757;0.241386452;0.250328376;0.2150889222;0.210522378;0.217947538;0.2395500022;0.233820963;0.242431126
2440;0.1893054282;0.188153053;0.190191592;0.246199925;0.241116645;0.249965783;0.2149962348;0.210447981;0.217790102;0.2392578902;0.233601113;0.241637062
2450;0.1892026388;0.188008179;0.190180668;0.2459129786;0.240819345;0.24936644;0.2148480348;0.210355623;0.217623599;0.2391458572;0.233409072;0.241660054
2460;0.1889981186;0.187608463;0.189992318;0.2457573586;0.24082123;0.249406689;0.2145794626;0.210142165;0.217189442;0.2388287524;0.233364051;0.241287807
2470;0.1888602628;0.187509432;0.189686724;0.2454701268;0.24073572;0.249024519;0.2143352062;0.209759334;0.216988458;0.2385377666;0.23321412;0.240901114
2480;0.188621608;0.187328705;0.189358623;0.2452076556;0.240294116;0.248652275;0.2142360378;0.20966475;0.216902127;0.2380914432;0.233006714;0.240507935
2490;0.1884530842;0.187114646;0.189173706;0.2448189702;0.23910445;0.248509394;0.2141272908;0.20961142;0.216784543;0.2380225844;0.23317387;0.240394699
2500;0.1882868912;0.18702271;0.189009941;0.2445941634;0.239033432;0.248134135;0.2140283474;0.209544145;0.216662721;0.237830817;0.233086969;0.240029398
2510;0.1881290146;0.186887452;0.188862113;0.244470908;0.238852508;0.247906498;0.2139382088;0.209506816;0.216578985;0.2372773368;0.233034947;0.239937892
2520;0.1880129882;0.186858303;0.188633504;0.244222145;0.238644417;0.247767408;0.2138654736;0.209462128;0.216531832;0.236717569;0.232758823;0.239391715
2530;0.1878972412;0.186722976;0.188597849;0.2441130984;0.238638524;0.247663205;0.2127923932;0.209679875;0.215723767;0.2365947334;0.232597654;0.239310381
2540;0.1876811322;0.186443562;0.188308149;0.2439735822;0.238547475;0.247842599;0.212621761;0.209681226;0.215650884;0.2364095548;0.232560454;0.239080544
2550;0.1875063556;0.186215897;0.188146472;0.243866061;0.238506364;0.247703758;0.2124889792;0.209533177;0.215478244;0.2362581506;0.232417489;0.238890344
2560;0.1873266686;0.186044292;0.187961364;0.2434765374;0.238214171;0.247166532;0.2115134778;0.209104166;0.213912424;0.2357582606;0.232455703;0.238355792
2570;0.1871934896;0.185859614;0.187817065;0.2430905516;0.238120165;0.246581641;0.2106203876;0.2082228;0.213035221;0.2354448628;0.231674423;0.238157491
2580;0.1870375102;0.185636367;0.187685056;0.2429512136;0.238397695;0.246355431;0.2097388218;0.207344347;0.211878504;0.2351176258;0.231543812;0.237604134
2590;0.186861071;0.185443408;0.187604054;0.242792407;0.238193668;0.246350526;0.2096306514;0.207175717;0.211798849;0.2349613792;0.231252697;0.237686362
2600;0.1866934924;0.1852373;0.187336924;0.2425352534;0.238169443;0.245952774;0.2094719052;0.206986691;0.211597616;0.2346931172;0.230956422;0.237399137
2610;0.1865796172;0.185233063;0.18733421;0.2423733286;0.237808339;0.245696385;0.2093569036;0.20697267;0.211506476;0.234391783;0.230315453;0.237179612
2620;0.186409685;0.185193158;0.187258128;0.2419725806;0.237471966;0.245572278;0.209236557;0.206823147;0.211466659;0.2342156982;0.230239203;0.237050069
2630;0.186290788;0.18500605;0.187115128;0.2418039114;0.237418991;0.245101899;0.2091454376;0.20671993;0.211425942;0.2337747214;0.229541917;0.236974987
2640;0.1861030168;0.184762941;0.187017915;0.2415114176;0.236962411;0.245016273;0.2091022452;0.206721182;0.211305351;0.2336123996;0.229421423;0.236735303
2650;0.1859387426;0.184521646;0.186952309;0.2413491688;0.236647435;0.24466336;0.208969863;0.206628302;0.211238016;0.2330334562;0.228331003;0.23663962
2660;0.1858942276;0.184338322;0.187034045;0.241181819;0.236450774;0.244505158;0.208742302;0.206383607;0.211084277;0.2327851906;0.228261012;0.236260651
2670;0.1857915198;0.184281951;0.187084151;0.2410535654;0.236234989;0.244406188;0.2086931176;0.206338792;0.211041195;0.2326115312;0.228039752;0.236022064
2680;0.1856810868;0.184122565;0.186897757;0.2407371046;0.23547053;0.24433446;0.2086136416;0.20629999;0.210920843;0.2323984472;0.227877414;0.235850819
2690;0.1855608462;0.183958303;0.186761211;0.2403655938;0.235294664;0.24439715;0.208515206;0.206234901;0.210836726;0.2321945716;0.227632699;0.23558425
2700;0.1853914978;0.183823357;0.186660676;0.2402697448;0.235125728;0.244360557;0.2084150668;0.206118152;0.210783403;0.2320897394;0.228246813;0.235164599
2710;0.1852343514;0.183665193;0.186385217;0.240017003;0.234990198;0.244099298;0.208266546;0.206100257;0.210474969;0.231355627;0.228128157;0.234231301
2720;0.1851108092;0.18343657;0.186293989;0.2397552804;0.23499153;0.243895006;0.2081731934;0.206001985;0.210423819;0.2307391738;0.227945875;0.234207292
2730;0.1849507634;0.183298847;0.186162921;0.239286649;0.234250158;0.243617126;0.208059529;0.205909807;0.210318495;0.2304765674;0.227734992;0.234086183
2740;0.1848742028;0.183234472;0.186166182;0.238896845;0.233865499;0.243237635;0.2079323044;0.205746435;0.210218319;0.2300810124;0.226925612;0.234045449
2750;0.1847302058;0.183073666;0.186009168;0.2385728786;0.233517287;0.242465767;0.2078472466;0.205661457;0.210131689;0.2299565804;0.226666169;0.233886789
2760;0.1846211258;0.183060448;0.185936477;0.2382613164;0.233318397;0.24231894;0.2077830046;0.20556448;0.210070817;0.2293925008;0.226386964;0.232317493
2770;0.1844615192;0.182946947;0.185741471;0.2380110402;0.233226335;0.242237632;0.2077032986;0.205526064;0.209971677;0.2290890814;0.226334652;0.231388103
2780;0.1842841758;0.182801003;0.185459142;0.237731559;0.232775716;0.241719164;0.2075852446;0.205402807;0.209903816;0.228874408;0.226196214;0.231220945
2790;0.1841422312;0.182632101;0.185479266;0.2375071246;0.232701085;0.24145449;0.2074619788;0.205320968;0.209666503;0.228699295;0.22607824;0.23106465
2800;0.1839917446;0.182553584;0.185196437;0.2370196836;0.232542625;0.241190712;0.2074049856;0.205361482;0.209593113;0.2285012534;0.225521583;0.230886804
2810;0.1838507876;0.182359933;0.185057548;0.236850477;0.232476748;0.240929278;0.2073361084;0.205308201;0.209481719;0.2283722992;0.225326891;0.230703004
2820;0.183667283;0.182154581;0.184870172;0.2366487322;0.232240609;0.240537239;0.207222391;0.205206281;0.209380796;0.227830766;0.224192548;0.230480192
2830;0.183497767;0.182028853;0.184735759;0.2365620338;0.232216807;0.240359939;0.2071175178;0.205091959;0.209273219;0.2278588214;0.223955433;0.230329054
2840;0.1834041626;0.182043801;0.184624048;0.2363306106;0.232148503;0.239879599;0.2070157432;0.204983513;0.209161702;0.2277383868;0.223805518;0.230218708
2850;0.1832409444;0.181891063;0.184424401;0.2360819462;0.232072139;0.239784864;0.2069812738;0.204973234;0.209097209;0.2271842338;0.222872454;0.230089145
2860;0.183057104;0.181645277;0.184250166;0.2357761376;0.231946489;0.239308264;0.2068426098;0.204830414;0.208926821;0.2268250628;0.222501739;0.229325033
2870;0.1829280838;0.181600459;0.184066908;0.2356245152;0.231731345;0.239099918;0.2068137192;0.20478908;0.208911118;0.2262833414;0.222340592;0.229224325
2880;0.1827777406;0.181298613;0.183852482;0.2351168868;0.231701076;0.238372722;0.2067375544;0.204651881;0.20884192;0.2261547642;0.221957411;0.229438637
2890;0.1826507118;0.181190735;0.1836617;0.2349587662;0.23172368;0.23825584;0.2066474542;0.204584471;0.208733283;0.2259954204;0.221886641;0.229332627
2900;0.182481864;0.180992551;0.183589952;0.2346052314;0.231662203;0.237824389;0.2065665298;0.204478446;0.208657978;0.225769007;0.221734488;0.229197842
2910;0.1824054124;0.18093356;0.18361884;0.2343896254;0.231503118;0.23740218;0.2065271426;0.204425312;0.208608413;0.2254330068;0.221167677;0.22862911
2920;0.1823705512;0.180803247;0.183569009;0.2341838384;0.231212158;0.237197826;0.2063795298;0.204264714;0.208451731;0.2253127836;0.221054763;0.228535434
2930;0.1822190948;0.180655604;0.183358216;0.2339504674;0.23096432;0.23674428;0.2062926856;0.204232814;0.208314133;0.2251156338;0.221004517;0.227695994
2940;0.1821067276;0.180457042;0.183227454;0.2337146298;0.230861512;0.236631375;0.2062127482;0.204119149;0.208252918;0.2250468302;0.22086497;0.227705677
2950;0.1819788284;0.180416887;0.18297882;0.2335210098;0.230380235;0.236594407;0.2061364968;0.204009817;0.208179906;0.2248914558;0.220640964;0.2276174
2960;0.1819019446;0.180267094;0.182979031;0.2333314576;0.230027964;0.236501975;0.2060812582;0.203912253;0.208162544;0.2242504594;0.220617637;0.227460946
2970;0.181684553;0.180110881;0.182698512;0.2327463482;0.22971298;0.235180511;0.2058907548;0.203684122;0.207927334;0.2241415804;0.220515975;0.227500481
2980;0.181579827;0.180000455;0.182569743;0.2325532648;0.229708004;0.2347645;0.2057974782;0.203620864;0.207828674;0.2240292576;0.220383083;0.227446776
2990;0.181450046;0.179944195;0.182464866;0.2321779054;0.22959647;0.234490558;0.2057163242;0.203607424;0.207708255;0.2237153972;0.220185854;0.227328843
3000;0.1813273076;0.179722225;0.182439633;0.2320126692;0.229270966;0.234423358;0.2056615334;0.203592034;0.207621855;0.223601214;0.22004715;0.227266298
3010;0.1812484084;0.179648071;0.182344982;0.2318452182;0.229085629;0.234274258;0.2055648252;0.20356629;0.207495559;0.2234650692;0.219867634;0.227143022
3020;0.181186991;0.179530828;0.182351561;0.23165889;0.228918906;0.234252564;0.205442666;0.203394043;0.207407273;0.2230823118;0.219330694;0.226882586
3030;0.1810690528;0.179575059;0.182179986;0.2314918976;0.22870352;0.234058796;0.2053342808;0.203319788;0.207352838;0.2230023908;0.219290948;0.226794342
3040;0.1809156374;0.179427647;0.181902953;0.231351897;0.228602364;0.234029775;0.2052331678;0.203293831;0.207302612;0.2226681368;0.219424246;0.226402468
3050;0.1808041078;0.179378165;0.181807162;0.231105107;0.228091255;0.23377519;0.2051649006;0.203230531;0.207274326;0.22241603;0.219238175;0.226222383
3060;0.1806833436;0.179199563;0.181687229;0.2309835626;0.228036815;0.233630808;0.2050830894;0.203121137;0.20715264;0.2221591478;0.219131089;0.226074777
3070;0.1806086692;0.178995236;0.181570457;0.2310113734;0.228161715;0.234014102;0.2050062312;0.203109687;0.207052217;0.2219455414;0.219011196;0.225407367
3080;0.1804766556;0.178931602;0.181438741;0.2307759718;0.227661525;0.233930957;0.2049253286;0.202953218;0.206997741;0.22173674;0.218938523;0.225199424
3090;0.1804019912;0.17887283;0.181336603;0.2305046506;0.227479346;0.233480554;0.2048539956;0.202824052;0.206893617;0.2214851312;0.218477763;0.225162074
3100;0.1803201682;0.178779203;0.181271937;0.2303881824;0.227346418;0.233239271;0.204784452;0.202775834;0.206808739;0.2213618558;0.218400684;0.224913641
3110;0.1802381536;0.178675441;0.181212544;0.2300048992;0.226950767;0.232951629;0.2047359756;0.202714192;0.206772348;0.2211261422;0.21795635;0.224889428
3120;0.1801542016;0.178541746;0.181091579;0.2296698914;0.226800571;0.232470811;0.2046641672;0.20261687;0.20665693;0.2206320776;0.217901424;0.224813118
3130;0.1800803902;0.17847491;0.181052751;0.2295113136;0.226656951;0.23229619;0.20460138;0.20256816;0.206564114;0.220423518;0.21750999;0.224729804
3140;0.179974432;0.178360615;0.180976977;0.2292522678;0.226192568;0.232232343;0.2045282326;0.202465055;0.206548039;0.220282322;0.217271487;0.22472917
3150;0.1798209772;0.178196818;0.180822229;0.2289284528;0.225932002;0.231933472;0.2044603606;0.202462067;0.206447261;0.220053687;0.216973883;0.224680638
3160;0.1797179454;0.178180591;0.180845695;0.2287446434;0.2257813;0.231697164;0.2042735018;0.202282054;0.206092923;0.2198595392;0.216678204;0.224664807
3170;0.1796229036;0.178160052;0.180678408;0.2285313644;0.225522327;0.231463251;0.2039017512;0.202511987;0.205029315;0.2197221588;0.216609215;0.224604288
3180;0.1795281746;0.178146275;0.180631765;0.2283703064;0.225329341;0.231372847;0.2035033486;0.202334964;0.204681065;0.2195049756;0.216418446;0.224589167
3190;0.1794205738;0.178059656;0.180397422;0.228259708;0.225109308;0.231317265;0.20337191;0.202150313;0.204497417;0.2192340232;0.216399764;0.224510966
3200;0.1793040644;0.177929189;0.180316004;0.2279525796;0.224869657;0.231185797;0.2030340752;0.20191464;0.204271768;0.2187414016;0.216347239;0.223948244
3210;0.1791270138;0.177777561;0.180167172;0.2277398012;0.22473476;0.230875212;0.2028946942;0.20172293;0.204074003;0.2186859496;0.216334226;0.223938106
3220;0.1789939954;0.177549909;0.180034706;0.2275763202;0.224625464;0.230802039;0.202766473;0.201573122;0.203847414;0.2184959698;0.216004641;0.22379932
3230;0.178880551;0.177452851;0.179937549;0.2274516274;0.22448036;0.23075024;0.2024862906;0.201127542;0.203902906;0.218162906;0.215677504;0.223262146
3240;0.1787671384;0.177335679;0.179836734;0.2272808282;0.224488124;0.23031233;0.2024328394;0.20111359;0.20385226;0.217931084;0.215495197;0.223126671
3250;0.1786247134;0.177102101;0.179659313;0.2270850924;0.224039031;0.230118628;0.2017864098;0.200547429;0.203252738;0.217768792;0.215403769;0.222908832
3260;0.178571332;0.177015622;0.179649155;0.2269141666;0.223898491;0.229892688;0.201623252;0.200323818;0.20315756;0.2176613916;0.215404891;0.222659039
3270;0.1784125284;0.176746204;0.179631411;0.2268116814;0.22373247;0.229855957;0.2015249324;0.200120518;0.203185225;0.2176174042;0.215333863;0.222543254
3280;0.1783214734;0.176589051;0.17952231;0.2267072408;0.223725356;0.229706717;0.2011908856;0.199781139;0.202770449;0.2172748904;0.215118023;0.222466689
3290;0.1781914814;0.176533482;0.179413725;0.2264748516;0.223381667;0.229704395;0.2011018016;0.199769633;0.202578329;0.216439129;0.213704853;0.220117305
3300;0.1780585416;0.176369636;0.179196259;0.2262285104;0.223306677;0.22915046;0.2010092834;0.199745444;0.202452741;0.2163491582;0.213653712;0.220080149
3310;0.1779425928;0.176248898;0.179125031;0.2260241592;0.223299579;0.228895453;0.2006749692;0.199375612;0.20238168;0.216028831;0.213626787;0.21996072
3320;0.177795365;0.176118346;0.179019179;0.2258701666;0.223300726;0.228453718;0.200514885;0.19918345;0.202314846;0.2156990062;0.212808791;0.219641674
3330;0.1777591246;0.176077229;0.178898246;0.225669279;0.223151555;0.228338313;0.2004675034;0.199023866;0.202457813;0.215504046;0.212697825;0.219373189
3340;0.1775911258;0.175822385;0.178746914;0.2253658072;0.222876675;0.228286892;0.2003449414;0.198936489;0.20228039;0.2153579046;0.212599399;0.219060243
3350;0.1775529584;0.175816366;0.178792077;0.2252498698;0.222802639;0.22814836;0.2002459782;0.198952135;0.202181207;0.2151472882;0.21256146;0.21883912
3360;0.17750559;0.17578214;0.17863964;0.2250905496;0.222572394;0.227997969;0.2001694304;0.198929955;0.20216365;0.214961234;0.212176473;0.218600413
3370;0.1773506976;0.175583394;0.178475492;0.224950228;0.222531255;0.227968925;0.2001287086;0.198899727;0.202126584;0.2147904324;0.211958338;0.218538287
3380;0.1772309322;0.175472946;0.178391837;0.2246887178;0.221954198;0.227806729;0.2000950756;0.198865893;0.202078142;0.21468272;0.211818231;0.218546101
3390;0.17710855;0.175273682;0.178263711;0.2245889926;0.221620292;0.227654207;0.1992505924;0.197914102;0.200620248;0.2145404126;0.211749261;0.218473188
3400;0.177037975;0.17513452;0.178188659;0.2243466616;0.221437509;0.227021749;0.199056888;0.197710973;0.200132555;0.2143186858;0.211717156;0.218319866
3410;0.1769247424;0.175013086;0.178038502;0.2241176682;0.221354534;0.226249882;0.1989860658;0.197694979;0.200107523;0.2140321322;0.211689508;0.218223813
3420;0.176866282;0.174955542;0.178059188;0.2238537762;0.220684452;0.226187567;0.1988995672;0.197634101;0.200015257;0.2139061398;0.211318605;0.218168441
3430;0.1767605612;0.174770994;0.178088402;0.2236898738;0.220567496;0.225995435;0.1988037182;0.197592558;0.199885763;0.2137542192;0.211165311;0.217933935
3440;0.1766667164;0.174688362;0.178006439;0.2235394776;0.220111203;0.225957646;0.198708122;0.197492936;0.199730601;0.2135354354;0.210950828;0.217334931
3450;0.176594003;0.174701192;0.177900243;0.2233823568;0.219972277;0.225876523;0.1986056076;0.197470893;0.199673702;0.2134020252;0.210546782;0.217191949
3460;0.1765373106;0.174533367;0.177830224;0.2232048456;0.21932593;0.225861402;0.1985495078;0.197477062;0.199529864;0.2132290864;0.21004894;0.217125409
3470;0.1764579646;0.174469203;0.177762063;0.2230225484;0.21878492;0.225851629;0.1983659284;0.19716981;0.19931044;0.2131477684;0.210018665;0.217085453
3480;0.1763670056;0.174445392;0.177578134;0.2228806258;0.218278307;0.225665151;0.1982330796;0.197038368;0.19908826;0.2129174326;0.209729358;0.21671376
3490;0.1762365668;0.174320583;0.177420203;0.2225468338;0.218205645;0.225465803;0.1981454966;0.196925204;0.19907688;0.2127730302;0.209630349;0.216226852
3500;0.1760960562;0.174121587;0.17728259;0.2224502174;0.218030429;0.225341452;0.1981087178;0.196831887;0.199080176;0.2126776662;0.209606452;0.216132863
3510;0.1759676086;0.17400656;0.17709071;0.2222852234;0.217860929;0.224952427;0.1980156976;0.196949927;0.1988295;0.2125821206;0.209461694;0.21599445
3520;0.1758460052;0.173922695;0.177004649;0.2221699378;0.217823184;0.224903893;0.1978562878;0.196690398;0.198694428;0.2124331084;0.209214938;0.215865489
3530;0.175770114;0.173923138;0.176947725;0.2220359814;0.217743507;0.224764622;0.1977707764;0.196555552;0.198606064;0.2122938068;0.208785921;0.215738658
3540;0.1757042326;0.173775167;0.176947251;0.2217889366;0.21754836;0.224506605;0.1977199342;0.19651651;0.198490241;0.2121638196;0.208418357;0.215599384
3550;0.1756047974;0.173753247;0.176887133;0.2216965024;0.217488407;0.224393569;0.1976589834;0.19645833;0.19845234;0.2119896002;0.208397919;0.215338518
3560;0.1755315234;0.173718636;0.176747418;0.2214729342;0.217596769;0.223882181;0.197540133;0.196385242;0.198305195;0.211869565;0.208383819;0.214958483
3570;0.1754846144;0.173615122;0.176654177;0.2213311922;0.217245857;0.223779052;0.1974919234;0.19631466;0.198250035;0.2117530004;0.208545264;0.214446848
3580;0.1753796412;0.173534808;0.176583693;0.2211055026;0.217163897;0.223565171;0.1969036894;0.195926104;0.197717467;0.2112336302;0.208417282;0.213314083
3590;0.175268815;0.173481771;0.176388884;0.2207895806;0.216949955;0.223219572;0.1966418568;0.19552244;0.197400291;0.2111594514;0.2083181;0.213285045
3600;0.1751865746;0.173394318;0.176384994;0.2206761558;0.216931816;0.223093926;0.1965821486;0.195392425;0.197440573;0.2110315912;0.208054892;0.213158671
3610;0.1750988612;0.173430188;0.176255713;0.220381766;0.21676812;0.223026322;0.1961913168;0.195140724;0.196843626;0.2108959722;0.207662052;0.21312824
3620;0.1749598688;0.173261667;0.176122555;0.22016942;0.216357819;0.222930329;0.1957009472;0.194653018;0.196315127;0.2106664044;0.207607257;0.212891534
3630;0.174872536;0.173159957;0.176091023;0.2200438828;0.216201977;0.22288133;0.195201287;0.194249758;0.196160811;0.2105773626;0.207299689;0.212719959
3640;0.1747517326;0.173031465;0.175953575;0.2199291828;0.215981929;0.22272292;0.1951396354;0.194196835;0.196108225;0.2104510662;0.207126571;0.212554679
3650;0.1746503018;0.173010383;0.175931563;0.2198873056;0.215644327;0.222708209;0.1950928996;0.194148299;0.196020405;0.2101849112;0.207040105;0.212468325
3660;0.174597089;0.172966054;0.175924239;0.2197915288;0.215474712;0.22265245;0.1950097492;0.194033219;0.195971794;0.2100488964;0.20663597;0.212364113
3670;0.1745202086;0.172893967;0.175882394;0.21962731;0.215201601;0.222632667;0.194954139;0.194009522;0.195928492;0.2097119444;0.206598677;0.211523551
3680;0.1744012856;0.172782109;0.175568696;0.2193364282;0.214967649;0.222331844;0.1949297878;0.194016974;0.19589429;0.2095281328;0.206560679;0.211082873
3690;0.1742496358;0.172668338;0.175472872;0.2193424042;0.214820698;0.222209748;0.194851507;0.193956504;0.195844803;0.2094760754;0.206567736;0.211071865
3700;0.1741921514;0.172568037;0.175379992;0.2192853;0.21477385;0.222177707;0.194768775;0.193791701;0.195868004;0.2093689576;0.206252144;0.21100727
3710;0.1741077288;0.172512385;0.175265931;0.2190810566;0.214589403;0.221941919;0.194661009;0.193652026;0.195769118;0.209124209;0.206096246;0.210927712
3720;0.1739557956;0.172464277;0.175048202;0.2186920142;0.214465079;0.220650389;0.1946346404;0.193606773;0.195730471;0.209062035;0.206119159;0.210728641
3730;0.173898135;0.172422385;0.175159372;0.2185664298;0.214344559;0.220514531;0.1945704384;0.193528576;0.195718748;0.2088844834;0.206027735;0.210697538
3740;0.1738546368;0.172358474;0.175181155;0.2184397666;0.214081667;0.220447761;0.1945391434;0.193520213;0.195656923;0.2086169598;0.205919128;0.210753206
3750;0.1737464054;0.172213608;0.175016479;0.2182713732;0.214076478;0.220403629;0.1944944258;0.193443858;0.195580134;0.2083418416;0.205825296;0.210452546
3760;0.1736396946;0.172043369;0.174945234;0.2181520898;0.213988622;0.220287933;0.1944228508;0.19333334;0.195502265;0.208296856;0.205951303;0.210389738
3770;0.1735605726;0.171956481;0.174770056;0.2178913934;0.21380835;0.219785008;0.1943582838;0.193296737;0.195390364;0.20814328;0.205852474;0.210377161
3780;0.17348627;0.171808848;0.174769011;0.217726805;0.213664659;0.2197793;0.194296038;0.193182849;0.195379402;0.2079944214;0.205815163;0.210251549
3790;0.1734532832;0.171670357;0.174688202;0.2175156518;0.21366812;0.219790126;0.1942756098;0.193191811;0.195315567;0.2077655926;0.205717582;0.209488679
3800;0.1733948446;0.171679597;0.174566628;0.217413122;0.213624677;0.219709035;0.194221643;0.193161286;0.195271525;0.2075718454;0.205511036;0.209332776
3810;0.173299174;0.171683023;0.174490115;0.2172038836;0.213596535;0.21918386;0.1941426212;0.193068229;0.19521076;0.2074460388;0.205454124;0.209131356
3820;0.1732622084;0.17167188;0.174567476;0.2170236138;0.2131499;0.219098736;0.1941139426;0.193068679;0.195148301;0.2073716964;0.205399455;0.209068949
3830;0.173178143;0.171588576;0.174534959;0.21688248;0.21288727;0.218999192;0.1940601258;0.193013436;0.195144039;0.207081744;0.205043688;0.208940703
3840;0.1731007872;0.171568981;0.174400487;0.2165339124;0.212320243;0.218956214;0.1940086698;0.192955222;0.195106213;0.2069748582;0.204910958;0.208840808
3850;0.1729960198;0.171529422;0.174283422;0.2163469176;0.212138166;0.218694921;0.1939740904;0.192891186;0.195059221;0.206659526;0.204829057;0.208744275
3860;0.172938231;0.171471864;0.17419766;0.216283037;0.212067539;0.218676448;0.1939027906;0.1927967;0.19500159;0.2064411396;0.204797672;0.208729198
3870;0.1728213142;0.171359689;0.174079075;0.2162005046;0.21203321;0.218592642;0.193893028;0.192753644;0.194992046;0.2062798556;0.204760871;0.208470884
3880;0.1727152058;0.171303442;0.173956345;0.2160029726;0.211852889;0.218121084;0.1938761072;0.192731089;0.194962973;0.2062116356;0.204571321;0.208335947
3890;0.1726023168;0.171195024;0.173806976;0.2158304876;0.211688091;0.217916975;0.193812728;0.192677278;0.194934993;0.206008042;0.204517883;0.208289296
3900;0.1725171838;0.171048827;0.173785258;0.215708795;0.211623991;0.217790035;0.1937565906;0.192629002;0.194886331;0.205782889;0.204295482;0.208266378
3910;0.1724388898;0.171076466;0.173732195;0.2156048042;0.211739363;0.21767926;0.1937149656;0.19256869;0.194871987;0.2056381592;0.204060282;0.208266558
3920;0.1723400126;0.170935315;0.17361645;0.2154515512;0.211407542;0.21749303;0.1936735058;0.192508782;0.19481981;0.2052406048;0.204062026;0.206798322
3930;0.1723248978;0.170863364;0.173588388;0.2153166024;0.211274995;0.21743259;0.1936299278;0.192408987;0.194761006;0.2050836124;0.204036964;0.206708037
3940;0.1722238398;0.170818067;0.173507299;0.2151345652;0.21121415;0.217019972;0.19358703;0.192336746;0.19472622;0.2050076618;0.204034553;0.206578896
3950;0.1721613608;0.170823971;0.173318341;0.2151407872;0.211127143;0.217498291;0.1935087984;0.19221383;0.194661292;0.2048028548;0.203895412;0.206449636
3960;0.1721198558;0.170841144;0.173171445;0.214975925;0.211041148;0.217394258;0.19347695;0.192182333;0.194652456;0.2046029302;0.203556588;0.206315705
3970;0.1720539482;0.170776252;0.173128302;0.2146654442;0.210673436;0.217203781;0.193382624;0.192099393;0.194540302;0.2044791794;0.203466355;0.206235793
3980;0.171981805;0.170689143;0.173053369;0.2145026526;0.210550157;0.216923899;0.1933230466;0.192067454;0.194474651;0.2043795866;0.20326517;0.206254771
3990;0.1719370098;0.170555693;0.172985544;0.2142530016;0.210531955;0.216474286;0.1932894052;0.192053251;0.19448417;0.2042554718;0.203058016;0.206119824
4000;0.1718489912;0.170479203;0.172949937;0.2140846562;0.210419569;0.216240692;0.1932277098;0.191986737;0.194414879;0.204158784;0.2030257;0.206093286
4010;0.1717783064;0.170389494;0.172842686;0.213897646;0.210124359;0.216217397;0.1932133896;0.191958865;0.194410106;0.2038178168;0.2026787;0.205665736
4020;0.1716960432;0.170156701;0.172833591;0.213798591;0.210046104;0.216169398;0.1931930506;0.191960736;0.194403321;0.2037066658;0.202509307;0.205560343
4030;0.171647272;0.170148728;0.172736514;0.2137796074;0.209776801;0.216606973;0.1930829414;0.19187305;0.194313963;0.2034493278;0.202416802;0.205342606
4040;0.1715685048;0.170106865;0.172657178;0.2134894682;0.209754474;0.216035982;0.1930373376;0.191833471;0.194249116;0.2033263974;0.202340245;0.205204608
4050;0.1715009234;0.170025534;0.172628871;0.2134310776;0.209638207;0.215827439;0.1929806642;0.191794691;0.194258319;0.2032411432;0.202226325;0.205232973
4060;0.1714076238;0.169956113;0.172492859;0.213292417;0.209481778;0.215764944;0.1929018056;0.191690942;0.194124082;0.2031352768;0.202208452;0.205183112
4070;0.1712955038;0.169880357;0.172340129;0.2131261714;0.209106678;0.215739835;0.1928167556;0.191608396;0.194077497;0.2030558358;0.202127621;0.205189987
4080;0.17121061;0.169805066;0.172313527;0.2130153832;0.209072617;0.215591615;0.192768898;0.191605943;0.194036498;0.2029758714;0.202022559;0.204980587
4090;0.171133116;0.16981342;0.17218752;0.2128867752;0.208925692;0.215447708;0.1927170632;0.191531169;0.193985547;0.2027910952;0.201893452;0.204902058
4100;0.1710631822;0.169777529;0.172136094;0.2126533258;0.208826283;0.214992442;0.1926384508;0.191451606;0.193885409;0.2026098492;0.201715743;0.204759658
4110;0.1709630492;0.169714965;0.172062293;0.2126662242;0.208730409;0.214919508;0.192596077;0.191407699;0.193859429;0.2020468022;0.200553803;0.204748284
4120;0.170868885;0.169655941;0.172018385;0.2125883488;0.208629322;0.214776982;0.1925691852;0.191380338;0.193821755;0.2019362224;0.200368251;0.204736204
4130;0.1708301298;0.169623559;0.171961565;0.2123230082;0.208370484;0.214647072;0.1925159848;0.191299895;0.193758268;0.2018193286;0.20001457;0.204659236
4140;0.1707889796;0.169620715;0.171802709;0.212157522;0.208346576;0.214549123;0.1924791776;0.19129307;0.193678321;0.2017908964;0.199953749;0.204711014
4150;0.1707784272;0.169619149;0.171868099;0.212048264;0.208277718;0.214472084;0.1924497156;0.191295119;0.19366596;0.2016399252;0.19989189;0.204740557
4160;0.1707156626;0.169614496;0.171771034;0.2119458674;0.208488363;0.2141831;0.1924220226;0.19131055;0.193638869;0.201451762;0.199808308;0.204712453
4170;0.1706423538;0.169604997;0.171676851;0.211901025;0.20848264;0.214240667;0.1923921616;0.191256826;0.193600945;0.2013349694;0.19982234;0.204586551
4180;0.170560881;0.16947117;0.17165891;0.2116511348;0.207897597;0.214183574;0.1923325596;0.191227881;0.193518321;0.2012738618;0.199847781;0.204479438
4190;0.1705075188;0.169449677;0.171549589;0.2115660202;0.207673337;0.214188002;0.1922513792;0.191170543;0.193402281;0.2011880914;0.199801043;0.204078977
4200;0.1704457738;0.169426656;0.171411672;0.2114026702;0.207649946;0.214025207;0.1922037404;0.191128323;0.193317956;0.2010423084;0.199658185;0.203968685
4210;0.170387219;0.169353591;0.171356293;0.2113633024;0.207571752;0.213976762;0.192133799;0.191071228;0.193244269;0.2009720096;0.199500807;0.203957538
4220;0.170331555;0.169322779;0.171138173;0.2112225522;0.207571302;0.213946393;0.1914822036;0.190435492;0.192585563;0.2008733022;0.199495768;0.203904917
4230;0.1702377908;0.169234998;0.171041023;0.210768924;0.207586727;0.213910122;0.19097545;0.190407386;0.192188259;0.2007477286;0.199398462;0.203766521
4240;0.1701543768;0.169134024;0.170918309;0.2104163528;0.206751181;0.213608634;0.190796322;0.190130909;0.192026739;0.2006198566;0.199299948;0.203732325
4250;0.1700599212;0.169040681;0.170842908;0.2102247418;0.206540214;0.213486576;0.19070563;0.189936702;0.19194272;0.2003583654;0.199220682;0.203555101
4260;0.1700108364;0.168957743;0.170730823;0.2100662362;0.206492705;0.213254552;0.1905566012;0.189850002;0.191622088;0.2001927432;0.198911025;0.203368143
4270;0.1699023186;0.168851173;0.17079767;0.2098782584;0.20626153;0.213203572;0.1904764322;0.189853845;0.191232655;0.2001324672;0.198918693;0.20331964
4280;0.16984071;0.168796;0.170776684;0.2097057964;0.206140192;0.213122045;0.1903365722;0.18977934;0.191134017;0.2000539496;0.198809841;0.203096685
4290;0.1697861886;0.168673744;0.170770506;0.2095637296;0.206104664;0.212978741;0.190273468;0.18953928;0.191138517;0.1999719366;0.198709268;0.203032918
4300;0.1696944294;0.168522747;0.170708698;0.2093461034;0.206023826;0.212623966;0.1901282018;0.189294963;0.190943715;0.1998828376;0.198673338;0.202990243
4310;0.1696248118;0.168366385;0.170694153;0.2091880776;0.205929855;0.21258596;0.1900483772;0.189255673;0.190832913;0.1997878;0.198585165;0.202967349
4320;0.1695603332;0.168277415;0.170693943;0.2089699936;0.205794795;0.212298002;0.1898888432;0.189072405;0.190796449;0.1997161858;0.198532451;0.202889385
4330;0.1695453666;0.168307129;0.170668905;0.2088619588;0.205740346;0.212059233;0.1898595002;0.189058672;0.190793808;0.199318925;0.198027187;0.202322344
4340;0.1694551412;0.168190841;0.170407594;0.2087707342;0.20562392;0.211934086;0.1897880374;0.189022145;0.190813876;0.1992371146;0.197932527;0.202235158
4350;0.169380468;0.168144307;0.170313896;0.2086959972;0.205527315;0.211798525;0.1897009032;0.188868035;0.190677714;0.1991162782;0.19790049;0.20206071
4360;0.1693049654;0.16813209;0.170245921;0.2084928294;0.205402976;0.211784429;0.1891795046;0.188069838;0.190389904;0.1989762114;0.197745311;0.201677535
4370;0.1692436332;0.168121085;0.170173467;0.2083371652;0.204988505;0.211619833;0.1890857826;0.187935985;0.190313785;0.1988521586;0.197642864;0.201502585
4380;0.1691404608;0.167987824;0.170200119;0.2082491052;0.204937101;0.211550482;0.1889754518;0.187893773;0.19026479;0.198662156;0.197360876;0.201354395
4390;0.169045864;0.167838769;0.170067721;0.208102576;0.204839136;0.211258259;0.1888823536;0.187873732;0.190225307;0.1984908168;0.197189805;0.201239714
4400;0.1689837042;0.167741901;0.170020906;0.2080441502;0.204809925;0.211155498;0.188814951;0.18779689;0.190184513;0.1982911392;0.196856049;0.201183463
4410;0.1689266416;0.167767659;0.169880137;0.2079069892;0.204882619;0.211068029;0.1887589628;0.187883259;0.1901404;0.1982068642;0.196806398;0.200981762
4420;0.1688627868;0.167739664;0.169810975;0.2077289948;0.204919276;0.211023446;0.1887044148;0.18783932;0.190081502;0.198100123;0.196568654;0.200979022
4430;0.1687896522;0.167669301;0.169685768;0.2076431026;0.204835935;0.210968689;0.1886853706;0.18782925;0.190076073;0.197905557;0.196613378;0.200595799
4440;0.1687692384;0.167662896;0.169641495;0.2075341608;0.204838155;0.210933099;0.1886142204;0.187730218;0.19000549;0.1977534542;0.196586288;0.200538703
4450;0.1687070988;0.167640714;0.169590104;0.2073360046;0.204808566;0.210952653;0.1880722378;0.186954681;0.189004472;0.1974975608;0.196029022;0.200485653
4460;0.1686668144;0.167569461;0.169549905;0.2072105042;0.204509342;0.210740583;0.1880456908;0.186905164;0.1889947;0.1970233872;0.195704954;0.200485127
4470;0.168583543;0.167482284;0.169486771;0.207106463;0.204314701;0.210556502;0.187981239;0.186781836;0.188937593;0.1967917884;0.195592964;0.200480855
4480;0.16853629;0.167477291;0.169522468;0.2070015528;0.204089874;0.210484779;0.187888018;0.186693472;0.188853068;0.1967303436;0.195537192;0.200427056
4490;0.1684728744;0.167469307;0.169439674;0.2068315096;0.204083858;0.209603361;0.1878265866;0.186673963;0.188796444;0.1966041288;0.195376687;0.200313733
4500;0.1684079206;0.167383396;0.169372272;0.2069158726;0.204128218;0.209450618;0.1877403124;0.186632309;0.188680381;0.1963925764;0.194788327;0.200261778
4510;0.1683179964;0.167247501;0.16928585;0.2068798696;0.204108329;0.209413008;0.1877007638;0.186609151;0.188629297;0.196294167;0.194645246;0.200248071
4520;0.1682651986;0.167208583;0.169206396;0.2065496606;0.203715013;0.208678941;0.1875482352;0.186433623;0.188392675;0.196006829;0.194481826;0.199929087
4530;0.1682180986;0.167157744;0.169131712;0.2064791994;0.203546745;0.208677259;0.1874052642;0.18627021;0.188293515;0.195949543;0.194481902;0.199870145
4540;0.1681602088;0.167125067;0.169018755;0.20638225;0.203405722;0.208567621;0.1873837868;0.186265408;0.188258351;0.1959330284;0.194490132;0.19982538
4550;0.1680777074;0.167058016;0.168949449;0.2062937846;0.203366824;0.208476668;0.1872842582;0.186167419;0.188142606;0.1958582456;0.194320711;0.1998412
4560;0.1680086862;0.166984129;0.16889391;0.2059697498;0.203195168;0.207763605;0.1872330624;0.186091423;0.188074242;0.1957233588;0.194007902;0.199778011
4570;0.1679672996;0.166915582;0.168843267;0.2058552162;0.203178674;0.207619767;0.1870670168;0.185862885;0.187721037;0.195297188;0.193665298;0.199765283
4580;0.1679179548;0.166875854;0.168773018;0.2055567632;0.20303732;0.20698634;0.1870110236;0.18576425;0.187672773;0.1951276724;0.193030135;0.199733885
4590;0.1678401928;0.166749234;0.168763987;0.2053873472;0.202889639;0.206929959;0.1869856514;0.185749895;0.187618557;0.194998899;0.192949819;0.19956023
4600;0.167733403;0.166648875;0.168639731;0.2052546474;0.202809278;0.206827987;0.1869127862;0.185649852;0.187566439;0.1949116992;0.192858818;0.199450191
4610;0.1676763946;0.166596899;0.168534868;0.2051188568;0.202766192;0.206665105;0.1868426376;0.185569249;0.187476299;0.194833578;0.192664311;0.199415103
4620;0.1676025448;0.166489899;0.168440899;0.2050043494;0.202678928;0.2063635;0.1868020078;0.185515664;0.187453486;0.1947631646;0.192632344;0.199293054
4630;0.1675615228;0.166425539;0.168433022;0.2048893758;0.202545486;0.206274193;0.1865887638;0.185362196;0.187302442;0.1947151808;0.192559283;0.199257439
4640;0.1675136156;0.16640348;0.168393859;0.204802144;0.202529396;0.206086885;0.186241888;0.185273959;0.187133554;0.1944470554;0.191688008;0.19894136
4650;0.1674663912;0.16638388;0.168315013;0.204647465;0.202393454;0.205891213;0.1861693668;0.185212906;0.187075458;0.1943859846;0.191600182;0.198941055
4660;0.1674216872;0.16634194;0.168227887;0.2045555742;0.20230339;0.205836353;0.1860215918;0.184928105;0.186940508;0.1942953368;0.191506194;0.198836595
4670;0.1673878964;0.166312254;0.168203894;0.2044979814;0.202284999;0.205857777;0.1855436584;0.184539504;0.186554835;0.1941633828;0.191513809;0.198649493
4680;0.1673165942;0.166201975;0.168122812;0.2044117918;0.202020434;0.205842048;0.1851046606;0.184227025;0.186321171;0.1940683122;0.191499635;0.198374145
4690;0.1672467922;0.166100714;0.168074799;0.204331472;0.201975221;0.205806124;0.1849841184;0.184071162;0.186338544;0.1940063798;0.19143208;0.198256192
4700;0.1671530262;0.166007799;0.167924909;0.2041949368;0.201754151;0.205562702;0.184947362;0.184040924;0.186315671;0.1939378262;0.191324538;0.198200719
4710;0.1670817478;0.165941443;0.167822683;0.2040231938;0.201738772;0.205413247;0.184900886;0.184002913;0.186275245;0.1938471028;0.191242075;0.198140749
4720;0.1670054774;0.165877685;0.167807645;0.203892038;0.201736758;0.205334713;0.1848363032;0.183913816;0.18617737;0.1937405722;0.191183923;0.197999576
4730;0.1669432264;0.165910448;0.167787877;0.2038479582;0.201641589;0.205286442;0.1848166914;0.183897328;0.18614904;0.1936605436;0.191144503;0.1979333
4740;0.1668998464;0.165843508;0.167663221;0.203744759;0.201514485;0.205160814;0.1848103056;0.183857775;0.186129665;0.1933445714;0.191332389;0.19666547
4750;0.1668260192;0.165754765;0.167598168;0.2036263392;0.201454183;0.205150663;0.184768974;0.183817704;0.186112406;0.1931908242;0.191349374;0.19659978
4760;0.1667555302;0.165723451;0.167521823;0.2036180882;0.201496765;0.205163195;0.184697057;0.183750067;0.18606252;0.1930710256;0.191026585;0.196551494
4770;0.166717515;0.16579764;0.167553663;0.2034795464;0.201467033;0.204766205;0.1846660414;0.183718131;0.186053788;0.1929553966;0.191001649;0.196536333
4780;0.1666704588;0.165743881;0.167439472;0.2033373224;0.201453415;0.204642951;0.184636191;0.183706404;0.186014986;0.19289771;0.19096497;0.196501128
4790;0.1666062578;0.165667318;0.167368663;0.2032423924;0.201251456;0.204580033;0.1846023838;0.183705999;0.185968902;0.1928284184;0.190799904;0.196428693
4800;0.1665143958;0.165527572;0.167343087;0.2031074842;0.200938541;0.20461118;0.184584765;0.183699634;0.18591185;0.1928372764;0.190750486;0.196337164
4810;0.1664902784;0.165508993;0.167430328;0.203023879;0.200747211;0.20454492;0.1845293976;0.183660307;0.185837431;0.192799549;0.190705418;0.196319404
4820;0.1664541482;0.165447634;0.167393581;0.2029532066;0.200627861;0.204470544;0.1844763548;0.183593819;0.185743581;0.1927396196;0.19060891;0.196285482
4830;0.166395557;0.165402562;0.167378903;0.2028325164;0.200555733;0.204089399;0.1844143796;0.183501469;0.18568164;0.1927063338;0.190591854;0.19612614
4840;0.1663295242;0.165348564;0.167317321;0.2027473194;0.200503185;0.203991272;0.1844019824;0.18350276;0.185675953;0.1926926092;0.190454672;0.196120051
4850;0.1662518756;0.165234279;0.167231329;0.2027141778;0.200459335;0.204028033;0.184360547;0.183457688;0.185670696;0.1926876628;0.190371075;0.196292159
4860;0.1661940012;0.165119532;0.167144812;0.2025385542;0.199926758;0.203844739;0.1843132968;0.183445002;0.185590302;0.1923498604;0.19028205;0.194942272
4870;0.1661460608;0.165017093;0.167103282;0.202322013;0.199857907;0.203877949;0.1842737598;0.183404899;0.185557974;0.1923006224;0.190226263;0.194805578
4880;0.1660878832;0.164950892;0.166998192;0.2021851568;0.199816873;0.203342768;0.1842356186;0.183400917;0.185533791;0.1921833664;0.190160006;0.19471352
4890;0.166027161;0.164900883;0.16693236;0.2020970974;0.199868324;0.203301505;0.1841841326;0.18333372;0.185489315;0.1921087998;0.190055023;0.194655544
4900;0.1660282608;0.164964078;0.166931749;0.2019558694;0.199660473;0.203237329;0.1841446466;0.183279101;0.18545255;0.191856844;0.1899784;0.194615028
4910;0.1659740136;0.164935264;0.166816187;0.2017802212;0.199571863;0.203266576;0.1841211616;0.183260219;0.185444226;0.191853048;0.189881836;0.194668761
4920;0.1659363058;0.164933316;0.166751865;0.2017371926;0.199381954;0.203248151;0.1840818774;0.183201418;0.18544093;0.1916344386;0.18947934;0.194554192
4930;0.1658957636;0.164877888;0.166762438;0.2017020404;0.199335663;0.20336623;0.18403651;0.183159621;0.185399674;0.1914651286;0.189415921;0.194184048
4940;0.1658004726;0.164811844;0.166744984;0.2014525268;0.198748232;0.203304246;0.1839962536;0.183127288;0.185395248;0.1913065948;0.1894743;0.194061903
4950;0.165743917;0.164756649;0.16668395;0.2014324244;0.198683835;0.203326453;0.1839705226;0.183103986;0.185370324;0.1911803464;0.189044961;0.194041555
4960;0.1656530454;0.164635569;0.166554129;0.2013177106;0.198698474;0.203257823;0.1839445236;0.183080954;0.185338088;0.1910940512;0.188863384;0.193996848
4970;0.165603085;0.164598586;0.166529851;0.2011508206;0.198506287;0.203066872;0.1839049848;0.183035004;0.185289394;0.1909770634;0.188873067;0.193859667
4980;0.165526429;0.164576381;0.16643221;0.2009757272;0.19820529;0.203008276;0.1838897682;0.183033871;0.185267749;0.1908780872;0.188812903;0.193813288
4990;0.1654902006;0.164526181;0.166369517;0.2005459434;0.198166425;0.202409728;0.1838509462;0.18302429;0.18522558;0.1907553156;0.188695451;0.193632187
5000;0.165452635;0.164508759;0.166297726;0.2005160554;0.198091445;0.202271139;0.1838324534;0.182995432;0.185182009;0.1905830726;0.188645089;0.192919861
5010;0.1653973536;0.164522054;0.16619934;0.2004752156;0.198002703;0.202220512;0.1837815104;0.182955652;0.185151415;0.1905114112;0.188556296;0.192897858
5020;0.1653282936;0.164462163;0.166130813;0.2004265906;0.198002663;0.2021407;0.1837408986;0.182920422;0.185087379;0.1903250436;0.188518106;0.192610357
5030;0.1652199338;0.164385226;0.166087037;0.2003488946;0.197843652;0.202045995;0.183682745;0.182891222;0.184931593;0.1902426286;0.188433084;0.192374778
5040;0.1651417234;0.164342141;0.166023361;0.2003096866;0.197769736;0.201982252;0.1836692776;0.182888692;0.184946815;0.1901666882;0.188113094;0.192525675
5050;0.1650783404;0.164308688;0.165954444;0.200283878;0.197700466;0.201958692;0.183620169;0.182837321;0.184894019;0.1900784818;0.188068145;0.192442038
5060;0.1650237634;0.16421143;0.165909442;0.2001872362;0.197401995;0.20184352;0.1836039792;0.18281237;0.184889957;0.190037318;0.188016559;0.192400276
5070;0.164992193;0.164166809;0.165872923;0.2000980664;0.197369403;0.20166673;0.1835920236;0.182811281;0.184889499;0.1898787162;0.188029988;0.192085831
5080;0.1649138788;0.164151828;0.165833756;0.2000054456;0.197340277;0.201540426;0.1835520748;0.182748326;0.184853166;0.1898329756;0.188208619;0.192048204
5090;0.1648829604;0.16411987;0.165828726;0.1999213648;0.197291079;0.201529631;0.1835252256;0.182737445;0.18481679;0.1897223234;0.188113946;0.191979167
5100;0.1648215626;0.164023733;0.165841964;0.199559102;0.197289258;0.201323902;0.1834544102;0.182621091;0.184711742;0.1896942432;0.187964093;0.191957663
5110;0.1647470304;0.164021243;0.165760802;0.1994186186;0.197161953;0.20118105;0.1834267638;0.182594281;0.18466516;0.1896467726;0.187964179;0.19197115
5120;0.164716826;0.163975129;0.165702527;0.1992047716;0.196764599;0.200775167;0.1834054656;0.182534846;0.184677264;0.1895780194;0.187978148;0.191940472
5130;0.1646588908;0.163878666;0.165669107;0.1991459316;0.196577676;0.200708415;0.1833645862;0.182528423;0.184681565;0.1895142282;0.187886736;0.191904451
5140;0.1646222916;0.163838765;0.165632055;0.1991859482;0.196651109;0.200701042;0.1833190686;0.18247615;0.184629653;0.189358289;0.187778014;0.191828705
5150;0.1645761632;0.163772223;0.165602761;0.199070611;0.196575589;0.200576565;0.1832852494;0.18245433;0.184580081;0.1893008818;0.187713645;0.191772284
5160;0.1645825562;0.163812015;0.165512804;0.1989165026;0.196570699;0.200499859;0.1832715672;0.182442764;0.184539525;0.1891603938;0.187661934;0.191493148
5170;0.164557779;0.163811634;0.165414926;0.198835028;0.196646412;0.200386674;0.1832371666;0.182411805;0.184500898;0.1891012314;0.187601522;0.19144628
5180;0.1645113438;0.163715118;0.165368136;0.1987290454;0.196356856;0.200361539;0.1831932296;0.18232845;0.184506175;0.1890673236;0.187454779;0.191423282
5190;0.1644615792;0.163656238;0.165315737;0.198613;0.196342096;0.200084062;0.18315361;0.182299032;0.184469091;0.1890163624;0.187350167;0.191428133
5200;0.1644106576;0.163648349;0.165281592;0.198545968;0.196231456;0.200009882;0.183137657;0.182271745;0.184486686;0.1888397256;0.187307332;0.191413964
5210;0.164359455;0.163601031;0.165243054;0.1983985588;0.195890222;0.200003329;0.1831034448;0.182230387;0.184442431;0.1887900214;0.187260556;0.191323872
5220;0.164311051;0.163557062;0.165171958;0.198306676;0.195890213;0.199912248;0.1830679034;0.182189107;0.184398671;0.1887135248;0.187097127;0.191279096
5230;0.1642579188;0.163419507;0.165147935;0.1981563558;0.195882902;0.19984386;0.1830197466;0.182114756;0.184296066;0.1886206064;0.186978008;0.191160003
5240;0.1641939566;0.163327538;0.165005815;0.1980659082;0.195537117;0.199850916;0.1829913408;0.182068579;0.184264336;0.188574293;0.186846586;0.191122199
5250;0.1641508588;0.163337177;0.16491429;0.197887357;0.195191643;0.199747697;0.1829512548;0.182066629;0.18425126;0.188479573;0.186687683;0.191037573
5260;0.1641289004;0.163313135;0.164914597;0.1977571816;0.194841182;0.199680578;0.1828804518;0.18198004;0.184195284;0.1882966576;0.18635521;0.190751638
5270;0.1640821498;0.163216756;0.164910175;0.1975189734;0.194309047;0.199542509;0.182403253;0.181589243;0.183607517;0.1882288878;0.186330914;0.190727421
5280;0.1640338734;0.163195064;0.164868621;0.1974996922;0.194280432;0.199512958;0.1820579898;0.181106821;0.183030838;0.1881784308;0.186253407;0.190646287
5290;0.1640042584;0.163154368;0.164901226;0.1974392934;0.194200264;0.19950411;0.1820052616;0.180968371;0.182989432;0.1880643148;0.1860882;0.190581775
5300;0.163933374;0.163163252;0.164840523;0.1972568752;0.193859928;0.199088068;0.1818931072;0.180901192;0.182815024;0.1880053316;0.186066137;0.190494866
5310;0.1638792752;0.163117329;0.164812911;0.1969989428;0.193794115;0.198985268;0.1818532632;0.180697539;0.182891029;0.1879530742;0.186064702;0.190502791
5320;0.1637806138;0.163000185;0.164709029;0.1969032834;0.193665857;0.198871631;0.1816740098;0.180956068;0.182521744;0.1879183784;0.185984612;0.190491783
5330;0.1637333468;0.162955882;0.164728845;0.1968160638;0.193626951;0.198821468;0.1815888306;0.180774432;0.182491983;0.1878788462;0.186009252;0.19042273
5340;0.1636887556;0.162781993;0.164783595;0.1967450302;0.193615866;0.198772363;0.181331527;0.180271457;0.181891766;0.1878719236;0.186076665;0.190368179
5350;0.1636203756;0.162667372;0.164761485;0.1966579622;0.193612774;0.198699972;0.181131314;0.179790825;0.182091468;0.1877663144;0.185654228;0.190367298
5360;0.163590085;0.162615224;0.164778729;0.196586836;0.193543198;0.19852286;0.181089673;0.179717319;0.182056968;0.187708083;0.185661951;0.190342271
5370;0.1635690932;0.16253845;0.164717464;0.1964487708;0.193379731;0.198426768;0.1810356552;0.179709979;0.182032247;0.1874846484;0.185603762;0.190162562
5380;0.163519284;0.162520119;0.164634562;0.196347293;0.193308146;0.198346766;0.1809706628;0.179679571;0.181939275;0.1873858294;0.185221114;0.190146965
5390;0.1634952092;0.162469917;0.164607218;0.1963294676;0.193301451;0.198392075;0.1808505854;0.17934878;0.181689237;0.1872000126;0.185240391;0.189825091
5400;0.1634574744;0.162433394;0.164592201;0.1962812418;0.193287881;0.198289394;0.1807789196;0.179304722;0.181606579;0.1871283358;0.185207716;0.189764436
5410;0.163394623;0.16238569;0.164541117;0.1961509914;0.193313392;0.198066514;0.180525487;0.178977099;0.181416989;0.1870301878;0.185085074;0.189575735
5420;0.16338965;0.162378072;0.164531679;0.196049033;0.193284226;0.198053971;0.1804476156;0.178900312;0.181360507;0.1870017478;0.185039295;0.189537716
5430;0.1633584316;0.162337117;0.164486025;0.1960064972;0.193333387;0.197986293;0.180408923;0.178885629;0.181296561;0.1869380138;0.184886295;0.189498292
5440;0.1632872258;0.162339146;0.164354348;0.1959089728;0.192929769;0.197975219;0.1803345764;0.178693786;0.181347563;0.1868998698;0.184887043;0.189507284
5450;0.1632268142;0.162256236;0.164236133;0.1958501076;0.192938811;0.19792865;0.180254925;0.178556719;0.18126279;0.186779687;0.184636861;0.189499792
5460;0.1631890676;0.162270847;0.164230678;0.195700175;0.192932986;0.197626012;0.180197068;0.178536297;0.181128235;0.1867006156;0.184429021;0.189415101
5470;0.163155776;0.162248292;0.164124805;0.1956605078;0.192803644;0.197606762;0.1801761444;0.178520463;0.181126043;0.1866357122;0.184338316;0.189312831
5480;0.1631084598;0.162234621;0.16410037;0.1955861398;0.192713245;0.19754543;0.1801669274;0.178504584;0.181126793;0.1865864718;0.184251467;0.18930897
5490;0.1630108086;0.162142724;0.164040592;0.1955126734;0.1926243;0.197411095;0.1801494638;0.178521898;0.181110773;0.1864849802;0.184211251;0.189280205
5500;0.1629652672;0.16215766;0.163922577;0.1953715266;0.192568251;0.196994525;0.1801269616;0.17847406;0.180695355;0.186335616;0.184192005;0.189226897
5510;0.1629406668;0.162152831;0.163904426;0.195149233;0.192351799;0.196967394;0.1800931238;0.178427867;0.180703529;0.1862579758;0.184136473;0.189152989
5520;0.1629059512;0.162121834;0.163882636;0.1950687124;0.192248209;0.197018739;0.1800488634;0.178375199;0.180645771;0.1861687804;0.184104104;0.188889965
5530;0.1628422206;0.162090727;0.16381418;0.1949111508;0.192239281;0.196984681;0.1800115082;0.178347769;0.180616123;0.1861049798;0.184002484;0.188900301
5540;0.1627951544;0.162013279;0.163828095;0.1947018214;0.192057664;0.196956428;0.179975827;0.178270173;0.180595012;0.1860729282;0.183989643;0.188874207
5550;0.16276722;0.162012582;0.163778615;0.1946095588;0.191980177;0.196686799;0.1799209426;0.1782279;0.180559487;0.1859593078;0.18399636;0.18839355
5560;0.1627210454;0.161982579;0.163702007;0.1945426122;0.191909826;0.196588971;0.1798830986;0.178189835;0.180527444;0.1859564544;0.183974781;0.188452092
5570;0.1626625742;0.161878157;0.163687925;0.1943854736;0.191850573;0.196550894;0.1798255402;0.178123688;0.180356816;0.185884011;0.183890919;0.188356106
5580;0.162642046;0.16188458;0.163709957;0.194272265;0.191744628;0.196546195;0.1797142262;0.177947095;0.180433029;0.1857803222;0.183829293;0.188274443
5590;0.162591063;0.161786158;0.163675479;0.194112261;0.191713821;0.196219216;0.1796949656;0.17789344;0.180393431;0.1857327934;0.183793661;0.188256775
5600;0.1625451892;0.161802159;0.163570007;0.194009413;0.191745336;0.196028992;0.1796549104;0.177883134;0.180366234;0.1857035008;0.18375516;0.188219389
5610;0.1625272082;0.161807526;0.163556853;0.1939455684;0.191714009;0.195960588;0.179625545;0.177861763;0.180335778;0.1855880068;0.183335838;0.188155986
5620;0.1625048726;0.161799429;0.163524262;0.1938979362;0.191447109;0.195889018;0.1795825852;0.177798224;0.180182732;0.1855219616;0.183308169;0.188099261
5630;0.1624559244;0.16184159;0.163412314;0.193800091;0.191380984;0.195766889;0.179492048;0.177723966;0.180122301;0.1854944184;0.183304129;0.188114568
5640;0.162450936;0.161846777;0.163394647;0.1936691842;0.191253654;0.195532655;0.17947072;0.177700517;0.180086664;0.1853657434;0.183154967;0.188033419
5650;0.1623805836;0.16175148;0.163346077;0.1935311694;0.19122732;0.195490649;0.1794330166;0.17767059;0.1800359;0.1852393578;0.183091092;0.187812211
5660;0.1623507866;0.161640374;0.163300247;0.1934711428;0.191084628;0.195504075;0.1794099838;0.177640675;0.180004996;0.1851863184;0.182945665;0.187737802
5670;0.1622863314;0.161591175;0.163222813;0.1934285998;0.190989097;0.195467734;0.179344047;0.177544468;0.179948974;0.1851638008;0.182876406;0.187761163
5680;0.1622472356;0.161574641;0.16315604;0.1932786724;0.190894652;0.195409738;0.1793260636;0.177477528;0.179952327;0.1851064822;0.182812191;0.187706111
5690;0.1622144744;0.161559705;0.163074789;0.193181502;0.190785396;0.195262182;0.1790055052;0.177372595;0.179628998;0.1848493494;0.182611948;0.186779651
5700;0.1621841776;0.161499386;0.16309884;0.1931295728;0.190684769;0.195155308;0.1789485604;0.177371602;0.179515928;0.1847656456;0.182475954;0.186726416
5710;0.1621544458;0.161479261;0.163037651;0.1930822788;0.190687453;0.195139255;0.1788859578;0.177350374;0.179508361;0.1847437582;0.182438255;0.186704502
5720;0.162115979;0.161428073;0.162982315;0.1930129216;0.190671157;0.194738768;0.1785528216;0.177051864;0.179131064;0.1845834132;0.182432329;0.186705775
5730;0.162056337;0.161368955;0.162904529;0.1929564852;0.1906653;0.194629644;0.1782851668;0.176874238;0.179007054;0.1845527034;0.18237849;0.186672103
5740;0.1620021116;0.161339489;0.162821926;0.192923168;0.190627343;0.194543082;0.1780212676;0.176687813;0.178827972;0.1844642006;0.182363011;0.186647346
5750;0.1619848162;0.161332859;0.162764195;0.192899406;0.190865335;0.194540352;0.1779932854;0.176659868;0.178809467;0.1842883558;0.18233006;0.186603781
5760;0.1619384782;0.161278551;0.162698822;0.192747808;0.190899165;0.194461014;0.1779486126;0.176633275;0.178732018;0.1840820864;0.182194555;0.186557494
5770;0.1618904074;0.161248123;0.162681516;0.1927148006;0.190840679;0.194454259;0.1779193084;0.176563829;0.178726224;0.1840565338;0.182195371;0.1864727
5780;0.1618426098;0.16122134;0.162627772;0.1925856666;0.190812829;0.194320216;0.177907063;0.176582022;0.178703291;0.184002302;0.182408007;0.186454395
5790;0.1618111332;0.161153276;0.162578419;0.1924529232;0.190701423;0.194228228;0.1778950616;0.176567904;0.178725802;0.1839425142;0.182270305;0.186413852
5800;0.1617710842;0.161132801;0.162550144;0.1923884434;0.190656701;0.194092289;0.1778685104;0.176532514;0.178698053;0.183890403;0.182257275;0.186398041
5810;0.1617032886;0.161061983;0.162395794;0.1923414476;0.190534253;0.194035257;0.1778151602;0.176439558;0.1786594;0.1836551402;0.182076241;0.186309408
5820;0.1616524612;0.161033477;0.162345931;0.1922768204;0.190317419;0.194000633;0.1777782132;0.176434368;0.178643291;0.1834789836;0.182034497;0.18619623
5830;0.161595089;0.160934692;0.162314017;0.192207512;0.190273949;0.193905294;0.1777745062;0.176448906;0.178648678;0.1835217916;0.181952727;0.18615443
5840;0.1615253076;0.1607907;0.1623133;0.1921319762;0.190207538;0.193765953;0.1777597068;0.176434663;0.17863971;0.183470852;0.181949159;0.186150601
5850;0.1614866558;0.16074102;0.162273623;0.1920602808;0.190149948;0.193604311;0.1777370472;0.176396123;0.178636093;0.1834365752;0.182015062;0.186116071
5860;0.161447146;0.160746455;0.162252049;0.1919455872;0.189951979;0.193439979;0.1776975658;0.176346489;0.178593665;0.1830758472;0.18145037;0.18608258
5870;0.161402978;0.160683245;0.162190824;0.1918842818;0.189682515;0.193463399;0.177665636;0.176300512;0.178574398;0.1830715304;0.181403538;0.186072288
5880;0.1613267256;0.160567027;0.162146691;0.1918191548;0.189480088;0.193466473;0.17764842;0.176293891;0.178544979;0.1830277564;0.181374107;0.185999953
5890;0.1612940284;0.160536671;0.162155789;0.1917389378;0.189369097;0.193444791;0.177645278;0.176252743;0.178544179;0.1829772928;0.181274896;0.185958436
5900;0.1612542146;0.160563718;0.162116796;0.1916594554;0.189319348;0.193423851;0.1776119444;0.176209651;0.178538425;0.18294479;0.181263971;0.185990267
5910;0.1612437306;0.160565791;0.16221575;0.1916112366;0.18931502;0.193388822;0.1775814164;0.176189677;0.178494913;0.1828167562;0.181226197;0.185837548
5920;0.1612032952;0.160474012;0.162188534;0.1914878004;0.189193408;0.193226666;0.1775634306;0.176174705;0.178488995;0.1827224048;0.181158028;0.185714036
5930;0.1611707796;0.160459611;0.162165034;0.191395011;0.188958575;0.193250241;0.1775336688;0.176149364;0.178437997;0.1826766568;0.181069548;0.185652779
5940;0.161119983;0.160351498;0.162109779;0.191322871;0.188914865;0.193242089;0.1775134324;0.176127322;0.178414098;0.1826419094;0.18105972;0.185655938
5950;0.1610554794;0.160268532;0.162066485;0.1912033754;0.188747267;0.19316658;0.177455743;0.176119181;0.178339086;0.182566081;0.181009004;0.185514389
5960;0.1610116206;0.160241282;0.162027656;0.1911581362;0.188613957;0.193097779;0.1774386382;0.176093798;0.178323206;0.1824967338;0.180970978;0.185467267
5970;0.1609502896;0.160232255;0.161969362;0.191044367;0.188527112;0.193011245;0.177414712;0.176074446;0.17830419;0.182407233;0.180838379;0.185446716
5980;0.1608900924;0.160233149;0.161880003;0.1909221048;0.188285417;0.192873358;0.1773803658;0.176050231;0.178248989;0.1823269328;0.180767657;0.185419283
5990;0.160847489;0.160150496;0.161835081;0.1907227056;0.188283334;0.19223567;0.1773527906;0.176013712;0.178208137;0.1823679678;0.180647198;0.185300305
6000;0.1608159546;0.160148105;0.161779837;0.1906418782;0.188141702;0.192036953;0.1773411838;0.176013229;0.17819788;0.1823257624;0.18054796;0.185247998
6010;0.1607908126;0.160124103;0.161748858;0.1906242534;0.188122259;0.192045644;0.1773302504;0.175971331;0.178183992;0.1822556172;0.180481807;0.185235346
6020;0.1607578478;0.16012177;0.161658508;0.1905437498;0.187994076;0.191945934;0.1772942078;0.175911229;0.178153155;0.1821971306;0.180439676;0.185231779
6030;0.1607272998;0.160072759;0.161652234;0.1903322786;0.187968212;0.191456688;0.1772860952;0.175911812;0.178134196;0.1820584006;0.180383355;0.185145209
6040;0.160688481;0.160045217;0.16165138;0.1903135762;0.187981704;0.191349943;0.177243875;0.175863238;0.178061902;0.182004223;0.18037317;0.185081173
6050;0.1606311476;0.159941008;0.16164568;0.1902549476;0.187953354;0.191326839;0.1772256628;0.175845398;0.178047185;0.18194083;0.180338581;0.184849091
6060;0.1606014588;0.159959591;0.161611582;0.1902241156;0.187943144;0.191342997;0.1771999264;0.175816577;0.178032855;0.1818499112;0.180277197;0.184834468
6070;0.1605410624;0.159895912;0.161475753;0.1901714128;0.187902112;0.191247235;0.1771842274;0.175808248;0.178017857;0.1817508782;0.180203764;0.1847787
6080;0.1605083696;0.159884613;0.161437885;0.1900576512;0.187868568;0.19095937;0.1771479172;0.17578061;0.177941071;0.1816666572;0.180063569;0.184685424
6090;0.160488678;0.159822481;0.161430719;0.189995109;0.187822837;0.190905484;0.1771174088;0.175762358;0.177894192;0.1816283662;0.180003943;0.184648548
6100;0.1604495636;0.159759688;0.161403667;0.1898367552;0.187710848;0.190765033;0.1770938052;0.175743149;0.177864951;0.1815614128;0.179935202;0.184624226
6110;0.1604244064;0.159705246;0.161412056;0.189737526;0.187411514;0.190748903;0.1770858098;0.175753272;0.177857726;0.1815351894;0.179978455;0.184644403
6120;0.16039116;0.159636088;0.161362785;0.1895848594;0.187224879;0.190770658;0.1770641792;0.175716835;0.177845199;0.181479649;0.180004981;0.184599242
6130;0.1603717794;0.159602935;0.161356125;0.1895682524;0.187138819;0.190768449;0.1770246118;0.175642249;0.177804745;0.1814088036;0.179984497;0.184558802
6140;0.160301439;0.159522847;0.16124658;0.1895134408;0.187051049;0.190766731;0.1770088852;0.175628277;0.17776171;0.1813696574;0.179943097;0.184504325
6150;0.1602573218;0.159476708;0.161224359;0.1894252524;0.18694511;0.190708073;0.1769739304;0.175600394;0.177718103;0.1812825836;0.179855729;0.18450143
6160;0.1602059128;0.159473981;0.161142379;0.18932355;0.186778272;0.190658664;0.1769480856;0.175568701;0.177705093;0.1812383284;0.179815385;0.184485984
6170;0.160143506;0.159399568;0.161087523;0.1892372454;0.186521291;0.190651284;0.1768982266;0.175553106;0.177645734;0.1811740394;0.179780432;0.184351726
6180;0.1600953378;0.159301226;0.161048279;0.1891024468;0.186429737;0.190635164;0.176865205;0.175498389;0.177593667;0.1811377366;0.179748446;0.184260305
6190;0.1600189724;0.159223376;0.160934637;0.1890360904;0.186418034;0.190571569;0.1768332664;0.175463723;0.177554741;0.181041057;0.179697843;0.18420244
6200;0.159982454;0.1591947;0.160859398;0.1889678512;0.186408087;0.190408084;0.1768077394;0.175450005;0.177522986;0.1809824224;0.179697978;0.184141182
6210;0.1599495758;0.159139788;0.160798678;0.1889226958;0.186335355;0.190416847;0.1767902684;0.175418946;0.177499308;0.1809041658;0.179624539;0.184112423
6220;0.159909238;0.159107064;0.160726862;0.1888171296;0.186105256;0.190389495;0.176764228;0.175379057;0.177463717;0.1808649106;0.179591526;0.184099649
6230;0.159854886;0.159067336;0.160698299;0.188714732;0.185876553;0.190323635;0.1767254268;0.175363362;0.177454087;0.1805017908;0.178788075;0.183994842
6240;0.1598355656;0.159137667;0.160621334;0.1885876964;0.185598731;0.190231602;0.1766922956;0.175329202;0.17745606;0.180471417;0.17879061;0.183862417
6250;0.159818697;0.159091086;0.160596721;0.1884785144;0.18547289;0.190193149;0.1766800732;0.175328029;0.177447063;0.1804167858;0.178759198;0.183797772
6260;0.1597832456;0.159064255;0.160565701;0.1884319614;0.185407919;0.190234315;0.1766531374;0.17531692;0.177418866;0.180313214;0.178488885;0.183705769
6270;0.159752551;0.159021917;0.160551522;0.1882918542;0.185325191;0.190022987;0.1766320602;0.175287342;0.177404457;0.1802729464;0.178363213;0.183679492
6280;0.159714362;0.158994778;0.160515625;0.1881840564;0.185347718;0.189909268;0.1765825892;0.175215201;0.177319236;0.180227118;0.178333244;0.183622502
6290;0.1596343724;0.158990911;0.160401043;0.1881011048;0.185288433;0.189783155;0.1765687904;0.175218682;0.177329488;0.1801903198;0.178316863;0.183593315
6300;0.159584583;0.158951652;0.160393358;0.187926554;0.184840652;0.189705284;0.1765424166;0.17521327;0.17729773;0.1801738662;0.178332419;0.183590166
6310;0.1595270238;0.158943513;0.160389596;0.187891399;0.184777358;0.189646226;0.1765235154;0.175187565;0.177301186;0.1800063224;0.178289805;0.18351366
6320;0.1595152914;0.158941026;0.160380864;0.1878519678;0.184784952;0.189635425;0.1764795376;0.175112074;0.177266708;0.1799503434;0.178271826;0.183475695
6330;0.159484412;0.158923187;0.160326449;0.187798385;0.184737708;0.189619395;0.1763349716;0.175199681;0.176978663;0.1799642396;0.178439199;0.183490682
6340;0.1594477286;0.158869904;0.160294671;0.187802396;0.184735339;0.189746548;0.1762898442;0.175191057;0.176954643;0.1798275966;0.178346473;0.183031772
6350;0.1593982824;0.158778592;0.160265047;0.1877477252;0.184733593;0.189703541;0.1762198298;0.175139018;0.176897868;0.179746962;0.178326597;0.182919651
6360;0.1593821212;0.158779838;0.160254282;0.1876737144;0.184709324;0.189639034;0.1761386004;0.175083573;0.176875985;0.179656612;0.178280223;0.182898376
6370;0.1593340062;0.158764384;0.160194526;0.1876444436;0.184634332;0.189607477;0.1761143288;0.175089983;0.176816316;0.1796135562;0.178228061;0.182854496
6380;0.1592743016;0.158701169;0.160186787;0.1874984704;0.184616968;0.189538595;0.175945704;0.174940886;0.176748381;0.179552487;0.178259471;0.18278313
6390;0.1592539664;0.158653158;0.16020742;0.1874293618;0.18453557;0.189418551;0.1757628432;0.174650146;0.176761169;0.1794983272;0.178231033;0.182725741
6400;0.159225459;0.158579216;0.160151321;0.1874059168;0.18454727;0.189488593;0.1757127706;0.17453815;0.176636697;0.1795554026;0.178533256;0.182720981
6410;0.1592022872;0.158559953;0.160138519;0.1873906054;0.184544685;0.189472756;0.1755615696;0.174368022;0.176411607;0.1794848766;0.178517144;0.182609447
6420;0.1591658548;0.158480656;0.160097833;0.1872717904;0.184427462;0.189483137;0.1755077552;0.174352386;0.176346466;0.1793858374;0.178266585;0.182494829
6430;0.1591198932;0.158429781;0.160061348;0.1871655776;0.184358567;0.189355616;0.1754598922;0.174316274;0.176305029;0.17938119;0.178268238;0.182459912
6440;0.1590941124;0.158437601;0.159990385;0.1871344986;0.184318584;0.189369121;0.1754367674;0.174208708;0.176347664;0.179193009;0.177942998;0.182425322
6450;0.1590433488;0.158371196;0.15998687;0.1871044904;0.184076813;0.189347703;0.1754137488;0.174211141;0.176298736;0.1791068972;0.177914712;0.18228239
6460;0.1590327278;0.158302046;0.160008747;0.1870478398;0.184000689;0.189281174;0.1753790528;0.174168474;0.176285055;0.179089826;0.177891078;0.182275161
6470;0.1589997688;0.158303795;0.159925513;0.186899609;0.183894717;0.189255438;0.1750756108;0.173798236;0.175853242;0.1790281632;0.177769126;0.182262189
6480;0.1589955168;0.15827915;0.159936136;0.1868130048;0.183836251;0.189168759;0.1749796644;0.173717104;0.175734927;0.1789143062;0.177674026;0.182023413
6490;0.1589742848;0.158297855;0.159951242;0.1867347186;0.18378849;0.189130054;0.1749558166;0.173816569;0.175696056;0.1785109526;0.177689496;0.180121606
6500;0.1589348082;0.158197965;0.159965988;0.1865951916;0.183739297;0.188875353;0.1748998896;0.173816184;0.175527327;0.178531722;0.17765922;0.18006807
6510;0.1589201914;0.158196186;0.159972913;0.1864634266;0.183726734;0.188875204;0.1748362452;0.173700928;0.175446216;0.178491161;0.177616664;0.180025586
6520;0.1588794866;0.158130563;0.159916505;0.186448066;0.183729555;0.188902396;0.1748272606;0.173709659;0.175453555;0.1784235272;0.177613471;0.18001532
6530;0.1588631866;0.15809347;0.159958416;0.1863621404;0.183619045;0.1888174;0.1748033282;0.173661858;0.175430084;0.1783191578;0.17759656;0.179977276
6540;0.1588239314;0.158075385;0.159882542;0.1862863136;0.183567923;0.188754076;0.17478551;0.173611236;0.175402178;0.1782709914;0.177562715;0.179983009
6550;0.1587697798;0.158015327;0.159846478;0.1862733446;0.183428369;0.188732909;0.1745978324;0.173341913;0.175216075;0.178223354;0.177502443;0.179954682
6560;0.1587261274;0.157922466;0.159786095;0.18619472;0.183425771;0.188501268;0.1745780202;0.173317917;0.175272764;0.1780975524;0.177238683;0.179918342
6570;0.1587276348;0.157939334;0.159777741;0.1860875064;0.183381847;0.188438106;0.1745512302;0.17330178;0.175233603;0.1780996806;0.17721556;0.179932425
6580;0.1587134592;0.157950129;0.15975107;0.1859773798;0.183193318;0.188276282;0.1745350786;0.173275766;0.175221626;0.1780713436;0.177191401;0.179929051
6590;0.1586374656;0.157899615;0.159585552;0.1859026596;0.183129199;0.188055908;0.1744905108;0.173237391;0.175126925;0.178061777;0.177197432;0.179890037
6600;0.158586788;0.157868905;0.159550807;0.1858182798;0.183165177;0.18791339;0.1744667104;0.173260594;0.175099993;0.1779753978;0.17714963;0.179780345
6610;0.1585341928;0.157817906;0.159491484;0.1857583954;0.183109671;0.187774525;0.174448035;0.173228697;0.175062888;0.1779795206;0.177112449;0.17973983
6620;0.158497246;0.157747066;0.159444169;0.1856362636;0.183091627;0.187612798;0.1744121118;0.173171796;0.175040058;0.177906023;0.177070404;0.179687421
6630;0.1584400098;0.157704752;0.15937264;0.1855680778;0.183078369;0.187453511;0.1743210754;0.173162076;0.17496919;0.177889792;0.177037974;0.179603393
6640;0.1583935676;0.157671765;0.159334393;0.1855125018;0.183073562;0.187382972;0.174268685;0.173087102;0.174931875;0.1777886176;0.177007033;0.179278763
6650;0.1583696242;0.157706596;0.159281854;0.1854428604;0.183019262;0.187355993;0.1742279796;0.173026876;0.174888671;0.1776758804;0.176896615;0.179238951
6660;0.1583311278;0.157678619;0.15925302;0.1854033914;0.182941035;0.18736039;0.1741828936;0.172967023;0.174848532;0.177627583;0.176856876;0.179128967
6670;0.1583103048;0.157650446;0.159195619;0.185242738;0.182885366;0.186896927;0.174133099;0.172976069;0.174762751;0.177552412;0.176809777;0.179100427
6680;0.1582960592;0.157581923;0.159227112;0.185228798;0.182873666;0.186927841;0.1740433242;0.172862234;0.174708552;0.1774661858;0.176765531;0.17907356
6690;0.1582846354;0.157553103;0.159228228;0.1851022394;0.182797366;0.186786516;0.1739902296;0.172788143;0.174686329;0.1773385296;0.176736427;0.178948159
6700;0.1582481378;0.157540642;0.159153401;0.1849867704;0.182746285;0.186683724;0.173973175;0.172807546;0.174654516;0.1772992932;0.176738805;0.178890094
6710;0.158229575;0.15752318;0.15910045;0.1849195554;0.182667113;0.18665747;0.1739419052;0.172772898;0.174614255;0.1772228054;0.176676989;0.178815352
6720;0.15817889;0.157500655;0.159025818;0.1848806416;0.182701418;0.186632191;0.1738974504;0.172670871;0.17459233;0.1772391496;0.176589829;0.178808894
6730;0.158151851;0.157495706;0.158951399;0.184738211;0.182575193;0.186242859;0.1738855204;0.172649317;0.174573847;0.1771897464;0.176531759;0.178741676
6740;0.158113816;0.1574737;0.158898284;0.1846497914;0.182388679;0.186185247;0.1737244956;0.172606368;0.174499687;0.1771585702;0.176467654;0.178719082
6750;0.1580859396;0.157441483;0.158898119;0.1846158076;0.18232523;0.186129192;0.1737041518;0.172680099;0.174231973;0.1771580736;0.176463145;0.178795905
6760;0.158032706;0.157411413;0.158818746;0.1845374958;0.182223262;0.185910834;0.173640636;0.172631747;0.174138058;0.1771252806;0.176446065;0.178759585
6770;0.1580128008;0.157398775;0.158797885;0.184451678;0.18199741;0.185910891;0.1733594426;0.172315043;0.174087362;0.176970069;0.175895984;0.178638797
6780;0.157966797;0.157298155;0.158797025;0.184438904;0.18195964;0.1859248;0.1730581688;0.171937402;0.173634968;0.1766571832;0.175867476;0.178570513
6790;0.1579176798;0.157166832;0.158742726;0.184381846;0.181922447;0.185891551;0.172930284;0.171655854;0.173495184;0.1765870738;0.175789201;0.178450634
6800;0.1578900334;0.157159878;0.15868929;0.1842969706;0.181789186;0.185827904;0.172911079;0.171632082;0.173491329;0.1765904354;0.175790638;0.178428401
6810;0.1578425456;0.157153653;0.158632088;0.1841926242;0.181466741;0.185722207;0.1728910338;0.171607061;0.173453422;0.1765419324;0.1757627;0.178359935
6820;0.1578153914;0.157104644;0.158625006;0.1841505984;0.181429828;0.185703131;0.1728715924;0.171549157;0.173434588;0.1764744828;0.175736454;0.178306203
6830;0.1577799374;0.157099395;0.158594525;0.1840358482;0.181357035;0.185616468;0.1728379962;0.171534408;0.173376761;0.1764329916;0.175687805;0.178273202
6840;0.1577445292;0.157070759;0.158541893;0.1837838764;0.181360415;0.185476265;0.172816841;0.171501464;0.173364401;0.1763390934;0.175676351;0.17805722
6850;0.1577234354;0.157095942;0.158484966;0.1837475872;0.181285179;0.185475403;0.1727796122;0.171464764;0.173326854;0.1762760402;0.175662998;0.178033574
6860;0.1576869066;0.157045839;0.158484245;0.1837080368;0.181266716;0.1854289;0.1727507996;0.171430585;0.173319325;0.1762472584;0.175674429;0.178008842
6870;0.1576844978;0.156999764;0.158598612;0.1836628558;0.18122469;0.185314342;0.1727130204;0.17136127;0.173321158;0.1760234446;0.174931256;0.17797251
6880;0.1576604018;0.157021616;0.158522908;0.1836428134;0.181198543;0.185414713;0.1727056934;0.171356714;0.173308184;0.1759714826;0.174879964;0.177952694
6890;0.157624493;0.157021144;0.158508046;0.1835850984;0.181174213;0.185359515;0.1726881852;0.171341616;0.173281994;0.1759079412;0.174820133;0.177945963
6900;0.1575795516;0.156978411;0.158437532;0.1835129732;0.181139009;0.185186101;0.1726532656;0.171292548;0.173257503;0.175852513;0.174752109;0.177829472
6910;0.157536161;0.156882487;0.158462928;0.183371269;0.181070897;0.184956033;0.1726235984;0.171275317;0.173210536;0.1757938154;0.174738795;0.177813791
6920;0.1575088254;0.156807079;0.158427454;0.183252982;0.180965268;0.184797176;0.172586217;0.171261883;0.173187884;0.1757041668;0.174387084;0.177696857
6930;0.1574489268;0.156740707;0.158307445;0.1831359546;0.180914399;0.184705346;0.1725692054;0.171231163;0.173169294;0.1756461002;0.174356083;0.17776171
6940;0.157416907;0.156738146;0.158221283;0.1830967902;0.180858971;0.184690345;0.172539405;0.171202217;0.173149231;0.1756023528;0.174228179;0.177746262
6950;0.1573923354;0.156684398;0.158201549;0.183001053;0.180816073;0.184673991;0.1725142164;0.171208585;0.173099346;0.175532646;0.174209072;0.177675248
6960;0.1573387102;0.156654142;0.158126765;0.1829440082;0.180797869;0.184564127;0.1724874346;0.171204177;0.173069615;0.175532019;0.174282844;0.177665917
6970;0.1573163208;0.156639814;0.158092218;0.1829458034;0.18073651;0.184508936;0.1724640738;0.171183828;0.173049053;0.1754441388;0.174232289;0.177435312
6980;0.1572800208;0.156592037;0.158063482;0.1828434672;0.18065106;0.184462067;0.1724413878;0.171174305;0.17305385;0.1753962518;0.174153181;0.177433985
6990;0.1572526206;0.156581329;0.157992956;0.1828051062;0.18064883;0.184508994;0.1724224236;0.171140819;0.17303637;0.1754043962;0.174372202;0.17736905
7000;0.1572188664;0.156533367;0.158004513;0.1827962258;0.18063496;0.184541224;0.1723902824;0.171127906;0.173006227;0.1754043504;0.174366191;0.177418622
7010;0.1572006782;0.156579723;0.158021652;0.1827541064;0.180518547;0.184505169;0.172367272;0.171127891;0.172989838;0.1752546104;0.174370815;0.17723173
7020;0.1572078818;0.156578384;0.15799694;0.1827040004;0.180449191;0.184407315;0.172356824;0.171094957;0.172975353;0.1751874454;0.174350024;0.177217896
7030;0.157170599;0.156514152;0.157980988;0.1825853252;0.180267054;0.184316988;0.1723406128;0.171078693;0.172942333;0.1752105318;0.174314269;0.177183549
7040;0.1571550492;0.15648847;0.157970033;0.1825378184;0.180251218;0.184288592;0.1723238352;0.171052269;0.172931783;0.1751813318;0.174253002;0.177181283
7050;0.1570879852;0.156396799;0.157857346;0.1824623296;0.180269849;0.184155827;0.1723026576;0.171018195;0.172941089;0.1751347998;0.17424155;0.177075338
7060;0.1570446086;0.156348548;0.157758965;0.182394289;0.180262927;0.184061586;0.1722831534;0.170998116;0.172901455;0.1750837254;0.174220239;0.177025419
7070;0.1570161876;0.156324048;0.157713108;0.1823659358;0.180219455;0.184047168;0.1722735524;0.170990368;0.172895158;0.1750112438;0.17419938;0.176793084
7080;0.1569647366;0.156265449;0.157720783;0.1822549334;0.180199298;0.183920122;0.1722678102;0.170956613;0.172884228;0.174944338;0.174225218;0.176650903
7090;0.1569298974;0.15627199;0.157653789;0.1822376088;0.18020145;0.183982728;0.1722555656;0.170943915;0.172882266;0.1749380708;0.174191838;0.176571611
7100;0.1568945696;0.15621273;0.15763935;0.1821829076;0.180114857;0.183882667;0.1722313598;0.170927793;0.172816855;0.1748615064;0.174140644;0.176467902
7110;0.1568496076;0.156140659;0.157612206;0.1821854148;0.180208427;0.183891633;0.1722125896;0.170896896;0.172792958;0.1748611842;0.174075387;0.176462446
7120;0.156798379;0.156023249;0.157562492;0.182105138;0.179986306;0.183908997;0.1721990058;0.170915027;0.172764286;0.174745974;0.174026768;0.176405536
7130;0.1567899156;0.156024508;0.157504926;0.1819958772;0.180000843;0.183783531;0.1721735052;0.170905146;0.172741445;0.1745730152;0.173956588;0.176373512
7140;0.156727792;0.156010311;0.157467512;0.181953455;0.179997881;0.183648414;0.17214167;0.170842841;0.172707701;0.1745550798;0.173925541;0.176348805
7150;0.15670135;0.155971071;0.157399731;0.1819049942;0.179949967;0.183584965;0.1721328172;0.170826196;0.172705302;0.1745259198;0.173900044;0.176354517
7160;0.1566513414;0.155953731;0.157347649;0.1818473574;0.179886987;0.183496183;0.1721143912;0.17079069;0.172702743;0.1744994414;0.173870235;0.176353939
7170;0.1565957662;0.155910165;0.157279588;0.1818000542;0.179862811;0.183443144;0.172106398;0.170771303;0.172682852;0.174429471;0.17379534;0.176254275
7180;0.1565420488;0.155832598;0.157212606;0.1817399254;0.179838111;0.183286641;0.1720892176;0.17075287;0.172651556;0.1744437718;0.173819379;0.176287141
7190;0.1565235278;0.155834786;0.157149434;0.1817135466;0.179829842;0.183276963;0.1720543214;0.170703126;0.17262338;0.174414121;0.173724558;0.176134819
7200;0.1564847058;0.155803127;0.157114088;0.181676584;0.17976942;0.18323405;0.1720327448;0.170682052;0.17260586;0.1743697332;0.173538436;0.176116635
7210;0.1564515114;0.155735386;0.157064771;0.181619712;0.179691208;0.183184223;0.1719995546;0.170629936;0.172583935;0.1742809778;0.173390204;0.175978881
7220;0.15640404;0.155677717;0.157015421;0.1816212024;0.179662218;0.183257579;0.1719768354;0.170608534;0.172572119;0.1743004702;0.173420894;0.175964734
7230;0.156352063;0.155638099;0.156973602;0.1815722066;0.179622453;0.18327586;0.1719658412;0.170604541;0.172564547;0.1742951002;0.173378944;0.175954364
7240;0.1563201656;0.155671314;0.15690132;0.1815865898;0.179651754;0.18323157;0.1719489508;0.170582972;0.172516464;0.1741139488;0.173263441;0.175128399
7250;0.1562779414;0.155656538;0.156845629;0.1814129632;0.179541282;0.182766096;0.1719309158;0.170579563;0.172490147;0.1740447888;0.17321943;0.175112544
7260;0.1562465616;0.155634882;0.156774807;0.1813742948;0.179525121;0.182686743;0.1718931772;0.170543919;0.172450704;0.1739808528;0.173126897;0.175064611
7270;0.1562457136;0.155631129;0.156808477;0.1812978404;0.179277488;0.182665519;0.1718819656;0.170544491;0.172444629;0.17396529;0.17307804;0.175050795
7280;0.1562291002;0.155604011;0.156789028;0.1812343044;0.17926277;0.182710723;0.1718603678;0.170539428;0.17240356;0.1739261652;0.173017092;0.175009271
7290;0.1561833048;0.155523328;0.156765822;0.1812038436;0.179231376;0.182673644;0.171850545;0.170521482;0.172394283;0.1738959982;0.172980488;0.175090428
7300;0.156140978;0.155498576;0.156713362;0.1811252234;0.179234924;0.182396519;0.1718262764;0.170490396;0.172367986;0.1738016542;0.172935818;0.174937031
7310;0.156106524;0.155454148;0.156669743;0.1810297962;0.179143231;0.18223759;0.171797127;0.170477243;0.172345571;0.173761456;0.172882341;0.17484196
7320;0.156077932;0.155395577;0.156617395;0.1810030452;0.179117429;0.182215477;0.1717904098;0.170467688;0.172331276;0.173682883;0.172689898;0.174769363
7330;0.1560548032;0.155343015;0.156582844;0.1809564638;0.179070771;0.182222556;0.1717652754;0.170451104;0.172309198;0.1736582048;0.172650629;0.174691838
7340;0.15599967;0.155347986;0.156514314;0.1807992096;0.179039805;0.182235398;0.1717376076;0.170399501;0.172277678;0.1735840198;0.172528593;0.17454715
7350;0.15596839;0.155346714;0.156493879;0.1806988876;0.178962567;0.181879783;0.1717221626;0.170396902;0.172265681;0.1735531178;0.172493681;0.174483699
7360;0.1559287092;0.155287594;0.156446465;0.1806631766;0.178927136;0.181864027;0.1716921018;0.170379941;0.172236277;0.1734881044;0.172431266;0.174451066
7370;0.1559061232;0.155279663;0.156447426;0.1805907698;0.178859433;0.181724967;0.1716518886;0.170352609;0.172188189;0.1734329006;0.172390261;0.174383916
7380;0.1558709672;0.155268954;0.156415835;0.1805645828;0.178782503;0.181650713;0.1715791376;0.170161044;0.17213645;0.1733857536;0.172312734;0.174329686
7390;0.1558221964;0.15523075;0.156379374;0.1805045226;0.178635612;0.181578429;0.1713974464;0.170010255;0.171966127;0.1733504944;0.172220482;0.174351097
7400;0.1558038688;0.155216039;0.156328293;0.1803328148;0.178666656;0.181218329;0.171340036;0.169975396;0.171885681;0.1732996068;0.172148026;0.174329256
7410;0.15576625;0.155180263;0.156298605;0.1803115894;0.178670156;0.181224649;0.1712929846;0.169986511;0.171834239;0.1731919016;0.172136241;0.174311103
7420;0.1556993762;0.155068675;0.156209431;0.1802258018;0.17858682;0.181034094;0.1712989546;0.170017;0.171791909;0.1731202432;0.172117403;0.174222286
7430;0.155666247;0.155064588;0.156183518;0.1801694724;0.178551062;0.181046397;0.1711966374;0.169921973;0.171793975;0.1730894714;0.172048333;0.174136794
7440;0.155661812;0.155032966;0.156178997;0.1801270238;0.178459797;0.181009631;0.1711024506;0.169874752;0.171577023;0.1730386106;0.172033091;0.17401721
7450;0.1556638354;0.155004705;0.156200817;0.1800308538;0.17844165;0.180916066;0.1710733904;0.169835757;0.171559067;0.1728959988;0.171995626;0.173430877
7460;0.1556691608;0.154989994;0.156241199;0.1799024138;0.178339599;0.180865593;0.1711496438;0.170034175;0.171577269;0.1728455506;0.171958691;0.173395679
7470;0.1556355932;0.154961968;0.156200691;0.179824654;0.178234724;0.180792164;0.1710732192;0.16995438;0.171490265;0.1727994894;0.171894377;0.173370293
7480;0.15560483;0.154934344;0.156155021;0.1798032112;0.178182944;0.18077152;0.1710269388;0.169918273;0.171452215;0.1727544222;0.171878538;0.173388319
7490;0.1555983112;0.154923907;0.156146111;0.1797740152;0.178176697;0.180690468;0.170982536;0.169892337;0.171408976;0.1726729904;0.171837371;0.173331209
7500;0.1555748018;0.154914204;0.156097867;0.1796798484;0.178162275;0.180416343;0.1708938872;0.169846543;0.171321126;0.1726229632;0.171797851;0.173312741
7510;0.1555495438;0.154928444;0.156085683;0.1795949678;0.178119238;0.180220277;0.1708595642;0.169801167;0.171266486;0.1725710698;0.171565374;0.173271424
7520;0.1555107702;0.154912169;0.156049053;0.1795514248;0.178032885;0.180208866;0.1706679622;0.16959831;0.171149954;0.1725422362;0.171525649;0.173285307
7530;0.155482171;0.15487779;0.156063865;0.1794948926;0.178047092;0.180142653;0.170622448;0.169554508;0.171180348;0.172529118;0.171525721;0.173264215
7540;0.1554509148;0.154838323;0.156035253;0.1794414116;0.178066768;0.180084378;0.170612398;0.169523622;0.171148336;0.1724734092;0.171489297;0.17327506
7550;0.1554051968;0.15479429;0.156000171;0.179404864;0.177968213;0.180087899;0.1705680838;0.169494553;0.171084411;0.1724355652;0.171482548;0.173249472
7560;0.1553758736;0.154767546;0.156004436;0.179438077;0.177938119;0.180154028;0.1705175148;0.169461416;0.171035838;0.1724011984;0.171474249;0.17324875
7570;0.1553402516;0.154767062;0.155985854;0.1793755976;0.177828075;0.180105709;0.170484684;0.169421238;0.17098729;0.1723665782;0.171439252;0.173205547
7580;0.1553297476;0.154745417;0.155950092;0.179293286;0.177811185;0.179972721;0.1704679658;0.169423547;0.170974104;0.172270761;0.171434991;0.173155969
7590;0.1553004396;0.154675206;0.155934297;0.1792419158;0.177774064;0.179890024;0.1704527392;0.169400595;0.170987296;0.172179553;0.171414762;0.172804945
7600;0.1552649384;0.154662095;0.155890964;0.1792060478;0.177744972;0.179935708;0.1703175806;0.169205373;0.170684479;0.1721729966;0.171389315;0.172771298
7610;0.1552380062;0.154662878;0.155894204;0.179158562;0.17774296;0.179850557;0.1701898108;0.169240666;0.17090161;0.1721321128;0.171295607;0.172720535
7620;0.1551902968;0.154618157;0.15584142;0.1790271998;0.177514105;0.179851399;0.170159104;0.169240256;0.170880304;0.1720981274;0.171213983;0.172723158
7630;0.1551636788;0.154613728;0.155823404;0.1789894974;0.177467584;0.179759349;0.1701260352;0.169205645;0.170869062;0.1720453166;0.171224572;0.172662649
7640;0.155137718;0.154546194;0.155807391;0.1789491124;0.177461548;0.179751032;0.1701209842;0.1692274;0.170902114;0.1720332962;0.171200742;0.172708476
7650;0.1550962426;0.154473794;0.155782777;0.1789357786;0.177469014;0.179690666;0.1700912008;0.169170896;0.170911654;0.1720525142;0.171234896;0.172655331
7660;0.1550778312;0.15451184;0.155720528;0.1788519528;0.177437792;0.179651714;0.170059289;0.169138653;0.17087119;0.1720777446;0.17125879;0.172625339
7670;0.155061358;0.154498686;0.155676276;0.1788333672;0.17738081;0.179652381;0.1700439308;0.169140657;0.17083157;0.1720435954;0.171205767;0.172606336
7680;0.155025731;0.154452204;0.155665901;0.1787825298;0.177388858;0.179505873;0.1700472236;0.169139218;0.170723374;0.1720161584;0.171132913;0.172590356
7690;0.1549970572;0.154416792;0.155664859;0.1787407356;0.177370102;0.179379623;0.1700252164;0.169116689;0.170689441;0.1720106406;0.171192177;0.172563124
7700;0.15498671;0.154429792;0.155652394;0.1787194138;0.177417391;0.17934343;0.1699863182;0.169080328;0.170684175;0.171932673;0.171091427;0.172453209
7710;0.1549394686;0.154416099;0.155613859;0.1786854212;0.177306042;0.179338244;0.1699467636;0.169043721;0.170656868;0.1717947144;0.171064198;0.172414752
7720;0.1549338492;0.154341826;0.155649841;0.1786195528;0.177258858;0.179254091;0.1699273918;0.169064424;0.170635915;0.1717401684;0.171045134;0.172210123
7730;0.1548990418;0.154316828;0.155582291;0.1785629726;0.177184339;0.179221821;0.1698561392;0.169047407;0.170643259;0.1717186672;0.170912341;0.172305332
7740;0.154882988;0.154315227;0.155548148;0.1785060352;0.1771571;0.179190275;0.1698218022;0.168974747;0.170616595;0.1716934496;0.170916187;0.172255372
7750;0.154851144;0.154266674;0.15551316;0.1783654554;0.177093247;0.179152138;0.1698107248;0.168965429;0.170605961;0.1716192454;0.170884461;0.172258517
7760;0.154807677;0.154200578;0.155469932;0.1783608442;0.177095272;0.17916565;0.1697857592;0.168934871;0.170595598;0.1714896106;0.170892339;0.172158972
7770;0.1547676494;0.154137617;0.155439127;0.1783287644;0.177054138;0.17913926;0.1697559798;0.168886644;0.170562616;0.171405157;0.17083688;0.172151647
7780;0.154715425;0.154089688;0.155383972;0.1783201244;0.177051738;0.179111681;0.1697373246;0.168869109;0.170552073;0.171376688;0.170810974;0.172096544
7790;0.1546903814;0.154076855;0.15538677;0.1782514598;0.176976851;0.179037928;0.1695978484;0.168706522;0.170469875;0.1713455228;0.170807876;0.172047363
7800;0.1546534564;0.154055674;0.1553249;0.1781433086;0.176715415;0.178935712;0.169430111;0.168761167;0.170179233;0.1713221624;0.170790257;0.172044849
7810;0.154627387;0.154033087;0.155294955;0.1781313384;0.176710241;0.178892407;0.1694051426;0.168735614;0.17014789;0.1712852268;0.170767012;0.171972099
7820;0.1545857258;0.153986903;0.155237263;0.1780569174;0.17656865;0.178889219;0.1692961078;0.16858157;0.170038614;0.171163131;0.170628608;0.171980237
7830;0.1545584492;0.153951489;0.155211077;0.1779958884;0.176568299;0.178823485;0.1690914202;0.168267032;0.169775568;0.1711331018;0.170523878;0.171930259
7840;0.154526596;0.1539227;0.155177949;0.1779154536;0.176510017;0.178724483;0.1689399978;0.168109825;0.169639138;0.1710508626;0.17048033;0.171835936
7850;0.1544692402;0.153885176;0.155073649;0.1778537272;0.176471151;0.178695992;0.1688848556;0.168053686;0.169579957;0.1710234656;0.170407369;0.171895057
7860;0.1544209776;0.153828539;0.155036936;0.1777588772;0.176173164;0.178659172;0.1688617388;0.168018837;0.16954977;0.1709918952;0.17036996;0.171876961
7870;0.1544018954;0.153779304;0.155012288;0.1777314848;0.176115359;0.178630721;0.1688343264;0.168002098;0.169545728;0.170895165;0.170160455;0.17179875
7880;0.154372043;0.153757341;0.1549363;0.1776880746;0.176006059;0.178605594;0.1687877424;0.167940802;0.169480743;0.1708528508;0.170117553;0.171787584
7890;0.1543246572;0.153796152;0.154813001;0.1776197834;0.175933221;0.178530637;0.168770618;0.167909936;0.169476471;0.1708256776;0.170102922;0.171780153
7900;0.1543102328;0.153759495;0.154757435;0.1775724622;0.17593526;0.178430585;0.1687559312;0.167888972;0.169437583;0.1705669122;0.17004411;0.171259906
7910;0.1542807578;0.15371708;0.154774799;0.1775281306;0.17591327;0.178402269;0.1687347474;0.167837936;0.169423123;0.1705505454;0.170035833;0.171241178
7920;0.1542359744;0.15365433;0.154743913;0.177539933;0.175984888;0.178376757;0.1686700334;0.167752467;0.16936629;0.1705027132;0.170004215;0.171163972
7930;0.1542149158;0.153630679;0.15471874;0.1774759556;0.175910217;0.178378208;0.1686652776;0.167720526;0.169356505;0.1704544392;0.169969677;0.171136463
7940;0.1541774324;0.15361026;0.154701607;0.1773906072;0.175669579;0.17828553;0.1686503964;0.167687312;0.169351689;0.1703382014;0.169569522;0.171009909
7950;0.1541457308;0.153555803;0.154689874;0.1773582906;0.175561228;0.178278727;0.1686466352;0.167657598;0.169352976;0.170222072;0.169004888;0.171017902
7960;0.15410303;0.1535388;0.154670798;0.1772877074;0.175506316;0.178018457;0.168633741;0.167611925;0.169367294;0.1702387912;0.169014427;0.171029093
7970;0.1540670372;0.15352073;0.154654374;0.17726819;0.175407891;0.178069582;0.1686202542;0.167576846;0.16935054;0.170226095;0.169015589;0.171034091
7980;0.1540327368;0.153484129;0.15460774;0.1772352408;0.175425847;0.178020674;0.1685959006;0.167537472;0.169323762;0.1702169638;0.169033694;0.17110908
7990;0.1540123596;0.153454347;0.154636145;0.1771967736;0.175380152;0.178023778;0.1685819976;0.167526335;0.169311056;0.1701616004;0.168910017;0.171096232
8000;0.1540001678;0.153429643;0.154656502;0.177157656;0.175313763;0.17796154;0.1685571412;0.167509031;0.169279586;0.1701406274;0.168890375;0.171077847
8010;0.1540080022;0.153411923;0.154620285;0.1770175236;0.175302979;0.177917232;0.168530208;0.167476345;0.16924513;0.1701197582;0.168886153;0.171089481
8020;0.1539782342;0.153401453;0.154625644;0.176989149;0.175301796;0.177907605;0.1685034458;0.167438503;0.169240497;0.1700424214;0.168855933;0.17082381
8030;0.153968844;0.153388399;0.154632655;0.176935326;0.175270581;0.177820785;0.1684904364;0.167427382;0.16923569;0.1700344044;0.168840365;0.17079774
8040;0.1539530148;0.153391704;0.154616955;0.176908494;0.175226308;0.17778918;0.1684834352;0.167438431;0.16921625;0.1700071228;0.168820365;0.170735055
8050;0.153884192;0.153268384;0.15453876;0.1768117126;0.175131802;0.177733318;0.168470709;0.167428641;0.16919088;0.1699978116;0.168814551;0.170717184
8060;0.1538413704;0.153233021;0.15450476;0.176803551;0.175111987;0.177736033;0.1684450618;0.167394138;0.169193777;0.1699802844;0.168752156;0.170698836
8070;0.1537964182;0.153161452;0.154468798;0.1767868878;0.175036766;0.177717223;0.1684310326;0.167374309;0.169183749;0.169981811;0.168728333;0.170696966
8080;0.153778027;0.153101621;0.154476017;0.1767723606;0.17500346;0.177702973;0.168404082;0.167345758;0.169164062;0.1699976452;0.168679481;0.170864128
8090;0.1537374688;0.153047091;0.154421777;0.1766683868;0.174719668;0.177532659;0.168402127;0.167333372;0.169156425;0.1699386686;0.168671126;0.170719477
8100;0.153710112;0.153033637;0.154392976;0.1765427274;0.174441185;0.177548092;0.168393646;0.167330084;0.169137315;0.1698722708;0.168637995;0.170703477
8110;0.1537005898;0.153046257;0.15437353;0.1765167212;0.174451206;0.177522729;0.1683819206;0.167319129;0.169129594;0.169794989;0.168355501;0.170704271
8120;0.1536575194;0.153010041;0.15435325;0.1765336068;0.174489695;0.177480684;0.1683720048;0.167306405;0.169120722;0.1697349628;0.168322156;0.170518078
8130;0.15365171;0.153019572;0.154359728;0.176480046;0.174495447;0.177426012;0.1683536094;0.167312793;0.169093789;0.169720133;0.168358701;0.170494454
8140;0.1536038558;0.152961659;0.154280429;0.1764483904;0.174505489;0.177358358;0.1683432398;0.167298031;0.169088444;0.169699039;0.168295365;0.17038316
8150;0.153578092;0.152931121;0.154272163;0.176420638;0.174489928;0.177341892;0.168321526;0.167302044;0.16906405;0.1696716376;0.168289615;0.170373216
8160;0.1535561282;0.152872588;0.154249887;0.1763905852;0.17440661;0.177317542;0.168304641;0.167267648;0.169044201;0.1696572148;0.168311728;0.170325169
8170;0.1535228634;0.152849046;0.154248832;0.1762858542;0.17428473;0.17729519;0.1682927324;0.167250666;0.169035708;0.1695935388;0.168215881;0.170308969
8180;0.153508531;0.152833284;0.154248592;0.176231747;0.174285342;0.177191858;0.1682656282;0.16723416;0.169000002;0.1695910058;0.168134112;0.170312065
8190;0.1534832444;0.152790579;0.154227322;0.1761784604;0.174278058;0.177150051;0.168233805;0.167231236;0.168972687;0.1695311322;0.168018949;0.170299199
8200;0.1534587038;0.152736537;0.154141813;0.176141788;0.174187709;0.177033626;0.168221288;0.167228768;0.168936856;0.1695138876;0.168017995;0.170274962
8210;0.1534337642;0.152698477;0.154137043;0.176052138;0.174158832;0.1770324;0.1682046032;0.167209801;0.168915326;0.1694741538;0.167995687;0.170249859
8220;0.1534054748;0.152643077;0.154122968;0.1760315572;0.174109756;0.177044893;0.1681919648;0.167206863;0.168896573;0.1694359102;0.168023607;0.170192455
8230;0.1533822544;0.152553366;0.154119161;0.1760207312;0.174104032;0.177002925;0.1681757616;0.167208158;0.168860916;0.1693570192;0.168001219;0.170056395
8240;0.1533339058;0.152548201;0.154090279;0.1759730804;0.174068859;0.176873373;0.1681558778;0.16719139;0.168807839;0.1693296744;0.167966245;0.169972694
8250;0.1533125604;0.152529409;0.154150436;0.1758416234;0.173967991;0.176793054;0.1681351506;0.16717434;0.168784006;0.1692730316;0.167930743;0.169994447
8260;0.1533165254;0.15256532;0.154099579;0.1758081404;0.173903801;0.17675294;0.1681153784;0.167188869;0.168740526;0.1692435508;0.167860992;0.169993996
8270;0.1532914046;0.152522692;0.154044687;0.175735154;0.173881464;0.176605873;0.1680932522;0.167184956;0.168711298;0.1692080738;0.167852321;0.169927834
8280;0.153263019;0.152490092;0.154002578;0.175715369;0.173881156;0.176585168;0.1680827234;0.167186378;0.168711951;0.1691875768;0.167853803;0.169925624
8290;0.1532405914;0.15244507;0.153978337;0.1756671124;0.173840792;0.176548535;0.1680564704;0.167164448;0.168696317;0.1691554806;0.167845049;0.169897754
8300;0.1531911982;0.152387329;0.153914306;0.1756274558;0.173770717;0.176486865;0.168036341;0.1671495;0.168663281;0.1691274904;0.167769574;0.169920107
8310;0.153149525;0.15238058;0.153863963;0.175594459;0.17371058;0.176452016;0.168022419;0.167116839;0.168650338;0.1690855598;0.167753487;0.169837456
8320;0.1531275336;0.152360609;0.153818312;0.1755370324;0.173668778;0.176479658;0.168018489;0.16710758;0.168650247;0.1690289964;0.167705482;0.16972486
8330;0.1531229938;0.1523489;0.153824633;0.1755142338;0.173643693;0.176453886;0.167999035;0.167093046;0.168627265;0.1690116344;0.167709732;0.16970095
8340;0.1530838756;0.1522963;0.153789013;0.1754766936;0.173509003;0.176370259;0.1679765266;0.167058988;0.168581543;0.1689481624;0.167687561;0.169694465
8350;0.1530686392;0.152259963;0.153764932;0.1753559818;0.173333965;0.176363219;0.1679673396;0.167051808;0.168562639;0.1688767434;0.167589894;0.169689984
8360;0.1530412912;0.152225932;0.153746457;0.1753291082;0.173262156;0.176311689;0.1679530786;0.167048128;0.168535407;0.1688642776;0.167598686;0.169685927
8370;0.1530205838;0.152207576;0.153722061;0.1753090042;0.17321684;0.176331404;0.1679339444;0.167012612;0.168529082;0.1688357504;0.167518051;0.16964605
8380;0.152995492;0.152148222;0.153696017;0.1753034844;0.173222282;0.176341977;0.1679292316;0.167009533;0.168527959;0.1688117582;0.167502732;0.16958853
8390;0.1529938272;0.152138636;0.153676991;0.1752630258;0.173195258;0.176306462;0.1679068412;0.166998689;0.168524579;0.168729887;0.167491653;0.169586215
8400;0.1529820002;0.152130442;0.153689523;0.1752274732;0.173067568;0.176261657;0.16789665;0.167003208;0.168504827;0.16871752;0.167475696;0.16951699
8410;0.1529539472;0.152136694;0.153619957;0.1751878666;0.173017897;0.176231795;0.1678828884;0.166974351;0.168485832;0.1687039938;0.167478022;0.16948969
8420;0.1529242552;0.152110685;0.153570367;0.1751301564;0.172922954;0.176082998;0.1678699604;0.166958552;0.168479367;0.1686806866;0.167442645;0.169472496
8430;0.152904512;0.152104669;0.153558148;0.175040697;0.17290583;0.176003337;0.1678383746;0.16709282;0.168384756;0.1686156784;0.167376665;0.169361395
8440;0.1528933456;0.152103524;0.153579913;0.1749989098;0.172889039;0.175929107;0.1677829438;0.166967002;0.168591842;0.1685242692;0.1672193;0.169290689
8450;0.1528867394;0.152100259;0.153644192;0.1749775996;0.172947788;0.175866814;0.1677420518;0.166899703;0.168529088;0.1685013494;0.167220277;0.169246928
8460;0.1528635554;0.152066736;0.15360436;0.1749473914;0.172918883;0.175825566;0.167692514;0.166846891;0.168472732;0.1684740572;0.167196092;0.169176428
8470;0.1528343418;0.152031912;0.153569636;0.1748842076;0.172886033;0.175767046;0.1676478522;0.166849935;0.168389613;0.1684215988;0.167206254;0.169010128
8480;0.152810305;0.152015762;0.153517391;0.1748388494;0.172916326;0.175724296;0.167579702;0.166676788;0.168255007;0.1683815558;0.167189956;0.168871347
8490;0.1527690114;0.15198571;0.153499158;0.1748231078;0.172899414;0.1757234;0.1675565568;0.16666908;0.168246973;0.1683442324;0.167013474;0.168844721
8500;0.1527634746;0.15196651;0.153551639;0.1748830582;0.172880083;0.17570138;0.1674485346;0.166546738;0.168149541;0.1683262714;0.167000657;0.168835409
8510;0.1527380736;0.151957581;0.153489917;0.1748464814;0.172942295;0.175653159;0.1671716916;0.166488569;0.167716952;0.1683060832;0.167012789;0.168761125
8520;0.152695633;0.151899694;0.153430826;0.174713327;0.17284762;0.175417549;0.1671448256;0.166495866;0.167705659;0.168293258;0.167021156;0.168744628
8530;0.1526708804;0.151850192;0.153404951;0.1746739018;0.172811273;0.17534364;0.1670924808;0.166423541;0.167677643;0.168266917;0.167008272;0.168739956
8540;0.1526499142;0.151839852;0.153418736;0.1746208252;0.172787207;0.17529898;0.1670741638;0.166395834;0.167666466;0.1681743442;0.166996142;0.168650005
8550;0.1526140282;0.151790835;0.153379879;0.1746031834;0.172780482;0.175257457;0.1669571572;0.166343765;0.167591219;0.1681617078;0.166945575;0.168825514
8560;0.1525920092;0.151777287;0.153375874;0.1745869652;0.172805024;0.17528869;0.1669139796;0.166304861;0.16754104;0.168097721;0.166658643;0.16883387
8570;0.1525816528;0.151741584;0.153385177;0.1745593762;0.172831326;0.175278191;0.1668186742;0.1662902;0.16749167;0.1680467804;0.166630772;0.168806153
8580;0.1525601308;0.15175243;0.153328514;0.174522185;0.172727972;0.175281542;0.1667784646;0.166237327;0.167469009;0.1679771552;0.16660754;0.168806433
8590;0.1525645648;0.151755196;0.153343132;0.1744353802;0.17267349;0.175104581;0.1667577898;0.166193506;0.167430791;0.1678430598;0.166588841;0.16879842
8600;0.1525334974;0.151743983;0.153328848;0.1743061914;0.172679767;0.174924776;0.1667264862;0.16615626;0.167415797;0.167811145;0.166567418;0.16879568
8610;0.1525378486;0.151760527;0.153315776;0.1742757398;0.172657665;0.174859758;0.1666919844;0.166085321;0.167404259;0.1678295408;0.166573689;0.168775445
8620;0.1525054914;0.151717973;0.153267869;0.1742347632;0.172536646;0.174851736;0.1666593728;0.166075305;0.167334705;0.1678117124;0.166580255;0.168735574
8630;0.1524602628;0.151630108;0.153269093;0.174170891;0.172320819;0.174818778;0.1666312196;0.166057813;0.167303682;0.167702692;0.166573924;0.168684447
8640;0.1524442488;0.151619894;0.153236304;0.1740892396;0.17231737;0.174728422;0.1666219904;0.166059014;0.167293648;0.1676151458;0.166341553;0.168629186
8650;0.1523876548;0.151605641;0.153161101;0.1740992646;0.17247037;0.174717029;0.1666179934;0.166063043;0.167292462;0.167546465;0.166244933;0.168577487
8660;0.1523535722;0.151539727;0.15315476;0.1740753276;0.172449689;0.174700845;0.1663728136;0.165742362;0.167046819;0.1675246014;0.166220197;0.168560815
8670;0.1523284474;0.151497772;0.153156533;0.1740288592;0.172382069;0.17468789;0.1663540758;0.165740886;0.16702816;0.1674467654;0.166168722;0.168509889
8680;0.1523026522;0.151458871;0.153121655;0.173969177;0.172337683;0.174671627;0.1663228836;0.165711028;0.166979273;0.1673720238;0.166164842;0.168523181
8690;0.1522703026;0.151434306;0.15302935;0.173927854;0.172345787;0.17466006;0.1663120684;0.16570568;0.166965235;0.167345691;0.166136063;0.16850831
8700;0.1522573746;0.151418126;0.153009944;0.1738504664;0.172306536;0.174557896;0.1662737994;0.165637472;0.166959788;0.167329077;0.166116114;0.168480798
8710;0.152217534;0.151402732;0.152972659;0.1738080022;0.17229897;0.174472514;0.1662577796;0.165625296;0.166962278;0.1672552424;0.166085682;0.168486128
8720;0.1521971964;0.151380921;0.152937975;0.173757957;0.172261503;0.174471168;0.166239296;0.165600408;0.166953196;0.1672424394;0.166010002;0.168463475
8730;0.1521778768;0.151373347;0.152903035;0.1736114958;0.172277405;0.174297122;0.166210719;0.165643742;0.166902257;0.167244746;0.165962982;0.16838243
8740;0.152153679;0.151372405;0.152859352;0.1736126432;0.172312305;0.174306984;0.1661899616;0.16560949;0.166919247;0.1671959168;0.165957422;0.16833705
8750;0.1521468852;0.15132367;0.152910581;0.1735201222;0.172303997;0.174038356;0.1661656798;0.165579241;0.166902977;0.1671947998;0.16593516;0.168385525
8760;0.152129771;0.151295335;0.152900122;0.1734620994;0.172301474;0.173938902;0.1661356552;0.165543515;0.166875426;0.1671248042;0.165927993;0.168241234
8770;0.1521119342;0.151287292;0.152886523;0.1734639482;0.172330581;0.173910991;0.1661200672;0.165509872;0.166858839;0.167141134;0.165940857;0.168197029
8780;0.1520833886;0.151317346;0.152851111;0.1734330042;0.172263436;0.173901041;0.1660911488;0.165513376;0.166810144;0.1670985164;0.16587257;0.16817044
8790;0.1520624654;0.15131778;0.152861232;0.1734375808;0.172264677;0.173889325;0.1660514288;0.165524047;0.166734207;0.1670627828;0.165661481;0.16814022
8800;0.1520561046;0.151296407;0.152868818;0.1733997768;0.172249173;0.173893821;0.1660420972;0.16549144;0.166728342;0.167032956;0.165619913;0.168154998
8810;0.1520397656;0.151213059;0.152868124;0.173328725;0.172194514;0.173783192;0.166032045;0.165483079;0.166750257;0.1670073538;0.165568758;0.168251529
8820;0.1520312282;0.151210538;0.152873569;0.1733055252;0.172181631;0.173789816;0.1660149676;0.165456647;0.166741027;0.1669735216;0.165467019;0.168229444
8830;0.1519959578;0.151195629;0.152854943;0.1732637922;0.172124034;0.173726475;0.1659997106;0.165447387;0.166721854;0.166927859;0.165438099;0.168178217
8840;0.1519570968;0.151143405;0.152803437;0.1732107106;0.172104637;0.173738986;0.1659492286;0.165279648;0.166728456;0.1669097332;0.165461162;0.168137368
8850;0.1519103172;0.151055965;0.152777537;0.1731486082;0.172101446;0.173547122;0.1657099234;0.165025703;0.166605982;0.1668627824;0.165425248;0.168096975
8860;0.1518954802;0.151030218;0.152743213;0.1731212524;0.172054656;0.173532879;0.1656887178;0.164997376;0.166580719;0.1668128878;0.165356922;0.168026503
8870;0.151873054;0.150987522;0.15269726;0.1730979556;0.172029683;0.173670293;0.1655984014;0.164978719;0.166478879;0.1667739924;0.165311902;0.168006644
8880;0.1518513206;0.151017006;0.152685307;0.1730849998;0.171983635;0.173652566;0.1654270924;0.164897488;0.166282764;0.1667142204;0.16530658;0.167985691
8890;0.1518212768;0.150983557;0.15269064;0.173072025;0.172021711;0.17359348;0.165212917;0.164641592;0.166022837;0.166675466;0.16526564;0.167960784
8900;0.151792152;0.150969031;0.152662584;0.1730377966;0.17198364;0.17356388;0.1651202236;0.164545737;0.165871196;0.1666611174;0.165287559;0.16797135
8910;0.1517605622;0.150927403;0.152644353;0.173010922;0.171967533;0.173492605;0.165104543;0.164512627;0.165880856;0.166622827;0.16524933;0.167953316
8920;0.1517306754;0.150898921;0.152612099;0.172996355;0.171920921;0.17351579;0.165092497;0.16449034;0.165873413;0.1666103778;0.165230091;0.167933696
8930;0.1517109018;0.150883254;0.152581438;0.17295316;0.171741792;0.173466109;0.1650887846;0.164451563;0.165875334;0.1665946992;0.165240239;0.167929089
8940;0.1516789334;0.150863898;0.152542942;0.1728781776;0.171675839;0.173415015;0.1650714512;0.164429214;0.165850057;0.1665923568;0.165244165;0.167909854
8950;0.1516602746;0.15084669;0.152515022;0.1728501274;0.171738462;0.173410208;0.1650545398;0.164397587;0.165843886;0.1665853286;0.165240231;0.167906546
8960;0.1516008212;0.150799726;0.152419319;0.1728068746;0.171714567;0.173419657;0.165039305;0.164387752;0.165818327;0.1665338698;0.165182345;0.167841158
8970;0.151580532;0.150797872;0.152396826;0.172766149;0.171805851;0.17334229;0.1650217676;0.164379441;0.165793431;0.1665113458;0.165203225;0.16782354
8980;0.1515624964;0.150806059;0.152344266;0.172722419;0.171734679;0.173345193;0.1650053564;0.164369038;0.165771811;0.166468257;0.165042262;0.167835682
8990;0.1515478858;0.150790644;0.152330047;0.1726520312;0.171679364;0.173237434;0.1649996654;0.164361674;0.165755377;0.1664407118;0.165012979;0.167821377
9000;0.1515260838;0.150749794;0.152310176;0.1725353858;0.171559355;0.173079166;0.164989157;0.164360625;0.165730335;0.1664052114;0.164989953;0.167723528
9010;0.1514775206;0.150689334;0.152275541;0.172516521;0.171521971;0.173064386;0.1649629594;0.164338006;0.165698629;0.1664031706;0.164982909;0.167734156
9020;0.1514310862;0.150654562;0.152182358;0.172494026;0.171460147;0.173022946;0.1649374868;0.164288655;0.165693769;0.1663844194;0.164974982;0.167694047
9030;0.15140576;0.150619385;0.152135686;0.172464197;0.171423437;0.172963891;0.1649193518;0.164255577;0.165672803;0.1663653956;0.164999699;0.167650265
9040;0.1513782264;0.150587729;0.152084983;0.1724755712;0.171438264;0.172983881;0.1649086728;0.16425274;0.165671362;0.166344498;0.164944285;0.167631757
9050;0.1513561074;0.150588819;0.152033107;0.172410241;0.17138259;0.172933968;0.1648871652;0.164228919;0.165669238;0.1663153558;0.1649276;0.167631826
9060;0.1513288;0.150556975;0.151994923;0.172368972;0.171370461;0.172889703;0.1648757154;0.164210777;0.16565733;0.1662695888;0.164905847;0.167499517
9070;0.151312101;0.150536648;0.151979419;0.1723172424;0.171372202;0.172811094;0.1648696954;0.164211806;0.165644827;0.1662154398;0.164871545;0.167361871
9080;0.1512847814;0.150521472;0.151969794;0.1722520228;0.171280383;0.172772046;0.164851317;0.164188134;0.165611384;0.166212976;0.164865172;0.167292875
9090;0.15126864;0.150511498;0.15194296;0.1722060056;0.17125628;0.17269722;0.1648348396;0.164193467;0.165597071;0.1661937808;0.164889506;0.167273527
9100;0.1512563828;0.150512395;0.151949145;0.1721900958;0.171204173;0.172690813;0.164825715;0.164175843;0.165583375;0.1661609976;0.164824492;0.167287303
9110;0.1512435654;0.150477822;0.151942447;0.1721324406;0.171167576;0.17258482;0.1648096788;0.164169064;0.165573857;0.1661023574;0.164766667;0.167262587
9120;0.1512270624;0.150458561;0.151930532;0.1720792362;0.17109188;0.172513599;0.164807495;0.16416055;0.165575677;0.1660508824;0.164646965;0.167225499
9130;0.1511977712;0.150407219;0.151961838;0.1720242298;0.171067596;0.172375938;0.1647833734;0.164154278;0.16555021;0.1660431638;0.164631637;0.167313683
9140;0.1511817806;0.150379295;0.1519552;0.1719913558;0.170983079;0.17236885;0.1647649278;0.164149787;0.16553772;0.1660711098;0.164648459;0.167454252
9150;0.1511620428;0.15035189;0.151954092;0.1719363426;0.170920038;0.172343683;0.1647509044;0.164138627;0.16551276;0.1660463516;0.164684866;0.16742454
9160;0.1511340784;0.150325579;0.151926273;0.171918469;0.170833743;0.172355167;0.1647383914;0.16411876;0.165506524;0.1660252682;0.16465491;0.167412637
9170;0.1511152078;0.150261786;0.1518944;0.171890862;0.170802858;0.17234331;0.1647202904;0.164107909;0.165489967;0.1659643674;0.164649307;0.16717172
9180;0.1511061518;0.15025303;0.151915407;0.171842159;0.170723588;0.172307663;0.1646921526;0.164079172;0.16542945;0.1659486126;0.164634674;0.167146197
9190;0.1510961342;0.150250096;0.151931662;0.1717451496;0.170646088;0.172211795;0.1646815214;0.164061533;0.165425863;0.1659634326;0.164723472;0.167168491
9200;0.151097856;0.150260669;0.15191929;0.1717276514;0.170494769;0.17224291;0.164660381;0.164036485;0.165405416;0.1659388694;0.164700171;0.167029612
9210;0.1510936746;0.150221464;0.151919572;0.1717026364;0.170468094;0.17225114;0.1646425448;0.164028679;0.165374689;0.1659168466;0.164688688;0.166993335
9220;0.1510630788;0.150178562;0.151927155;0.1716251954;0.170471434;0.172247931;0.1646409782;0.164021482;0.165371095;0.1658905112;0.164655729;0.166955718
9230;0.151049372;0.150174658;0.15189664;0.1715814402;0.170443014;0.172109679;0.1646303622;0.164006944;0.165365915;0.16585319;0.164628648;0.166933611
9240;0.151005639;0.150098935;0.151844355;0.1715493716;0.170415998;0.172076697;0.1646071852;0.163967023;0.165345269;0.1658172782;0.164622066;0.166926068
9250;0.1509643436;0.150061093;0.15183901;0.1715130958;0.170396307;0.171986669;0.1645986444;0.163949115;0.16533244;0.165681602;0.164306667;0.16690277
9260;0.1509402758;0.150100326;0.151785771;0.1714839412;0.170394689;0.171952135;0.1645957132;0.163949349;0.165327134;0.1656616034;0.164303473;0.166848501
9270;0.1509146448;0.150083309;0.151727327;0.1714424722;0.170367291;0.171882075;0.164588679;0.163929488;0.165323711;0.1656359128;0.164274525;0.16689523
9280;0.1508819136;0.150008888;0.151690241;0.1713674796;0.170026596;0.171879111;0.1645801478;0.163906371;0.165323687;0.1656131472;0.164276491;0.166876137
9290;0.150862844;0.149953241;0.151682377;0.1713017052;0.169966876;0.171884564;0.1645685142;0.163911397;0.165308435;0.1655739588;0.164273746;0.166867269
9300;0.1508337118;0.149963956;0.151655345;0.1712962298;0.169952322;0.17186304;0.1645531488;0.163894344;0.165297924;0.165559616;0.164279376;0.166828956
9310;0.1508040832;0.149935571;0.151596246;0.1712144646;0.169854297;0.171776664;0.164530894;0.163851776;0.165283473;0.165553324;0.164248964;0.166861705
9320;0.1507809122;0.149905966;0.151593437;0.1711420654;0.169636228;0.171741703;0.164510901;0.163830726;0.165275725;0.1654803762;0.164191044;0.166837132
9330;0.150754573;0.149855789;0.151530994;0.1711261932;0.169571262;0.171759018;0.1644927382;0.163815807;0.165261992;0.165453448;0.164142525;0.16685186
9340;0.1507283384;0.149833794;0.151516848;0.1710941902;0.169563462;0.171727362;0.164473537;0.163774384;0.165228683;0.1654378624;0.164138818;0.16681507
9350;0.1507047708;0.149759803;0.151535786;0.1710448022;0.169558203;0.171643915;0.1644599366;0.163761148;0.165215684;0.1654091134;0.164100242;0.166775487
9360;0.1506728838;0.149721601;0.1514901;0.1710303342;0.169527898;0.171648665;0.1644510552;0.163744925;0.165203587;0.1653881738;0.164058006;0.166769177
9370;0.1506404868;0.149699586;0.151461168;0.1710333958;0.169575212;0.171630416;0.1644394354;0.163748718;0.165164852;0.165368589;0.164047747;0.166691293
9380;0.1506284996;0.149660636;0.151459149;0.170998977;0.16957606;0.171632231;0.164430123;0.163748575;0.165161961;0.1653535646;0.164019221;0.166660164
9390;0.1506129524;0.149630706;0.151425461;0.17095405;0.169507399;0.171603645;0.1644188656;0.163748006;0.165155402;0.1653083302;0.163930667;0.166639006
9400;0.150589961;0.149619583;0.151365642;0.1709170138;0.169456728;0.171565634;0.1644033254;0.163717121;0.165144398;0.165280916;0.163907071;0.166635091
9410;0.1505757972;0.149602856;0.151336328;0.170876261;0.169383234;0.171516587;0.1643934452;0.163703574;0.165139763;0.165277619;0.163899642;0.166629263
9420;0.150569791;0.149624043;0.151324872;0.1708255444;0.169287943;0.171507821;0.1643798606;0.163679517;0.165119269;0.1652645316;0.16386492;0.166588793
9430;0.1505513602;0.149554156;0.151340835;0.1708433554;0.169248114;0.171639723;0.1643621714;0.163673563;0.165107213;0.165205711;0.163856335;0.166513145
9440;0.1505364568;0.1495266;0.151318856;0.1707331342;0.169186854;0.171571991;0.1643540682;0.163665812;0.165096981;0.16518552;0.163898389;0.166428377
9450;0.150522972;0.149531022;0.151291114;0.1707050224;0.169171418;0.171544005;0.16433769;0.163627524;0.165085391;0.1651788846;0.163857435;0.166429752
9460;0.1504964056;0.149455226;0.151285903;0.1707133302;0.169191344;0.17156151;0.164330987;0.163608128;0.165100401;0.1650734946;0.163837834;0.165937362
9470;0.1504755326;0.149425617;0.151220297;0.1706910336;0.169114762;0.171542021;0.1643190042;0.163594867;0.165078491;0.1650495902;0.163816354;0.165905828
9480;0.1504753226;0.14943232;0.151237693;0.1706353366;0.169123182;0.171525834;0.164049078;0.163075629;0.164706596;0.1649742854;0.163758248;0.165813794
9490;0.1504489252;0.149428918;0.15118856;0.1706374852;0.169119521;0.171508526;0.163987778;0.163439834;0.164537534;0.1649169158;0.163759134;0.165724527
9500;0.1504296342;0.149370521;0.151148139;0.1706042612;0.169120717;0.171545367;0.163970967;0.1634078;0.164528573;0.1649009476;0.163806885;0.165672002
9510;0.1504076894;0.149353004;0.151112163;0.1705588882;0.169069994;0.171517396;0.1639351204;0.163360593;0.164518215;0.1648444132;0.163644743;0.165643791
9520;0.1503762092;0.149278746;0.151088564;0.1704918636;0.169036629;0.171501947;0.1639018008;0.163370998;0.1645115;0.1647920164;0.163577773;0.165614079
9530;0.1503522102;0.149221651;0.151045919;0.1704237076;0.168899175;0.171479837;0.1638796064;0.163381795;0.164517733;0.1647899084;0.163608144;0.16560992
9540;0.1503369578;0.149239278;0.151042691;0.1703504838;0.168740794;0.171400099;0.1638210974;0.163408028;0.1643928;0.16477073;0.163579872;0.165584026
9550;0.1503435846;0.149249741;0.151044379;0.1703223976;0.168727577;0.171347245;0.1637052044;0.163229468;0.16434173;0.1647553802;0.163561706;0.165587277
9560;0.150322552;0.149255886;0.15102505;0.170300632;0.168710898;0.171378209;0.1635585186;0.163231809;0.164104176;0.1647437084;0.163561603;0.165540291
9570;0.1502970906;0.149192346;0.151009882;0.1702950746;0.168766973;0.171377892;0.1634768812;0.163068021;0.164045153;0.1647438376;0.163510064;0.165547278
9580;0.1502782012;0.149191322;0.150984833;0.1702221624;0.168783207;0.171303739;0.1634350274;0.163016958;0.164011671;0.1646840552;0.163488541;0.165545293
9590;0.1502456814;0.149174053;0.150981108;0.1701839094;0.168748623;0.171311567;0.1634188348;0.162990554;0.164014313;0.1646402748;0.163483546;0.165536399
9600;0.1502121652;0.149164553;0.150956225;0.1701694944;0.168719861;0.171300002;0.1633591932;0.162929786;0.163974402;0.1645816538;0.16334685;0.165527126
9610;0.1501838484;0.149055469;0.150941467;0.1701394572;0.16871823;0.171229646;0.1633256676;0.162895339;0.163938667;0.1645704006;0.163352072;0.165505913
9620;0.1501492278;0.149015222;0.150897065;0.1701030644;0.168724445;0.171232335;0.1632979742;0.162866168;0.163916727;0.16454608;0.163318243;0.165495173
9630;0.1501377724;0.14903084;0.150877863;0.170072945;0.168706961;0.171217459;0.1632262594;0.162772653;0.163745005;0.1645126332;0.163299677;0.165467988
9640;0.150123286;0.149028066;0.1508195;0.1700381834;0.168693001;0.171189596;0.1632030978;0.162720168;0.16372873;0.164519016;0.163260431;0.165450513
9650;0.1500979708;0.14900632;0.15079348;0.1699679028;0.168631822;0.171177878;0.1631707406;0.162714525;0.16376366;0.164511396;0.163211382;0.165471372
9660;0.1500837082;0.148962224;0.150809548;0.1699469738;0.168589961;0.171163374;0.1631356728;0.162703704;0.163737031;0.1644918026;0.16321488;0.165444582
9670;0.1500651864;0.148970435;0.150808227;0.1698973958;0.168600745;0.171116075;0.1631128518;0.162646424;0.163722917;0.1644265176;0.1631618;0.165271416
9680;0.1500532746;0.148958405;0.150765938;0.1698542706;0.168577715;0.171096814;0.1630834494;0.162639313;0.163689502;0.1644121788;0.163138195;0.165257612
9690;0.1500156402;0.148941988;0.150724181;0.1698663124;0.168535957;0.171082816;0.1630760638;0.162612184;0.163685777;0.1643972642;0.16314939;0.165235392
9700;0.1499992544;0.148962693;0.150710804;0.169833403;0.168489057;0.171045959;0.163072493;0.162630353;0.163659161;0.1643026274;0.162976357;0.165033773
9710;0.14996803;0.148932144;0.150666799;0.1698122162;0.168463206;0.171031171;0.1629571982;0.162572955;0.163481201;0.1642851804;0.162967827;0.165049857
9720;0.1499581286;0.148923909;0.150657196;0.1697900402;0.168477108;0.171044308;0.162942124;0.162559868;0.163459188;0.1642629224;0.162943491;0.165050404
9730;0.149929303;0.148882305;0.150650746;0.1697108596;0.168431445;0.170894447;0.162909741;0.162519016;0.163439149;0.164231529;0.162914634;0.165093292
9740;0.1498966188;0.148861111;0.150617701;0.169675689;0.168368397;0.170851872;0.1628858218;0.16250115;0.163406859;0.1642061844;0.162892618;0.165058462
9750;0.1498720298;0.148804204;0.15061155;0.1696411174;0.168368386;0.170802639;0.1628681202;0.16249914;0.163376584;0.1641630456;0.162874514;0.165022755
9760;0.1498476144;0.148773634;0.150582332;0.1696104622;0.16832053;0.170742499;0.1628409134;0.1624768;0.163344793;0.1641321626;0.162888259;0.164927189
9770;0.1498268756;0.148700646;0.150573116;0.1696592818;0.168298728;0.170762508;0.1628191984;0.162462113;0.163321995;0.1641298298;0.162902057;0.164964734
9780;0.1498017096;0.14869361;0.150562238;0.1696524264;0.168262566;0.170777254;0.1627995982;0.162423112;0.16332327;0.1641085476;0.162829216;0.164954038
9790;0.1497920214;0.148701992;0.1505548;0.1696020866;0.1682594;0.170770081;0.1627522648;0.162303145;0.163255539;0.16406149;0.162809879;0.164808325
9800;0.1497872734;0.148694966;0.150576131;0.1695941286;0.168203178;0.170781617;0.162743178;0.162294405;0.163260787;0.1640358074;0.162763047;0.164752481
9810;0.1497703036;0.148695496;0.150587055;0.1695756962;0.168086977;0.170784;0.1627211984;0.162275017;0.163249837;0.1640064066;0.162744623;0.164709868
9820;0.1497380978;0.148653242;0.150536147;0.169531881;0.168039015;0.170732584;0.1626974166;0.162253038;0.163236151;0.1639948122;0.162720978;0.164682002
9830;0.1497201634;0.148622308;0.150536873;0.1695087256;0.167983192;0.170724405;0.1627083824;0.162272803;0.163212435;0.1639089712;0.162542804;0.164626368
9840;0.1497082868;0.148622554;0.150496942;0.1694550506;0.167961798;0.170674508;0.1626610578;0.162208644;0.163176895;0.163874218;0.162486224;0.164618954
9850;0.149693759;0.148599901;0.150465762;0.169387033;0.167747819;0.170635476;0.1626369614;0.162200753;0.163167811;0.163866855;0.162489673;0.164652829
9860;0.1496726656;0.148594601;0.150426195;0.1693424314;0.167715373;0.170601367;0.1626299424;0.162202954;0.163159068;0.1638326434;0.162481892;0.164622959
9870;0.1496436648;0.148568903;0.150432521;0.169320519;0.167698926;0.170589167;0.1626280588;0.1621882;0.163156361;0.163813898;0.16248253;0.164624498
9880;0.1496188462;0.148549019;0.150390797;0.1692949688;0.16769892;0.170482777;0.162607438;0.162170926;0.163135599;0.1637918452;0.162472099;0.164617321
9890;0.1496113938;0.148566597;0.150351234;0.1692510382;0.167690883;0.170388969;0.1625889466;0.162179461;0.163116821;0.1637565422;0.162401071;0.164573103
9900;0.1495917162;0.148567628;0.150315378;0.1692234764;0.167701891;0.170380861;0.162475235;0.162048348;0.163046315;0.163738847;0.162397723;0.164557179
9910;0.1495464314;0.148521289;0.15027924;0.1691982882;0.167641099;0.170331522;0.1624225038;0.161961543;0.162973824;0.1636864344;0.162368239;0.164442416
9920;0.1495248746;0.148522683;0.150247073;0.1691801902;0.167590116;0.170296599;0.16239161;0.16190574;0.16294443;0.1636298824;0.162147855;0.164395975
9930;0.149507178;0.148496125;0.150240679;0.1691650698;0.167566668;0.170273139;0.1622007092;0.161622972;0.1627553;0.1636278486;0.162140328;0.164394282
9940;0.1494871176;0.148503354;0.150215666;0.1691194752;0.167540457;0.170094584;0.162043915;0.161453058;0.16269482;0.1635911572;0.162146933;0.164312514
9950;0.1494409558;0.148463034;0.15018498;0.1690885182;0.167502976;0.17008443;0.1619500042;0.161415477;0.162580815;0.1635444958;0.162025016;0.164314765
9960;0.149417451;0.148433047;0.150143683;0.1690545358;0.167417146;0.170068561;0.1619445068;0.161408272;0.162571481;0.1635178008;0.161978675;0.164287461
9970;0.149392485;0.148390255;0.150101165;0.1690395116;0.167421757;0.169968875;0.1619374588;0.161381574;0.162585189;0.1634887198;0.161977866;0.164264841
9980;0.1493783816;0.1483784;0.150098361;0.1690052358;0.16738961;0.169886669;0.1619219786;0.161356499;0.162546252;0.1634546134;0.161939844;0.164170196
9990;0.1493604334;0.148401924;0.150059863;0.1689562796;0.167303019;0.169888605;0.1619121082;0.161313129;0.162537027;0.1634251246;0.161903366;0.164166629


==> tikz/learning/cameraready/learning_drone.csv <==
x;derivative_mean;derivative_min;derivative_max;expVisits_sampling_mean;expVisits_sampling_min;expVisits_sampling_max;samples_mean;samples_min;samples_max;random_mean;random_min;random_max
0;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073;0.441927073
10;0.4092128984;0.403527961;0.414872288;0.4339833594;0.431988549;0.436042811;0.4313093952;0.429404362;0.432256485;0.4403348666;0.439632099;0.440746463
20;0.3932295432;0.3883822;0.39915286;0.4283788394;0.425719122;0.431369132;0.4241030844;0.42275338;0.425901542;0.4382693276;0.436565291;0.439633119
30;0.3840365566;0.378426143;0.390427321;0.4244881112;0.42254831;0.425821724;0.4226211664;0.421406034;0.424355084;0.4366047744;0.435495426;0.438267291
40;0.3758902026;0.369342705;0.380951637;0.4221433486;0.419649814;0.425403526;0.4203601292;0.418677745;0.421716825;0.4355084712;0.43362302;0.437037994
50;0.3683158294;0.359020338;0.373030147;0.4209470454;0.418622136;0.425252237;0.41794515;0.416695966;0.418986759;0.434104568;0.431722278;0.436187683
60;0.363108853;0.358696465;0.367223757;0.4173112278;0.414188187;0.42081377;0.4137258888;0.412227541;0.415926728;0.431675766;0.424286238;0.434977826
70;0.3595513282;0.355389602;0.362918555;0.4157583616;0.412389224;0.420205614;0.4100982756;0.408409432;0.412697085;0.4292261512;0.423187545;0.433840473
80;0.3571926098;0.354316957;0.360550104;0.4127810808;0.408243485;0.416844802;0.4094877788;0.407638618;0.412148134;0.4286134602;0.42279005;0.432764611
90;0.3532242272;0.349219396;0.357218207;0.4098481584;0.40662274;0.41226524;0.4010684574;0.399826243;0.403150155;0.4258480982;0.420150576;0.430418676
100;0.3491006052;0.34451345;0.351299703;0.4084288462;0.405227106;0.411415963;0.399390754;0.398116902;0.401274486;0.424155134;0.419520516;0.429063103
110;0.3456394956;0.340960019;0.348724341;0.4069563974;0.404515278;0.410526996;0.397193263;0.396144718;0.398974974;0.4226086382;0.418124406;0.427131443
120;0.341839065;0.336956891;0.345541054;0.4049864732;0.402833727;0.407709241;0.3961740872;0.395074856;0.398081155;0.4210706814;0.417175475;0.425758489
130;0.3385923192;0.333967286;0.341921348;0.4022244884;0.397537934;0.40554583;0.3939176098;0.392975137;0.395507512;0.4200043722;0.416268625;0.424460809
140;0.3350433726;0.329885847;0.338775959;0.4008472196;0.394917028;0.404892631;0.392242236;0.391194258;0.393674044;0.4187519516;0.415458393;0.423326121
150;0.3320527758;0.327167774;0.335391315;0.399661599;0.39418214;0.403703032;0.381813421;0.379534295;0.384339272;0.4173130766;0.41395352;0.422385221
160;0.3294639002;0.325862401;0.333112615;0.3983576676;0.392100443;0.402892043;0.3793193786;0.377257539;0.381947519;0.41594512;0.411376006;0.421534157
170;0.3266215364;0.322678925;0.329919595;0.395659788;0.391424794;0.400619497;0.3769133944;0.374505045;0.379507977;0.414232861;0.409417023;0.420246232
180;0.3243715658;0.321321734;0.327226574;0.3930259002;0.389517828;0.398641006;0.3743868416;0.372237343;0.377246016;0.411252804;0.399332066;0.418854805
190;0.3220138076;0.31800017;0.325985746;0.3908569762;0.387354864;0.395298774;0.372048493;0.369823717;0.375173173;0.4085802492;0.397694919;0.417238745
200;0.3194167488;0.314885339;0.323237359;0.388249123;0.383707344;0.393832592;0.3715249082;0.369183024;0.375181069;0.4072981352;0.396932683;0.415260999
210;0.3174308994;0.312595735;0.322179816;0.3875973622;0.383117479;0.393315459;0.3705223144;0.368263277;0.374411828;0.4059753046;0.395800851;0.414364739
220;0.31532675;0.309718789;0.320134927;0.3862267156;0.382562384;0.392191068;0.3702412522;0.368143184;0.374101574;0.4051185954;0.395237033;0.413450344
230;0.3135906154;0.30828171;0.318152523;0.3842089912;0.380475577;0.38775309;0.3645983884;0.361425581;0.370348162;0.4035935036;0.39318378;0.412138546
240;0.3117453498;0.306382209;0.31678154;0.3826785022;0.379248652;0.386806446;0.3599074274;0.35828;0.364478837;0.4026274392;0.392179789;0.411573147
250;0.3094086774;0.304347802;0.313285725;0.3809422714;0.377799186;0.382988244;0.3590366912;0.357416157;0.363553712;0.4008192258;0.391521113;0.410276534
260;0.3073576208;0.302148561;0.310883054;0.3794589582;0.376886262;0.382410232;0.3575262328;0.355678646;0.362074535;0.3997033936;0.390292386;0.409513396
270;0.3054489626;0.300255105;0.309285556;0.3786933564;0.376176747;0.382187222;0.3555248526;0.353745623;0.359548828;0.3962217134;0.388735928;0.402009644
280;0.3034821432;0.298198408;0.307375779;0.3776453976;0.375607963;0.380258876;0.3544443598;0.352871804;0.358242503;0.394245648;0.388308835;0.400694422
290;0.3014583816;0.29566433;0.305502112;0.3763756998;0.37390681;0.379631926;0.3530825658;0.351722537;0.35680571;0.3923686168;0.384213177;0.399948983
300;0.2995474454;0.294098151;0.304105193;0.3753802966;0.373131405;0.379134849;0.3521717644;0.350802579;0.355735996;0.3912864066;0.382549453;0.398260948
310;0.2979137698;0.292894919;0.302075613;0.3736506942;0.371934692;0.376258712;0.3505519484;0.348144745;0.354470113;0.3895974438;0.381297402;0.397478987
320;0.2958747386;0.290889982;0.300113455;0.3730102408;0.370987156;0.375723716;0.3477723086;0.344245859;0.352817506;0.3887223574;0.380681503;0.396128802
330;0.2946040314;0.288457575;0.299941256;0.3707205602;0.366678095;0.373308665;0.346639576;0.342958151;0.351584175;0.3869972456;0.376334083;0.395764269
340;0.2929111148;0.287415289;0.296903301;0.3693371658;0.364333687;0.371675453;0.3458174526;0.342032642;0.350944485;0.3855694812;0.375162529;0.393203725
350;0.291373045;0.286836153;0.294701075;0.368081003;0.362956114;0.370740342;0.3451061258;0.341141327;0.350718472;0.3834977826;0.374847235;0.391850648
360;0.2900423874;0.285609571;0.293921239;0.3672623702;0.362378335;0.370049065;0.3428372208;0.338707693;0.348026662;0.3819115604;0.373545734;0.389667891
370;0.2884217068;0.284644247;0.292083353;0.3655921222;0.361905164;0.367384851;0.3413308284;0.337196961;0.34631565;0.3804406582;0.371284682;0.388959717
380;0.2868491544;0.282752634;0.290335455;0.3647004108;0.360731955;0.366033106;0.3409668306;0.336618622;0.345983035;0.3792584574;0.368310923;0.388407695
390;0.2855519186;0.280892085;0.288986327;0.3635126692;0.359096344;0.364890776;0.3400845004;0.335573234;0.345240371;0.3785183486;0.367716632;0.387592692
400;0.2842370864;0.279720064;0.287196785;0.3619172526;0.358487181;0.364142188;0.3391376034;0.334638871;0.344295345;0.3773828994;0.366048622;0.385222239
410;0.282979359;0.278385112;0.285571285;0.3605623556;0.35788343;0.363417316;0.3379743796;0.333748058;0.342969486;0.3763998224;0.364343209;0.384941042
420;0.2815769108;0.277734624;0.284539768;0.359843573;0.357447849;0.361798907;0.3336139364;0.3298683;0.339911337;0.3758027884;0.363726893;0.384896564
430;0.2804483538;0.276248104;0.28385091;0.3584373342;0.356018333;0.36040945;0.3302950282;0.326593283;0.336757075;0.3739850656;0.363310226;0.383430096
440;0.2791147466;0.275243632;0.282881241;0.356900661;0.353035855;0.359866594;0.3300050278;0.32631647;0.336540339;0.3721492212;0.362989214;0.380217479
450;0.277792826;0.274443117;0.281394465;0.355876821;0.351552627;0.358158383;0.3263864916;0.323255196;0.332490735;0.3712149364;0.361964412;0.379373098
460;0.2762990982;0.273279417;0.279510113;0.3548205862;0.35060173;0.35686014;0.3191661196;0.315630025;0.325482468;0.3701057588;0.35881086;0.378582689
470;0.274829022;0.271939494;0.277986343;0.3539034092;0.35006284;0.356327389;0.312764555;0.308638861;0.320639667;0.3694938954;0.358352988;0.377817952
480;0.2738922434;0.270538423;0.276901891;0.3533255386;0.349912733;0.355406022;0.3111488686;0.308026983;0.3188481;0.368151428;0.357936999;0.37754345
490;0.2726123156;0.269181474;0.275216697;0.3520312692;0.349607161;0.354247572;0.3102081088;0.306991923;0.317864193;0.3671180856;0.357019051;0.376222005
500;0.2713095664;0.267933044;0.274321973;0.3511804764;0.34886399;0.353345929;0.3090167232;0.305619295;0.316878707;0.36648454;0.356349512;0.375867262
510;0.2702026132;0.266591133;0.27349617;0.3496163814;0.34636279;0.351998978;0.3080128614;0.3047298;0.315893447;0.3655286564;0.354791664;0.374413371
520;0.2686206506;0.265051051;0.271459414;0.3483762792;0.344573669;0.351598236;0.3074121016;0.304112791;0.315299214;0.3645087018;0.354037391;0.373376172
530;0.2674400024;0.263384186;0.269792092;0.347778886;0.343709542;0.351166976;0.3065467562;0.303203362;0.314394791;0.3634020786;0.353764417;0.372542821
540;0.2662569804;0.262581703;0.268359916;0.3469908982;0.343649869;0.350930936;0.3053043856;0.301924688;0.313285458;0.3618647006;0.353014423;0.371130998
550;0.265342356;0.261917114;0.267072179;0.3463038668;0.342313835;0.350291529;0.3042621246;0.300788395;0.312154146;0.3598933414;0.351395044;0.369330819
560;0.2640996338;0.260467672;0.265626128;0.3458280704;0.341801407;0.34987356;0.3034620184;0.299918396;0.311515723;0.3592367856;0.35103558;0.368407922
570;0.2629503312;0.259480391;0.264521404;0.3454850442;0.341841734;0.349072348;0.3027506522;0.299310229;0.310819973;0.3579052056;0.349695102;0.367992021
580;0.262031376;0.258559417;0.26361174;0.344585936;0.341663698;0.347523551;0.3019847068;0.298424611;0.31019842;0.3570553146;0.349187701;0.366111985
590;0.2612109702;0.257900354;0.262642522;0.3440527506;0.340916613;0.347073362;0.3004948148;0.296598434;0.308558315;0.3562811988;0.348303287;0.365138665
600;0.2603562118;0.256697961;0.262064896;0.3429238308;0.340262603;0.346223499;0.299894869;0.296029232;0.307779432;0.3554514034;0.346770929;0.364717589
610;0.259378558;0.255339311;0.261320362;0.3407028348;0.332165243;0.34547602;0.2987888914;0.294627412;0.306651454;0.3540401124;0.346248539;0.363581413
620;0.25845116;0.254795529;0.260861246;0.3401660062;0.331779947;0.344687823;0.2977551916;0.293622144;0.305749346;0.3535641696;0.345655084;0.363347188
630;0.2578705188;0.254134013;0.260081451;0.3394514598;0.331026027;0.344363964;0.2971286378;0.293020069;0.30506124;0.35307168;0.345119558;0.362421233
640;0.2572966934;0.253964374;0.258951005;0.3388757994;0.331068595;0.343994252;0.2963521054;0.292248819;0.304424225;0.351232135;0.342502909;0.362133478
650;0.2565555432;0.252778139;0.257974524;0.338316945;0.330845949;0.343927285;0.2954314216;0.291217442;0.303653316;0.3506049898;0.341706845;0.361296062
660;0.2557468406;0.252169113;0.257737892;0.3377666864;0.330275923;0.342724566;0.2946264582;0.290618753;0.302669312;0.3488149524;0.340085546;0.360634953
670;0.2551511456;0.251509027;0.257328437;0.336407787;0.329759866;0.342627698;0.2941354934;0.290168559;0.302261761;0.3482279348;0.339659443;0.359688011
680;0.2544853588;0.251017096;0.256502271;0.335280906;0.329405991;0.338830288;0.2933094196;0.289290931;0.301377054;0.346466633;0.338536142;0.358228759
690;0.2534796416;0.250544867;0.25517793;0.334750077;0.32845482;0.338542076;0.2926734514;0.288825123;0.300568276;0.3461601218;0.338075908;0.358105937
700;0.2525994148;0.249873465;0.254120035;0.3343156922;0.327783443;0.338396504;0.2918000784;0.288030351;0.299671859;0.3455328488;0.337373162;0.357687211
710;0.2517133914;0.248827649;0.25347526;0.3337800852;0.327366922;0.338091327;0.2910454396;0.28720092;0.298905895;0.3440915668;0.335491471;0.35703498
720;0.250928812;0.248186426;0.252332016;0.3328466632;0.325203262;0.337334754;0.2902675048;0.2865329;0.298170326;0.3429973474;0.334807316;0.356446947
730;0.2501037704;0.24767573;0.251327906;0.3323102878;0.325036594;0.337106929;0.2897550564;0.286114567;0.297716535;0.341966537;0.334102924;0.355831796
740;0.2494439656;0.246942643;0.251134934;0.330785596;0.321948821;0.336616208;0.2891459868;0.285569733;0.296985616;0.3411124978;0.331760728;0.355374239
750;0.2486939918;0.246412341;0.249938316;0.3301666166;0.321278869;0.335253514;0.2887399874;0.285199791;0.296579454;0.3397686536;0.331202396;0.354404733
760;0.248048459;0.245139792;0.249276019;0.329284656;0.320521504;0.334322789;0.2879254284;0.284327381;0.295918124;0.339220554;0.330504554;0.353984155
770;0.2471590994;0.24479568;0.248217112;0.3285333074;0.319624659;0.334170833;0.287383325;0.283799132;0.295486061;0.3386055776;0.329965742;0.353492939
780;0.2466300462;0.244753937;0.247535566;0.3278011954;0.318113016;0.333915446;0.2869412616;0.283360615;0.29511694;0.3370127664;0.329169951;0.351328099
790;0.2460195314;0.24393877;0.247312647;0.3273247332;0.317812548;0.333679856;0.2862696082;0.2827621;0.294408808;0.3354644872;0.32824102;0.347210765
800;0.2450442106;0.242919843;0.246269236;0.3265318854;0.317574756;0.333362846;0.2852630454;0.281810544;0.293517153;0.3344905558;0.328039553;0.346736489
810;0.2444542906;0.242392992;0.246137652;0.3248476078;0.315079197;0.331343985;0.284631637;0.28108512;0.293044267;0.3338469886;0.32721822;0.34611014
820;0.2433812524;0.240978722;0.245200932;0.324311919;0.314549354;0.330452012;0.28364064;0.280014328;0.291987454;0.3322738556;0.326667538;0.343151787
830;0.242572089;0.240227959;0.244021688;0.3235799264;0.313197116;0.329620785;0.2829429658;0.279435876;0.291228464;0.3312135922;0.324468104;0.34253417
840;0.2420268292;0.239494293;0.243770287;0.323035444;0.312818519;0.328837294;0.282694939;0.279272656;0.29100547;0.3304396018;0.32387468;0.341364494
850;0.2412922316;0.238937832;0.242772555;0.3223332196;0.312376962;0.328013348;0.2823253172;0.278901381;0.290708125;0.328824789;0.322856983;0.339006516
860;0.2407508298;0.238328023;0.242150067;0.3211182054;0.310176183;0.327833173;0.2814963888;0.278340577;0.289485883;0.327696213;0.322298426;0.338211593
870;0.2401926996;0.237230916;0.241863109;0.3196780578;0.309923841;0.327171253;0.2803483644;0.277299605;0.288364295;0.3269472766;0.320958136;0.337164875
880;0.2392215012;0.235913942;0.241219336;0.3192578154;0.309233204;0.326731489;0.2796512042;0.276650989;0.287641977;0.3247267214;0.319684891;0.329386018
890;0.2389357548;0.235296214;0.240812321;0.3185329418;0.308600811;0.325979795;0.2789846544;0.275907059;0.286885873;0.324082967;0.319109703;0.328467086
900;0.238419133;0.234999665;0.240014203;0.3179806512;0.307599904;0.325545495;0.2782721508;0.27516269;0.286287104;0.3222101258;0.31314003;0.328248094
910;0.2378324522;0.234426504;0.239745156;0.3166752808;0.305721675;0.324592293;0.2771801528;0.273991601;0.285473629;0.32009469;0.310233551;0.327110007
920;0.2371496298;0.234209966;0.238863544;0.3161462974;0.305338176;0.324391885;0.2761862782;0.273004547;0.284550085;0.3191464854;0.308852164;0.326084667
930;0.236412699;0.233720124;0.238204432;0.315759308;0.305274327;0.324128912;0.2754791004;0.272149332;0.283761629;0.318415967;0.308523368;0.324448859
940;0.2357241676;0.233033571;0.237800532;0.3149318618;0.304245467;0.32267165;0.2749025556;0.271518871;0.283124303;0.317928103;0.308558906;0.323138367
950;0.2351380168;0.232655686;0.237530744;0.314232041;0.303539435;0.322267498;0.2746090588;0.271210958;0.282895651;0.3173725642;0.307892854;0.321983737
960;0.2346576296;0.2319173;0.236918008;0.3137966236;0.303257913;0.321277275;0.2741436496;0.270818325;0.28242707;0.3161040544;0.307106414;0.321636289
970;0.2339369472;0.231527981;0.235918807;0.3134437352;0.303055149;0.320693198;0.2736032768;0.270234596;0.281933683;0.315272925;0.306728348;0.318717534
980;0.2332421008;0.230828087;0.235046111;0.3126114518;0.301573023;0.320211876;0.2728420778;0.269560092;0.281148082;0.314936484;0.306364019;0.318487388
990;0.2325035268;0.230147941;0.234398145;0.311531645;0.30068387;0.319868093;0.272175568;0.269008123;0.280342121;0.3142726888;0.305346558;0.317916942
1000;0.2320625792;0.230030017;0.233084088;0.3109531404;0.299741468;0.319287146;0.2716075364;0.268435114;0.279891759;0.313340395;0.304523531;0.317536927
1010;0.2315755804;0.229245872;0.233016453;0.310294568;0.298588318;0.318679584;0.2709652498;0.267816908;0.279413529;0.3124907616;0.302608789;0.317655899
1020;0.2310309822;0.228623204;0.232812002;0.3089051866;0.297987349;0.31850598;0.270831732;0.267581412;0.279177607;0.311672211;0.30209112;0.315889924
1030;0.2302808918;0.227868255;0.232059746;0.3087146352;0.297892071;0.31815341;0.2701018548;0.266983987;0.27841058;0.3112046526;0.301723087;0.315720478
1040;0.2298589088;0.227665989;0.231614706;0.307951893;0.296861604;0.317126979;0.2692772732;0.266049448;0.277699489;0.310730406;0.301079961;0.315014201
1050;0.2291892634;0.226914727;0.231212332;0.3073254544;0.295888242;0.316429526;0.2681415548;0.264920046;0.27665802;0.3101266216;0.300800582;0.314545164
1060;0.2287223746;0.226668671;0.230761924;0.3069708186;0.294934806;0.315880964;0.2658437216;0.262438739;0.274287442;0.3097435878;0.300301311;0.314398782
1070;0.2279510754;0.226287083;0.2301083;0.3065239094;0.294442768;0.315500464;0.2651861868;0.261779027;0.273344425;0.308674793;0.299211986;0.31300043
1080;0.22751643;0.22574257;0.229821361;0.3059964266;0.293730928;0.314438844;0.26455646;0.261083412;0.273079513;0.3082645592;0.298586595;0.312637811
1090;0.2272133594;0.225717873;0.22950824;0.3054960104;0.293418636;0.313735865;0.2640785084;0.260536724;0.272731073;0.3075145922;0.296989013;0.312745793
1100;0.2267430822;0.224740809;0.229098102;0.3046541722;0.293049232;0.31159634;0.2636655988;0.260060627;0.272486561;0.306377383;0.296425589;0.311598554
1110;0.2262547996;0.224344286;0.228525813;0.3039721032;0.292294766;0.310827428;0.262794482;0.259585775;0.270883176;0.3052819482;0.296198515;0.310410098
1120;0.2256989226;0.223730134;0.227983962;0.3033641422;0.291893072;0.310483985;0.2622308902;0.258965673;0.270162222;0.3047408356;0.294902449;0.30993231
1130;0.2253106984;0.223075884;0.227648987;0.30316282;0.291962828;0.310017449;0.261679808;0.257711487;0.270688769;0.3043323908;0.294256881;0.309712121
1140;0.2249563686;0.222900206;0.227528739;0.3025651278;0.291675438;0.309418696;0.2603789052;0.255992869;0.27027207;0.303422035;0.293113624;0.309393875
1150;0.2245709726;0.222444395;0.226905396;0.3017876762;0.291047345;0.309372291;0.2600100466;0.255730103;0.269914546;0.3026320226;0.292748775;0.308297981
1160;0.2242076844;0.22231836;0.226381022;0.3014054762;0.290724504;0.309393668;0.2594110018;0.255050603;0.269121823;0.301306996;0.290085973;0.307730189
1170;0.2237349908;0.222054528;0.22599466;0.3007256632;0.289139671;0.309428265;0.2591542602;0.254678293;0.268908362;0.3006630628;0.289874589;0.306994321
1180;0.2230802038;0.221443618;0.225564499;0.2999430046;0.288706956;0.308479624;0.2582240764;0.253200675;0.267777957;0.300069865;0.289447678;0.306691586
1190;0.2226402144;0.221007844;0.225144491;0.2996273234;0.288254207;0.308138758;0.2577085594;0.252831878;0.267201605;0.2987545942;0.288771036;0.306486751
1200;0.2224168196;0.22078651;0.224894505;0.2990116332;0.287673676;0.307906513;0.2554321788;0.250750175;0.263578925;0.2983028822;0.288761539;0.305981636
1210;0.2219833126;0.220457034;0.224405685;0.2980775752;0.287103978;0.306179978;0.255035449;0.250489478;0.263240327;0.2978375876;0.288518901;0.305149232
1220;0.2216272576;0.220370574;0.223911247;0.2975808812;0.286756619;0.305795239;0.254494214;0.250071731;0.262916782;0.2971477252;0.288080651;0.303497051
1230;0.2211150968;0.220045644;0.223181311;0.2969065694;0.285932619;0.305347334;0.2540388836;0.249994931;0.262324004;0.2967028802;0.287577063;0.30326221
1240;0.2207041126;0.219841863;0.222533091;0.2963880044;0.28572148;0.305225321;0.2537419852;0.24958629;0.262171173;0.2960642212;0.287242643;0.302786243
1250;0.220204633;0.219286227;0.222123661;0.2960584444;0.28532448;0.305028596;0.2534418254;0.249206601;0.261724964;0.2953334502;0.286979855;0.30258316
1260;0.219705533;0.218797768;0.221606745;0.2953363454;0.284952837;0.303849141;0.2531635442;0.248835986;0.261273557;0.2949266832;0.286570511;0.302233867
1270;0.219250022;0.21792772;0.221050712;0.2950678902;0.284862797;0.30375093;0.2530842938;0.248763187;0.261226871;0.293597765;0.286402532;0.30219727
1280;0.218896497;0.217559114;0.220656038;0.2946109814;0.283526165;0.303902032;0.25298423;0.248564495;0.261198735;0.2930227166;0.286174563;0.301354058
1290;0.2186634438;0.217230956;0.220413963;0.2940567114;0.283241997;0.303332246;0.2502588152;0.246482483;0.258336525;0.2921942672;0.285903193;0.298942705
1300;0.2183330172;0.216714463;0.220087738;0.2934119988;0.282735543;0.302884426;0.2500629296;0.246263596;0.258133216;0.29139451;0.285267729;0.298346476
1310;0.2179208474;0.216392239;0.219535628;0.291636428;0.282224977;0.302486808;0.2497190704;0.245994017;0.257887659;0.2908509144;0.284510088;0.298075354
1320;0.2176445;0.216083793;0.219000622;0.2909347876;0.281637906;0.301976879;0.2491698056;0.245586747;0.257255542;0.290085071;0.283956314;0.296178421
1330;0.2171631022;0.215623194;0.218387883;0.2905366188;0.281139771;0.302132636;0.2489453456;0.24532529;0.257025345;0.2896353824;0.283750194;0.296016567
1340;0.2166498148;0.215308891;0.217553003;0.28985003;0.280534867;0.301586732;0.2485599258;0.244928558;0.256677487;0.2888388598;0.283540464;0.293944844
1350;0.2161946772;0.214965163;0.21695687;0.2894691886;0.280192219;0.300774319;0.2482735858;0.244668765;0.256490134;0.2880993518;0.282732977;0.293208535
1360;0.2160172286;0.214673707;0.216781372;0.2887515978;0.279932181;0.300169173;0.2475377084;0.243870195;0.255846065;0.2874925256;0.281711152;0.292998701
1370;0.2156429902;0.214356383;0.216701989;0.2885905698;0.279746315;0.300064932;0.2468188094;0.243522378;0.254917017;0.2871868626;0.281088055;0.292800834
1380;0.215278286;0.213898152;0.216572738;0.2879907988;0.279720548;0.299455329;0.2465206066;0.243040815;0.254530211;0.286571905;0.28012296;0.292600324
1390;0.2148850688;0.213636266;0.216058248;0.2876908448;0.279296372;0.299248341;0.2461979908;0.242604543;0.254310249;0.2860338842;0.279445035;0.292308949
1400;0.2144072524;0.212853083;0.216091226;0.28723661;0.278842477;0.298530401;0.2459936858;0.242592524;0.253950217;0.2853455884;0.279373252;0.291809593
1410;0.214167693;0.212801454;0.215589528;0.2867363078;0.278523962;0.297707531;0.2456515174;0.242373477;0.253065221;0.2844956326;0.278389501;0.291258841
1420;0.213878549;0.212644666;0.215395393;0.2861519602;0.278440952;0.296461681;0.2452081502;0.24202266;0.25252594;0.2839023204;0.27751795;0.289979687
1430;0.213498061;0.212335908;0.215186444;0.2856798224;0.277944396;0.296009272;0.2451635932;0.241843894;0.252418984;0.2829558256;0.276792483;0.288973978
1440;0.2130156618;0.21199805;0.214832503;0.2848668178;0.277684754;0.295424254;0.244890495;0.241662308;0.252077533;0.282481337;0.27588012;0.28865103
1450;0.2126628664;0.211626948;0.214415528;0.2843230402;0.277525175;0.293655899;0.2447052438;0.241484211;0.251946797;0.2821468778;0.275448827;0.288354766
1460;0.2123181224;0.211354447;0.214211327;0.284098795;0.277084191;0.293234539;0.2443492318;0.241091453;0.251567577;0.2817484296;0.275401415;0.288247824
1470;0.2121723602;0.211166699;0.213923707;0.2838852168;0.276948945;0.293141437;0.243764517;0.241048567;0.250991957;0.2811145372;0.274410511;0.288067598
1480;0.211820317;0.210742235;0.213415274;0.2836448782;0.276776736;0.292656282;0.2419178186;0.238954594;0.249682848;0.2796973598;0.274212532;0.287743542
1490;0.2116424664;0.210699961;0.213005015;0.283343422;0.276143301;0.292550923;0.2417419344;0.238665957;0.249600649;0.2790274362;0.273884639;0.287379295
1500;0.2113323666;0.210414641;0.212659627;0.2830651078;0.275915449;0.29239445;0.2409716154;0.237269426;0.248824001;0.2784907158;0.273615744;0.286474865
1510;0.2109422812;0.210142477;0.211849393;0.2827183972;0.275731986;0.291614744;0.239178391;0.235342805;0.245143699;0.277873831;0.272250851;0.285425341
1520;0.2105427306;0.209762686;0.21134906;0.2823944694;0.275517344;0.291375383;0.237039368;0.23323226;0.241178744;0.2777444254;0.271932096;0.285263116
1530;0.2102382306;0.209462559;0.211194516;0.2819954544;0.275053631;0.2908413;0.236006392;0.2328013;0.239560028;0.276905276;0.271715391;0.285017954
1540;0.2099769882;0.209279749;0.210936053;0.2815293846;0.274498804;0.290311372;0.2357234026;0.232535015;0.239269428;0.2766033466;0.271420706;0.284359459
1550;0.2096294944;0.209061313;0.210807178;0.2810117498;0.274202619;0.289820741;0.2356166442;0.23247827;0.239166914;0.2760830488;0.271261721;0.284195798
1560;0.2092669108;0.208801989;0.210315713;0.2807120344;0.27387556;0.289655364;0.235462957;0.232255049;0.238963262;0.2757683904;0.27083721;0.283826347
1570;0.2089883958;0.208280911;0.210048731;0.280174716;0.272958868;0.2890832;0.235292536;0.232031818;0.238742084;0.2754071846;0.270760058;0.28353111
1580;0.208629811;0.20759637;0.209819048;0.279836142;0.272868064;0.288950601;0.2350665784;0.231852066;0.238324946;0.275070351;0.270509691;0.282962277
1590;0.2084063096;0.207343678;0.209938252;0.2782246996;0.271057532;0.283368839;0.23489681;0.231631948;0.238058166;0.2747067976;0.27039956;0.282652017
1600;0.2081190978;0.206960677;0.209662409;0.2779620978;0.271033912;0.283133509;0.234534845;0.231296029;0.237746541;0.2742870356;0.270042059;0.282250654
1610;0.20781206;0.206688324;0.20910744;0.277451279;0.270889548;0.282660896;0.2343492434;0.23133275;0.237360244;0.2738245356;0.269160357;0.282009593
1620;0.2075141092;0.206573052;0.208837111;0.2771809226;0.270677791;0.282505112;0.2342486724;0.231281398;0.237259023;0.27335745;0.268851699;0.281403853
1630;0.2073763184;0.206420108;0.208675586;0.2766342218;0.270396936;0.281880506;0.2341023214;0.231093896;0.237141201;0.2729848774;0.268613999;0.280755091
1640;0.2071344166;0.206203456;0.208328789;0.276302392;0.270269546;0.281781023;0.2338531922;0.230834826;0.236943488;0.272822489;0.268629422;0.28050589
1650;0.2068718026;0.205832706;0.208095542;0.2758700004;0.270149103;0.281489761;0.2335543198;0.230612631;0.236678676;0.272303547;0.268278306;0.280163982
1660;0.2065709772;0.205454116;0.207880187;0.2756086876;0.269655364;0.281167621;0.233427575;0.230523635;0.236449231;0.2719506522;0.26762588;0.279934553
1670;0.2062688308;0.205230309;0.207599802;0.274939737;0.269519545;0.280618827;0.2332118916;0.230334335;0.236225603;0.2711240164;0.266669552;0.279200743
1680;0.2058864414;0.204880653;0.207100043;0.2747250398;0.269348045;0.280347211;0.2330219404;0.230031131;0.236071985;0.270718646;0.266659054;0.279011313
1690;0.2056385424;0.204680416;0.206876704;0.2742247442;0.26877321;0.279503418;0.2328486174;0.229791991;0.23588604;0.2701534684;0.266472801;0.278588423
1700;0.205458165;0.204488259;0.206627686;0.2738017972;0.26843425;0.279335835;0.2326651138;0.229602549;0.235640239;0.2698789372;0.265832917;0.278312061
1710;0.2052609196;0.204627195;0.20633941;0.273392289;0.267898054;0.278937498;0.2325627884;0.229453979;0.235587054;0.2695447432;0.265633877;0.278108035
1720;0.2050901172;0.204235188;0.206036448;0.2729552112;0.267611103;0.278001009;0.232368032;0.229322872;0.235313347;0.269135578;0.265586672;0.277957626
1730;0.2048047518;0.204149359;0.206033965;0.2727228714;0.267479555;0.277833401;0.232167778;0.229189554;0.2350787;0.2687980258;0.26501484;0.277783248
1740;0.2045590754;0.203683771;0.205800077;0.2722300628;0.266058558;0.277498833;0.2319342488;0.228753227;0.234779745;0.2686379796;0.26487987;0.277723707
1750;0.2044267746;0.203558129;0.205589881;0.272077023;0.26574726;0.277451471;0.231778132;0.228537648;0.234599916;0.268280523;0.264203443;0.277734015
1760;0.204182847;0.203453897;0.205290287;0.2716816822;0.265367627;0.277051205;0.2316663492;0.228405213;0.234566938;0.267630636;0.263979984;0.276948138
1770;0.2038368742;0.203073865;0.20514872;0.2713049494;0.264898502;0.27668416;0.2314351162;0.228076714;0.234430839;0.2671213268;0.263570258;0.276314449
1780;0.2035635266;0.202845034;0.205146345;0.2708872372;0.264724512;0.276301862;0.2312522248;0.227781743;0.234290016;0.2665194002;0.263278494;0.274932487
1790;0.2032368564;0.202514933;0.204765835;0.270529554;0.264406538;0.276149668;0.2311073636;0.227674075;0.234100285;0.2660850834;0.262855334;0.274445092
1800;0.2030047878;0.20230776;0.204882921;0.2702530802;0.264150334;0.27566578;0.2309850188;0.227564559;0.233988903;0.2658345956;0.262594278;0.274153962
1810;0.2027543424;0.202091989;0.204570051;0.2700509194;0.263918496;0.275491537;0.230731154;0.227278317;0.233716084;0.2653536996;0.261884594;0.273520721
1820;0.2025090278;0.201738949;0.204336151;0.2688682436;0.26373002;0.27345701;0.2306252206;0.227151115;0.233598602;0.2651407522;0.261841373;0.272951175
1830;0.2020896848;0.201403732;0.20376497;0.2687325848;0.263646283;0.273105499;0.2305108812;0.227088388;0.233513316;0.264935324;0.261453421;0.272569041
1840;0.2017786204;0.201144283;0.203383253;0.2684637386;0.263358026;0.272505675;0.230334925;0.226897649;0.233418812;0.2646624674;0.26129406;0.272091761
1850;0.2016134706;0.200910241;0.203250281;0.2680940756;0.262922744;0.272164569;0.2301836368;0.226800878;0.233179322;0.2643684372;0.261136976;0.271782654
1860;0.2012835836;0.200611483;0.203013663;0.2676670544;0.262659277;0.271634875;0.2300762626;0.226708799;0.233071164;0.2639154844;0.26098322;0.27140284
1870;0.20107764;0.200500323;0.202844505;0.267309165;0.262295143;0.271390271;0.229746778;0.22638708;0.232746131;0.2634010316;0.26020651;0.269994922
1880;0.2009204212;0.200400409;0.202719189;0.2670872218;0.262041663;0.271220183;0.229602968;0.226188458;0.232620951;0.263123666;0.260025668;0.269902775
1890;0.2006409362;0.200040662;0.202401151;0.2668906556;0.262552643;0.270927645;0.2294053258;0.225962546;0.232351641;0.262788543;0.259828244;0.269674835
1900;0.2003802092;0.199843108;0.202029381;0.2665464672;0.262444176;0.270792469;0.2293024698;0.225901405;0.232228862;0.2626575122;0.25972396;0.269649405
1910;0.2001693024;0.199518445;0.201817636;0.2662320974;0.262180738;0.270226208;0.2291558356;0.225612299;0.23221707;0.2624656742;0.259305857;0.269552214
1920;0.199938024;0.199185926;0.201443942;0.266061671;0.262082722;0.270077481;0.2288275238;0.225338318;0.231926385;0.2616515592;0.259005342;0.269340521
1930;0.199682145;0.198882634;0.201003729;0.2655591252;0.26167943;0.26920796;0.2287067068;0.225208525;0.231869201;0.2613621596;0.2587696;0.269082593
1940;0.1994651954;0.198620849;0.200663705;0.2650830026;0.261146408;0.268306047;0.2284253158;0.224988364;0.231591192;0.2609521862;0.258084645;0.268590297
1950;0.1992230024;0.19829873;0.200222543;0.26480016;0.26102505;0.268201651;0.2282931824;0.224804533;0.2312575;0.2606035952;0.257892088;0.267862365
1960;0.198897962;0.197951916;0.199911854;0.2642757016;0.259873132;0.267519311;0.228091397;0.224609004;0.230894576;0.2599755916;0.257659397;0.26720713
1970;0.1987853542;0.197800838;0.199497565;0.263476292;0.258250919;0.267315898;0.2278315642;0.224474192;0.230676445;0.2593883156;0.256654565;0.267135481
1980;0.1985015;0.197483443;0.199127484;0.2630838676;0.257645885;0.266971129;0.227632152;0.224350943;0.230395198;0.2585004746;0.25367293;0.267001027
1990;0.1983366714;0.197288716;0.198803806;0.2627253668;0.257139069;0.266979073;0.227485689;0.22425804;0.230341191;0.2572292508;0.253483947;0.263899268
2000;0.1980424822;0.197043968;0.198477864;0.2624432996;0.256658764;0.266678465;0.2273389706;0.224151005;0.230245051;0.256907047;0.253419172;0.262978428
2010;0.197695817;0.196752633;0.198034178;0.2617871754;0.256571454;0.266104429;0.2272349976;0.223989261;0.23020672;0.2566209254;0.252786635;0.262930292
2020;0.1975702924;0.196625815;0.198072471;0.2614141934;0.256490896;0.265690688;0.2270230508;0.223929299;0.229901993;0.2552784172;0.251696221;0.262349734
2030;0.1973338314;0.196293436;0.197797492;0.2611599454;0.256393923;0.265520879;0.226807576;0.223670796;0.229613215;0.2550016862;0.251451546;0.262106999
2040;0.1971346648;0.195952272;0.197589351;0.2608885666;0.25607415;0.265243274;0.2266593264;0.223496839;0.229489836;0.254680655;0.251383856;0.261622419
2050;0.1969095356;0.195828461;0.197427793;0.2604257422;0.255315349;0.265041197;0.2264577218;0.223287829;0.229187831;0.253970814;0.24999639;0.261551769
2060;0.1966598246;0.195473752;0.197150702;0.2601858858;0.255053877;0.264652481;0.2263480262;0.223149823;0.229076229;0.2535272518;0.249734589;0.260536321
2070;0.1964872452;0.195181654;0.197074153;0.2597911252;0.254785198;0.264612065;0.2262697546;0.223012577;0.228917343;0.2524791448;0.246923611;0.259813765
2080;0.1962755886;0.194920401;0.196897798;0.259295494;0.254442988;0.264152559;0.2260025866;0.22265004;0.228647207;0.2519957222;0.245841494;0.259502611
2090;0.196019592;0.194769408;0.196517929;0.2590395562;0.254197774;0.26405072;0.2257576344;0.222406974;0.228368205;0.2518072686;0.245823973;0.258921436
2100;0.1957656864;0.19440106;0.196382444;0.2586569756;0.253628459;0.263771323;0.2255790188;0.222233946;0.22809496;0.2515525528;0.245737012;0.258797495
2110;0.1955803416;0.194194369;0.196198615;0.2583596546;0.253317292;0.263554585;0.2238939742;0.220435518;0.226554426;0.2512946092;0.245531277;0.258356221
2120;0.1952837164;0.193929078;0.196015333;0.2580392104;0.252875253;0.263523147;0.2232199912;0.219402473;0.225770269;0.2507861822;0.245197048;0.25823508
2130;0.195061832;0.193632737;0.195841014;0.2577887446;0.252357934;0.263330963;0.2228800206;0.218970854;0.225283802;0.250355915;0.244759847;0.257720033
2140;0.1947930932;0.193488904;0.195616013;0.257563776;0.252155582;0.263339436;0.2227031806;0.218647046;0.225125913;0.2500146548;0.244225832;0.257356019
2150;0.1945898696;0.193152829;0.195538723;0.2571193954;0.251770504;0.263220879;0.2224641132;0.21816426;0.224851645;0.2489118934;0.243657683;0.253161914
2160;0.1943602;0.192811005;0.195311444;0.256552115;0.251404621;0.263278423;0.2223059558;0.218059434;0.22474597;0.248571701;0.243009592;0.25313226
2170;0.1941600684;0.192606549;0.195101194;0.2563535066;0.251028842;0.263093283;0.2221049918;0.217533037;0.224721636;0.2478566574;0.242155888;0.25291172
2180;0.1939773332;0.192369207;0.194806716;0.256077653;0.250297469;0.262877724;0.2216094306;0.216822424;0.223852704;0.2476796308;0.242122038;0.252826201
2190;0.193726654;0.192168301;0.194529485;0.2559903402;0.249250415;0.263118405;0.2209945502;0.216511496;0.223271757;0.247281357;0.241648499;0.252561644
2200;0.193502338;0.191887772;0.194231318;0.2555066456;0.248685736;0.263161198;0.2206531982;0.216188133;0.222841032;0.2469677562;0.240811113;0.252424916
2210;0.193394094;0.191703116;0.194214922;0.2553055278;0.24856105;0.26299408;0.2203777184;0.215945491;0.22273038;0.246486413;0.24033447;0.251830449
2220;0.1932070942;0.191643264;0.194099124;0.2549502742;0.248407553;0.262699493;0.220225846;0.215790523;0.22252341;0.2457309108;0.240135165;0.249790148
2230;0.1930253652;0.19136598;0.193761903;0.254516509;0.248165149;0.261723133;0.2198615002;0.215822839;0.222484639;0.2453032964;0.239855071;0.248643195
2240;0.1928434326;0.191040521;0.193685884;0.254096837;0.247659179;0.261420663;0.2197416174;0.215673916;0.222360479;0.2449685352;0.239726764;0.248225966
2250;0.1925883742;0.190926275;0.19330257;0.252728612;0.247298219;0.255915167;0.219081468;0.214354461;0.221769734;0.244723227;0.239484275;0.247982284
2260;0.1924343654;0.190941435;0.193019462;0.2524587788;0.246511806;0.25569148;0.2187851188;0.213750879;0.221346599;0.2445352952;0.239208397;0.247749111
2270;0.1922320824;0.190721183;0.192974284;0.2517861372;0.245955173;0.255064525;0.2186075766;0.213685399;0.2211521;0.2443967818;0.239114607;0.2475961
2280;0.1921398896;0.190490839;0.193048447;0.2513869454;0.245653468;0.254701276;0.2183402864;0.213430713;0.22111687;0.2440135402;0.239091986;0.246583575
2290;0.1919842064;0.190264956;0.19307952;0.2511831544;0.245531429;0.254533844;0.2181679286;0.213211118;0.220974508;0.2438219726;0.238953101;0.246546527
2300;0.1918272428;0.190122565;0.192755634;0.2508387516;0.245387756;0.254040024;0.2179833602;0.213039348;0.221035745;0.2437052434;0.23905082;0.246333783
2310;0.1916206862;0.189792959;0.192557669;0.2505175178;0.245102019;0.253468368;0.2178347888;0.213000696;0.220805387;0.2428992448;0.238387164;0.245991029
2320;0.1914360354;0.189784727;0.192293283;0.250192779;0.245000994;0.253134532;0.2177644362;0.212971807;0.220740373;0.2426099642;0.237996242;0.24567784
2330;0.1912102594;0.189562599;0.192049896;0.249583789;0.244327303;0.252065395;0.217701815;0.212923334;0.220623348;0.2422486164;0.237204755;0.245470589
2340;0.190981618;0.189374471;0.191719494;0.2493084016;0.244068733;0.251991188;0.2164465054;0.211900424;0.219686962;0.2419522612;0.236683775;0.244853146
2350;0.1908441536;0.189242181;0.191584814;0.2492326488;0.244261375;0.251831099;0.2162868444;0.211699748;0.219515528;0.2416912348;0.235818449;0.244720055
2360;0.1906893202;0.189266011;0.19138959;0.2488955908;0.24405125;0.251572257;0.216160977;0.211645322;0.219348657;0.241396025;0.235462387;0.244659557
2370;0.1906067562;0.189161923;0.191334997;0.2484500844;0.242833393;0.251279964;0.2160151626;0.21139312;0.219129471;0.2411093674;0.235029104;0.244540156
2380;0.1904682094;0.189067142;0.191211637;0.2480441286;0.242561694;0.251096825;0.2158529126;0.211178612;0.218704866;0.2408541794;0.234893684;0.244260195
2390;0.1903232898;0.189090894;0.191057368;0.2478246826;0.242536284;0.250958321;0.2157198534;0.211082793;0.218592824;0.2405178022;0.234759319;0.243341556
2400;0.1901213962;0.188883588;0.190964621;0.2476447976;0.24237451;0.250860392;0.2155637958;0.210906579;0.218492404;0.2402605056;0.234587446;0.24295171
2410;0.1899067236;0.188719528;0.19050116;0.2469614856;0.241928613;0.250572998;0.215394975;0.210737601;0.218446727;0.240027232;0.234140384;0.242807762
2420;0.1897114064;0.188496847;0.190380814;0.2467183284;0.241863934;0.250439566;0.2151930084;0.210518327;0.217961318;0.2398323758;0.234000654;0.242760833
2430;0.1895174796;0.18833267;0.190260466;0.246470757;0.241386452;0.250328376;0.2150889222;0.210522378;0.217947538;0.2395500022;0.233820963;0.242431126
2440;0.1893054282;0.188153053;0.190191592;0.246199925;0.241116645;0.249965783;0.2149962348;0.210447981;0.217790102;0.2392578902;0.233601113;0.241637062
2450;0.1892026388;0.188008179;0.190180668;0.2459129786;0.240819345;0.24936644;0.2148480348;0.210355623;0.217623599;0.2391458572;0.233409072;0.241660054
2460;0.1889981186;0.187608463;0.189992318;0.2457573586;0.24082123;0.249406689;0.2145794626;0.210142165;0.217189442;0.2388287524;0.233364051;0.241287807
2470;0.1888602628;0.187509432;0.189686724;0.2454701268;0.24073572;0.249024519;0.2143352062;0.209759334;0.216988458;0.2385377666;0.23321412;0.240901114
2480;0.188621608;0.187328705;0.189358623;0.2452076556;0.240294116;0.248652275;0.2142360378;0.20966475;0.216902127;0.2380914432;0.233006714;0.240507935
2490;0.1884530842;0.187114646;0.189173706;0.2448189702;0.23910445;0.248509394;0.2141272908;0.20961142;0.216784543;0.2380225844;0.23317387;0.240394699
2500;0.1882868912;0.18702271;0.189009941;0.2445941634;0.239033432;0.248134135;0.2140283474;0.209544145;0.216662721;0.237830817;0.233086969;0.240029398
2510;0.1881290146;0.186887452;0.188862113;0.244470908;0.238852508;0.247906498;0.2139382088;0.209506816;0.216578985;0.2372773368;0.233034947;0.239937892
2520;0.1880129882;0.186858303;0.188633504;0.244222145;0.238644417;0.247767408;0.2138654736;0.209462128;0.216531832;0.236717569;0.232758823;0.239391715
2530;0.1878972412;0.186722976;0.188597849;0.2441130984;0.238638524;0.247663205;0.2127923932;0.209679875;0.215723767;0.2365947334;0.232597654;0.239310381
2540;0.1876811322;0.186443562;0.188308149;0.2439735822;0.238547475;0.247842599;0.212621761;0.209681226;0.215650884;0.2364095548;0.232560454;0.239080544
2550;0.1875063556;0.186215897;0.188146472;0.243866061;0.238506364;0.247703758;0.2124889792;0.209533177;0.215478244;0.2362581506;0.232417489;0.238890344
2560;0.1873266686;0.186044292;0.187961364;0.2434765374;0.238214171;0.247166532;0.2115134778;0.209104166;0.213912424;0.2357582606;0.232455703;0.238355792
2570;0.1871934896;0.185859614;0.187817065;0.2430905516;0.238120165;0.246581641;0.2106203876;0.2082228;0.213035221;0.2354448628;0.231674423;0.238157491
2580;0.1870375102;0.185636367;0.187685056;0.2429512136;0.238397695;0.246355431;0.2097388218;0.207344347;0.211878504;0.2351176258;0.231543812;0.237604134
2590;0.186861071;0.185443408;0.187604054;0.242792407;0.238193668;0.246350526;0.2096306514;0.207175717;0.211798849;0.2349613792;0.231252697;0.237686362
2600;0.1866934924;0.1852373;0.187336924;0.2425352534;0.238169443;0.245952774;0.2094719052;0.206986691;0.211597616;0.2346931172;0.230956422;0.237399137
2610;0.1865796172;0.185233063;0.18733421;0.2423733286;0.237808339;0.245696385;0.2093569036;0.20697267;0.211506476;0.234391783;0.230315453;0.237179612
2620;0.186409685;0.185193158;0.187258128;0.2419725806;0.237471966;0.245572278;0.209236557;0.206823147;0.211466659;0.2342156982;0.230239203;0.237050069
2630;0.186290788;0.18500605;0.187115128;0.2418039114;0.237418991;0.245101899;0.2091454376;0.20671993;0.211425942;0.2337747214;0.229541917;0.236974987
2640;0.1861030168;0.184762941;0.187017915;0.2415114176;0.236962411;0.245016273;0.2091022452;0.206721182;0.211305351;0.2336123996;0.229421423;0.236735303
2650;0.1859387426;0.184521646;0.186952309;0.2413491688;0.236647435;0.24466336;0.208969863;0.206628302;0.211238016;0.2330334562;0.228331003;0.23663962
2660;0.1858942276;0.184338322;0.187034045;0.241181819;0.236450774;0.244505158;0.208742302;0.206383607;0.211084277;0.2327851906;0.228261012;0.236260651
2670;0.1857915198;0.184281951;0.187084151;0.2410535654;0.236234989;0.244406188;0.2086931176;0.206338792;0.211041195;0.2326115312;0.228039752;0.236022064
2680;0.1856810868;0.184122565;0.186897757;0.2407371046;0.23547053;0.24433446;0.2086136416;0.20629999;0.210920843;0.2323984472;0.227877414;0.235850819
2690;0.1855608462;0.183958303;0.186761211;0.2403655938;0.235294664;0.24439715;0.208515206;0.206234901;0.210836726;0.2321945716;0.227632699;0.23558425
2700;0.1853914978;0.183823357;0.186660676;0.2402697448;0.235125728;0.244360557;0.2084150668;0.206118152;0.210783403;0.2320897394;0.228246813;0.235164599
2710;0.1852343514;0.183665193;0.186385217;0.240017003;0.234990198;0.244099298;0.208266546;0.206100257;0.210474969;0.231355627;0.228128157;0.234231301
2720;0.1851108092;0.18343657;0.186293989;0.2397552804;0.23499153;0.243895006;0.2081731934;0.206001985;0.210423819;0.2307391738;0.227945875;0.234207292
2730;0.1849507634;0.183298847;0.186162921;0.239286649;0.234250158;0.243617126;0.208059529;0.205909807;0.210318495;0.2304765674;0.227734992;0.234086183
2740;0.1848742028;0.183234472;0.186166182;0.238896845;0.233865499;0.243237635;0.2079323044;0.205746435;0.210218319;0.2300810124;0.226925612;0.234045449
2750;0.1847302058;0.183073666;0.186009168;0.2385728786;0.233517287;0.242465767;0.2078472466;0.205661457;0.210131689;0.2299565804;0.226666169;0.233886789
2760;0.1846211258;0.183060448;0.185936477;0.2382613164;0.233318397;0.24231894;0.2077830046;0.20556448;0.210070817;0.2293925008;0.226386964;0.232317493
2770;0.1844615192;0.182946947;0.185741471;0.2380110402;0.233226335;0.242237632;0.2077032986;0.205526064;0.209971677;0.2290890814;0.226334652;0.231388103
2780;0.1842841758;0.182801003;0.185459142;0.237731559;0.232775716;0.241719164;0.2075852446;0.205402807;0.209903816;0.228874408;0.226196214;0.231220945
2790;0.1841422312;0.182632101;0.185479266;0.2375071246;0.232701085;0.24145449;0.2074619788;0.205320968;0.209666503;0.228699295;0.22607824;0.23106465
2800;0.1839917446;0.182553584;0.185196437;0.2370196836;0.232542625;0.241190712;0.2074049856;0.205361482;0.209593113;0.2285012534;0.225521583;0.230886804
2810;0.1838507876;0.182359933;0.185057548;0.236850477;0.232476748;0.240929278;0.2073361084;0.205308201;0.209481719;0.2283722992;0.225326891;0.230703004
2820;0.183667283;0.182154581;0.184870172;0.2366487322;0.232240609;0.240537239;0.207222391;0.205206281;0.209380796;0.227830766;0.224192548;0.230480192
2830;0.183497767;0.182028853;0.184735759;0.2365620338;0.232216807;0.240359939;0.2071175178;0.205091959;0.209273219;0.2278588214;0.223955433;0.230329054
2840;0.1834041626;0.182043801;0.184624048;0.2363306106;0.232148503;0.239879599;0.2070157432;0.204983513;0.209161702;0.2277383868;0.223805518;0.230218708
2850;0.1832409444;0.181891063;0.184424401;0.2360819462;0.232072139;0.239784864;0.2069812738;0.204973234;0.209097209;0.2271842338;0.222872454;0.230089145
2860;0.183057104;0.181645277;0.184250166;0.2357761376;0.231946489;0.239308264;0.2068426098;0.204830414;0.208926821;0.2268250628;0.222501739;0.229325033
2870;0.1829280838;0.181600459;0.184066908;0.2356245152;0.231731345;0.239099918;0.2068137192;0.20478908;0.208911118;0.2262833414;0.222340592;0.229224325
2880;0.1827777406;0.181298613;0.183852482;0.2351168868;0.231701076;0.238372722;0.2067375544;0.204651881;0.20884192;0.2261547642;0.221957411;0.229438637
2890;0.1826507118;0.181190735;0.1836617;0.2349587662;0.23172368;0.23825584;0.2066474542;0.204584471;0.208733283;0.2259954204;0.221886641;0.229332627
2900;0.182481864;0.180992551;0.183589952;0.2346052314;0.231662203;0.237824389;0.2065665298;0.204478446;0.208657978;0.225769007;0.221734488;0.229197842
2910;0.1824054124;0.18093356;0.18361884;0.2343896254;0.231503118;0.23740218;0.2065271426;0.204425312;0.208608413;0.2254330068;0.221167677;0.22862911
2920;0.1823705512;0.180803247;0.183569009;0.2341838384;0.231212158;0.237197826;0.2063795298;0.204264714;0.208451731;0.2253127836;0.221054763;0.228535434
2930;0.1822190948;0.180655604;0.183358216;0.2339504674;0.23096432;0.23674428;0.2062926856;0.204232814;0.208314133;0.2251156338;0.221004517;0.227695994
2940;0.1821067276;0.180457042;0.183227454;0.2337146298;0.230861512;0.236631375;0.2062127482;0.204119149;0.208252918;0.2250468302;0.22086497;0.227705677
2950;0.1819788284;0.180416887;0.18297882;0.2335210098;0.230380235;0.236594407;0.2061364968;0.204009817;0.208179906;0.2248914558;0.220640964;0.2276174
2960;0.1819019446;0.180267094;0.182979031;0.2333314576;0.230027964;0.236501975;0.2060812582;0.203912253;0.208162544;0.2242504594;0.220617637;0.227460946
2970;0.181684553;0.180110881;0.182698512;0.2327463482;0.22971298;0.235180511;0.2058907548;0.203684122;0.207927334;0.2241415804;0.220515975;0.227500481
2980;0.181579827;0.180000455;0.182569743;0.2325532648;0.229708004;0.2347645;0.2057974782;0.203620864;0.207828674;0.2240292576;0.220383083;0.227446776
2990;0.181450046;0.179944195;0.182464866;0.2321779054;0.22959647;0.234490558;0.2057163242;0.203607424;0.207708255;0.2237153972;0.220185854;0.227328843
3000;0.1813273076;0.179722225;0.182439633;0.2320126692;0.229270966;0.234423358;0.2056615334;0.203592034;0.207621855;0.223601214;0.22004715;0.227266298
3010;0.1812484084;0.179648071;0.182344982;0.2318452182;0.229085629;0.234274258;0.2055648252;0.20356629;0.207495559;0.2234650692;0.219867634;0.227143022
3020;0.181186991;0.179530828;0.182351561;0.23165889;0.228918906;0.234252564;0.205442666;0.203394043;0.207407273;0.2230823118;0.219330694;0.226882586
3030;0.1810690528;0.179575059;0.182179986;0.2314918976;0.22870352;0.234058796;0.2053342808;0.203319788;0.207352838;0.2230023908;0.219290948;0.226794342
3040;0.1809156374;0.179427647;0.181902953;0.231351897;0.228602364;0.234029775;0.2052331678;0.203293831;0.207302612;0.2226681368;0.219424246;0.226402468
3050;0.1808041078;0.179378165;0.181807162;0.231105107;0.228091255;0.23377519;0.2051649006;0.203230531;0.207274326;0.22241603;0.219238175;0.226222383
3060;0.1806833436;0.179199563;0.181687229;0.2309835626;0.228036815;0.233630808;0.2050830894;0.203121137;0.20715264;0.2221591478;0.219131089;0.226074777
3070;0.1806086692;0.178995236;0.181570457;0.2310113734;0.228161715;0.234014102;0.2050062312;0.203109687;0.207052217;0.2219455414;0.219011196;0.225407367
3080;0.1804766556;0.178931602;0.181438741;0.2307759718;0.227661525;0.233930957;0.2049253286;0.202953218;0.206997741;0.22173674;0.218938523;0.225199424
3090;0.1804019912;0.17887283;0.181336603;0.2305046506;0.227479346;0.233480554;0.2048539956;0.202824052;0.206893617;0.2214851312;0.218477763;0.225162074
3100;0.1803201682;0.178779203;0.181271937;0.2303881824;0.227346418;0.233239271;0.204784452;0.202775834;0.206808739;0.2213618558;0.218400684;0.224913641
3110;0.1802381536;0.178675441;0.181212544;0.2300048992;0.226950767;0.232951629;0.2047359756;0.202714192;0.206772348;0.2211261422;0.21795635;0.224889428
3120;0.1801542016;0.178541746;0.181091579;0.2296698914;0.226800571;0.232470811;0.2046641672;0.20261687;0.20665693;0.2206320776;0.217901424;0.224813118
3130;0.1800803902;0.17847491;0.181052751;0.2295113136;0.226656951;0.23229619;0.20460138;0.20256816;0.206564114;0.220423518;0.21750999;0.224729804
3140;0.179974432;0.178360615;0.180976977;0.2292522678;0.226192568;0.232232343;0.2045282326;0.202465055;0.206548039;0.220282322;0.217271487;0.22472917
3150;0.1798209772;0.178196818;0.180822229;0.2289284528;0.225932002;0.231933472;0.2044603606;0.202462067;0.206447261;0.220053687;0.216973883;0.224680638
3160;0.1797179454;0.178180591;0.180845695;0.2287446434;0.2257813;0.231697164;0.2042735018;0.202282054;0.206092923;0.2198595392;0.216678204;0.224664807
3170;0.1796229036;0.178160052;0.180678408;0.2285313644;0.225522327;0.231463251;0.2039017512;0.202511987;0.205029315;0.2197221588;0.216609215;0.224604288
3180;0.1795281746;0.178146275;0.180631765;0.2283703064;0.225329341;0.231372847;0.2035033486;0.202334964;0.204681065;0.2195049756;0.216418446;0.224589167
3190;0.1794205738;0.178059656;0.180397422;0.228259708;0.225109308;0.231317265;0.20337191;0.202150313;0.204497417;0.2192340232;0.216399764;0.224510966
3200;0.1793040644;0.177929189;0.180316004;0.2279525796;0.224869657;0.231185797;0.2030340752;0.20191464;0.204271768;0.2187414016;0.216347239;0.223948244
3210;0.1791270138;0.177777561;0.180167172;0.2277398012;0.22473476;0.230875212;0.2028946942;0.20172293;0.204074003;0.2186859496;0.216334226;0.223938106
3220;0.1789939954;0.177549909;0.180034706;0.2275763202;0.224625464;0.230802039;0.202766473;0.201573122;0.203847414;0.2184959698;0.216004641;0.22379932
3230;0.178880551;0.177452851;0.179937549;0.2274516274;0.22448036;0.23075024;0.2024862906;0.201127542;0.203902906;0.218162906;0.215677504;0.223262146
3240;0.1787671384;0.177335679;0.179836734;0.2272808282;0.224488124;0.23031233;0.2024328394;0.20111359;0.20385226;0.217931084;0.215495197;0.223126671
3250;0.1786247134;0.177102101;0.179659313;0.2270850924;0.224039031;0.230118628;0.2017864098;0.200547429;0.203252738;0.217768792;0.215403769;0.222908832
3260;0.178571332;0.177015622;0.179649155;0.2269141666;0.223898491;0.229892688;0.201623252;0.200323818;0.20315756;0.2176613916;0.215404891;0.222659039
3270;0.1784125284;0.176746204;0.179631411;0.2268116814;0.22373247;0.229855957;0.2015249324;0.200120518;0.203185225;0.2176174042;0.215333863;0.222543254
3280;0.1783214734;0.176589051;0.17952231;0.2267072408;0.223725356;0.229706717;0.2011908856;0.199781139;0.202770449;0.2172748904;0.215118023;0.222466689
3290;0.1781914814;0.176533482;0.179413725;0.2264748516;0.223381667;0.229704395;0.2011018016;0.199769633;0.202578329;0.216439129;0.213704853;0.220117305
3300;0.1780585416;0.176369636;0.179196259;0.2262285104;0.223306677;0.22915046;0.2010092834;0.199745444;0.202452741;0.2163491582;0.213653712;0.220080149
3310;0.1779425928;0.176248898;0.179125031;0.2260241592;0.223299579;0.228895453;0.2006749692;0.199375612;0.20238168;0.216028831;0.213626787;0.21996072
3320;0.177795365;0.176118346;0.179019179;0.2258701666;0.223300726;0.228453718;0.200514885;0.19918345;0.202314846;0.2156990062;0.212808791;0.219641674
3330;0.1777591246;0.176077229;0.178898246;0.225669279;0.223151555;0.228338313;0.2004675034;0.199023866;0.202457813;0.215504046;0.212697825;0.219373189
3340;0.1775911258;0.175822385;0.178746914;0.2253658072;0.222876675;0.228286892;0.2003449414;0.198936489;0.20228039;0.2153579046;0.212599399;0.219060243
3350;0.1775529584;0.175816366;0.178792077;0.2252498698;0.222802639;0.22814836;0.2002459782;0.198952135;0.202181207;0.2151472882;0.21256146;0.21883912
3360;0.17750559;0.17578214;0.17863964;0.2250905496;0.222572394;0.227997969;0.2001694304;0.198929955;0.20216365;0.214961234;0.212176473;0.218600413
3370;0.1773506976;0.175583394;0.178475492;0.224950228;0.222531255;0.227968925;0.2001287086;0.198899727;0.202126584;0.2147904324;0.211958338;0.218538287
3380;0.1772309322;0.175472946;0.178391837;0.2246887178;0.221954198;0.227806729;0.2000950756;0.198865893;0.202078142;0.21468272;0.211818231;0.218546101
3390;0.17710855;0.175273682;0.178263711;0.2245889926;0.221620292;0.227654207;0.1992505924;0.197914102;0.200620248;0.2145404126;0.211749261;0.218473188
3400;0.177037975;0.17513452;0.178188659;0.2243466616;0.221437509;0.227021749;0.199056888;0.197710973;0.200132555;0.2143186858;0.211717156;0.218319866
3410;0.1769247424;0.175013086;0.178038502;0.2241176682;0.221354534;0.226249882;0.1989860658;0.197694979;0.200107523;0.2140321322;0.211689508;0.218223813
3420;0.176866282;0.174955542;0.178059188;0.2238537762;0.220684452;0.226187567;0.1988995672;0.197634101;0.200015257;0.2139061398;0.211318605;0.218168441
3430;0.1767605612;0.174770994;0.178088402;0.2236898738;0.220567496;0.225995435;0.1988037182;0.197592558;0.199885763;0.2137542192;0.211165311;0.217933935
3440;0.1766667164;0.174688362;0.178006439;0.2235394776;0.220111203;0.225957646;0.198708122;0.197492936;0.199730601;0.2135354354;0.210950828;0.217334931
3450;0.176594003;0.174701192;0.177900243;0.2233823568;0.219972277;0.225876523;0.1986056076;0.197470893;0.199673702;0.2134020252;0.210546782;0.217191949
3460;0.1765373106;0.174533367;0.177830224;0.2232048456;0.21932593;0.225861402;0.1985495078;0.197477062;0.199529864;0.2132290864;0.21004894;0.217125409
3470;0.1764579646;0.174469203;0.177762063;0.2230225484;0.21878492;0.225851629;0.1983659284;0.19716981;0.19931044;0.2131477684;0.210018665;0.217085453
3480;0.1763670056;0.174445392;0.177578134;0.2228806258;0.218278307;0.225665151;0.1982330796;0.197038368;0.19908826;0.2129174326;0.209729358;0.21671376
3490;0.1762365668;0.174320583;0.177420203;0.2225468338;0.218205645;0.225465803;0.1981454966;0.196925204;0.19907688;0.2127730302;0.209630349;0.216226852
3500;0.1760960562;0.174121587;0.17728259;0.2224502174;0.218030429;0.225341452;0.1981087178;0.196831887;0.199080176;0.2126776662;0.209606452;0.216132863
3510;0.1759676086;0.17400656;0.17709071;0.2222852234;0.217860929;0.224952427;0.1980156976;0.196949927;0.1988295;0.2125821206;0.209461694;0.21599445
3520;0.1758460052;0.173922695;0.177004649;0.2221699378;0.217823184;0.224903893;0.1978562878;0.196690398;0.198694428;0.2124331084;0.209214938;0.215865489
3530;0.175770114;0.173923138;0.176947725;0.2220359814;0.217743507;0.224764622;0.1977707764;0.196555552;0.198606064;0.2122938068;0.208785921;0.215738658
3540;0.1757042326;0.173775167;0.176947251;0.2217889366;0.21754836;0.224506605;0.1977199342;0.19651651;0.198490241;0.2121638196;0.208418357;0.215599384
3550;0.1756047974;0.173753247;0.176887133;0.2216965024;0.217488407;0.224393569;0.1976589834;0.19645833;0.19845234;0.2119896002;0.208397919;0.215338518
3560;0.1755315234;0.173718636;0.176747418;0.2214729342;0.217596769;0.223882181;0.197540133;0.196385242;0.198305195;0.211869565;0.208383819;0.214958483
3570;0.1754846144;0.173615122;0.176654177;0.2213311922;0.217245857;0.223779052;0.1974919234;0.19631466;0.198250035;0.2117530004;0.208545264;0.214446848
3580;0.1753796412;0.173534808;0.176583693;0.2211055026;0.217163897;0.223565171;0.1969036894;0.195926104;0.197717467;0.2112336302;0.208417282;0.213314083
3590;0.175268815;0.173481771;0.176388884;0.2207895806;0.216949955;0.223219572;0.1966418568;0.19552244;0.197400291;0.2111594514;0.2083181;0.213285045
3600;0.1751865746;0.173394318;0.176384994;0.2206761558;0.216931816;0.223093926;0.1965821486;0.195392425;0.197440573;0.2110315912;0.208054892;0.213158671
3610;0.1750988612;0.173430188;0.176255713;0.220381766;0.21676812;0.223026322;0.1961913168;0.195140724;0.196843626;0.2108959722;0.207662052;0.21312824
3620;0.1749598688;0.173261667;0.176122555;0.22016942;0.216357819;0.222930329;0.1957009472;0.194653018;0.196315127;0.2106664044;0.207607257;0.212891534
3630;0.174872536;0.173159957;0.176091023;0.2200438828;0.216201977;0.22288133;0.195201287;0.194249758;0.196160811;0.2105773626;0.207299689;0.212719959
3640;0.1747517326;0.173031465;0.175953575;0.2199291828;0.215981929;0.22272292;0.1951396354;0.194196835;0.196108225;0.2104510662;0.207126571;0.212554679
3650;0.1746503018;0.173010383;0.175931563;0.2198873056;0.215644327;0.222708209;0.1950928996;0.194148299;0.196020405;0.2101849112;0.207040105;0.212468325
3660;0.174597089;0.172966054;0.175924239;0.2197915288;0.215474712;0.22265245;0.1950097492;0.194033219;0.195971794;0.2100488964;0.20663597;0.212364113
3670;0.1745202086;0.172893967;0.175882394;0.21962731;0.215201601;0.222632667;0.194954139;0.194009522;0.195928492;0.2097119444;0.206598677;0.211523551
3680;0.1744012856;0.172782109;0.175568696;0.2193364282;0.214967649;0.222331844;0.1949297878;0.194016974;0.19589429;0.2095281328;0.206560679;0.211082873
3690;0.1742496358;0.172668338;0.175472872;0.2193424042;0.214820698;0.222209748;0.194851507;0.193956504;0.195844803;0.2094760754;0.206567736;0.211071865
3700;0.1741921514;0.172568037;0.175379992;0.2192853;0.21477385;0.222177707;0.194768775;0.193791701;0.195868004;0.2093689576;0.206252144;0.21100727
3710;0.1741077288;0.172512385;0.175265931;0.2190810566;0.214589403;0.221941919;0.194661009;0.193652026;0.195769118;0.209124209;0.206096246;0.210927712
3720;0.1739557956;0.172464277;0.175048202;0.2186920142;0.214465079;0.220650389;0.1946346404;0.193606773;0.195730471;0.209062035;0.206119159;0.210728641
3730;0.173898135;0.172422385;0.175159372;0.2185664298;0.214344559;0.220514531;0.1945704384;0.193528576;0.195718748;0.2088844834;0.206027735;0.210697538
3740;0.1738546368;0.172358474;0.175181155;0.2184397666;0.214081667;0.220447761;0.1945391434;0.193520213;0.195656923;0.2086169598;0.205919128;0.210753206
3750;0.1737464054;0.172213608;0.175016479;0.2182713732;0.214076478;0.220403629;0.1944944258;0.193443858;0.195580134;0.2083418416;0.205825296;0.210452546
3760;0.1736396946;0.172043369;0.174945234;0.2181520898;0.213988622;0.220287933;0.1944228508;0.19333334;0.195502265;0.208296856;0.205951303;0.210389738
3770;0.1735605726;0.171956481;0.174770056;0.2178913934;0.21380835;0.219785008;0.1943582838;0.193296737;0.195390364;0.20814328;0.205852474;0.210377161
3780;0.17348627;0.171808848;0.174769011;0.217726805;0.213664659;0.2197793;0.194296038;0.193182849;0.195379402;0.2079944214;0.205815163;0.210251549
3790;0.1734532832;0.171670357;0.174688202;0.2175156518;0.21366812;0.219790126;0.1942756098;0.193191811;0.195315567;0.2077655926;0.205717582;0.209488679
3800;0.1733948446;0.171679597;0.174566628;0.217413122;0.213624677;0.219709035;0.194221643;0.193161286;0.195271525;0.2075718454;0.205511036;0.209332776
3810;0.173299174;0.171683023;0.174490115;0.2172038836;0.213596535;0.21918386;0.1941426212;0.193068229;0.19521076;0.2074460388;0.205454124;0.209131356
3820;0.1732622084;0.17167188;0.174567476;0.2170236138;0.2131499;0.219098736;0.1941139426;0.193068679;0.195148301;0.2073716964;0.205399455;0.209068949
3830;0.173178143;0.171588576;0.174534959;0.21688248;0.21288727;0.218999192;0.1940601258;0.193013436;0.195144039;0.207081744;0.205043688;0.208940703
3840;0.1731007872;0.171568981;0.174400487;0.2165339124;0.212320243;0.218956214;0.1940086698;0.192955222;0.195106213;0.2069748582;0.204910958;0.208840808
3850;0.1729960198;0.171529422;0.174283422;0.2163469176;0.212138166;0.218694921;0.1939740904;0.192891186;0.195059221;0.206659526;0.204829057;0.208744275
3860;0.172938231;0.171471864;0.17419766;0.216283037;0.212067539;0.218676448;0.1939027906;0.1927967;0.19500159;0.2064411396;0.204797672;0.208729198
3870;0.1728213142;0.171359689;0.174079075;0.2162005046;0.21203321;0.218592642;0.193893028;0.192753644;0.194992046;0.2062798556;0.204760871;0.208470884
3880;0.1727152058;0.171303442;0.173956345;0.2160029726;0.211852889;0.218121084;0.1938761072;0.192731089;0.194962973;0.2062116356;0.204571321;0.208335947
3890;0.1726023168;0.171195024;0.173806976;0.2158304876;0.211688091;0.217916975;0.193812728;0.192677278;0.194934993;0.206008042;0.204517883;0.208289296
3900;0.1725171838;0.171048827;0.173785258;0.215708795;0.211623991;0.217790035;0.1937565906;0.192629002;0.194886331;0.205782889;0.204295482;0.208266378
3910;0.1724388898;0.171076466;0.173732195;0.2156048042;0.211739363;0.21767926;0.1937149656;0.19256869;0.194871987;0.2056381592;0.204060282;0.208266558
3920;0.1723400126;0.170935315;0.17361645;0.2154515512;0.211407542;0.21749303;0.1936735058;0.192508782;0.19481981;0.2052406048;0.204062026;0.206798322
3930;0.1723248978;0.170863364;0.173588388;0.2153166024;0.211274995;0.21743259;0.1936299278;0.192408987;0.194761006;0.2050836124;0.204036964;0.206708037
3940;0.1722238398;0.170818067;0.173507299;0.2151345652;0.21121415;0.217019972;0.19358703;0.192336746;0.19472622;0.2050076618;0.204034553;0.206578896
3950;0.1721613608;0.170823971;0.173318341;0.2151407872;0.211127143;0.217498291;0.1935087984;0.19221383;0.194661292;0.2048028548;0.203895412;0.206449636
3960;0.1721198558;0.170841144;0.173171445;0.214975925;0.211041148;0.217394258;0.19347695;0.192182333;0.194652456;0.2046029302;0.203556588;0.206315705
3970;0.1720539482;0.170776252;0.173128302;0.2146654442;0.210673436;0.217203781;0.193382624;0.192099393;0.194540302;0.2044791794;0.203466355;0.206235793
3980;0.171981805;0.170689143;0.173053369;0.2145026526;0.210550157;0.216923899;0.1933230466;0.192067454;0.194474651;0.2043795866;0.20326517;0.206254771
3990;0.1719370098;0.170555693;0.172985544;0.2142530016;0.210531955;0.216474286;0.1932894052;0.192053251;0.19448417;0.2042554718;0.203058016;0.206119824
4000;0.1718489912;0.170479203;0.172949937;0.2140846562;0.210419569;0.216240692;0.1932277098;0.191986737;0.194414879;0.204158784;0.2030257;0.206093286
4010;0.1717783064;0.170389494;0.172842686;0.213897646;0.210124359;0.216217397;0.1932133896;0.191958865;0.194410106;0.2038178168;0.2026787;0.205665736
4020;0.1716960432;0.170156701;0.172833591;0.213798591;0.210046104;0.216169398;0.1931930506;0.191960736;0.194403321;0.2037066658;0.202509307;0.205560343
4030;0.171647272;0.170148728;0.172736514;0.2137796074;0.209776801;0.216606973;0.1930829414;0.19187305;0.194313963;0.2034493278;0.202416802;0.205342606
4040;0.1715685048;0.170106865;0.172657178;0.2134894682;0.209754474;0.216035982;0.1930373376;0.191833471;0.194249116;0.2033263974;0.202340245;0.205204608
4050;0.1715009234;0.170025534;0.172628871;0.2134310776;0.209638207;0.215827439;0.1929806642;0.191794691;0.194258319;0.2032411432;0.202226325;0.205232973
4060;0.1714076238;0.169956113;0.172492859;0.213292417;0.209481778;0.215764944;0.1929018056;0.191690942;0.194124082;0.2031352768;0.202208452;0.205183112
4070;0.1712955038;0.169880357;0.172340129;0.2131261714;0.209106678;0.215739835;0.1928167556;0.191608396;0.194077497;0.2030558358;0.202127621;0.205189987
4080;0.17121061;0.169805066;0.172313527;0.2130153832;0.209072617;0.215591615;0.192768898;0.191605943;0.194036498;0.2029758714;0.202022559;0.204980587
4090;0.171133116;0.16981342;0.17218752;0.2128867752;0.208925692;0.215447708;0.1927170632;0.191531169;0.193985547;0.2027910952;0.201893452;0.204902058
4100;0.1710631822;0.169777529;0.172136094;0.2126533258;0.208826283;0.214992442;0.1926384508;0.191451606;0.193885409;0.2026098492;0.201715743;0.204759658
4110;0.1709630492;0.169714965;0.172062293;0.2126662242;0.208730409;0.214919508;0.192596077;0.191407699;0.193859429;0.2020468022;0.200553803;0.204748284
4120;0.170868885;0.169655941;0.172018385;0.2125883488;0.208629322;0.214776982;0.1925691852;0.191380338;0.193821755;0.2019362224;0.200368251;0.204736204
4130;0.1708301298;0.169623559;0.171961565;0.2123230082;0.208370484;0.214647072;0.1925159848;0.191299895;0.193758268;0.2018193286;0.20001457;0.204659236
4140;0.1707889796;0.169620715;0.171802709;0.212157522;0.208346576;0.214549123;0.1924791776;0.19129307;0.193678321;0.2017908964;0.199953749;0.204711014
4150;0.1707784272;0.169619149;0.171868099;0.212048264;0.208277718;0.214472084;0.1924497156;0.191295119;0.19366596;0.2016399252;0.19989189;0.204740557
4160;0.1707156626;0.169614496;0.171771034;0.2119458674;0.208488363;0.2141831;0.1924220226;0.19131055;0.193638869;0.201451762;0.199808308;0.204712453
4170;0.1706423538;0.169604997;0.171676851;0.211901025;0.20848264;0.214240667;0.1923921616;0.191256826;0.193600945;0.2013349694;0.19982234;0.204586551
4180;0.170560881;0.16947117;0.17165891;0.2116511348;0.207897597;0.214183574;0.1923325596;0.191227881;0.193518321;0.2012738618;0.199847781;0.204479438
4190;0.1705075188;0.169449677;0.171549589;0.2115660202;0.207673337;0.214188002;0.1922513792;0.191170543;0.193402281;0.2011880914;0.199801043;0.204078977
4200;0.1704457738;0.169426656;0.171411672;0.2114026702;0.207649946;0.214025207;0.1922037404;0.191128323;0.193317956;0.2010423084;0.199658185;0.203968685
4210;0.170387219;0.169353591;0.171356293;0.2113633024;0.207571752;0.213976762;0.192133799;0.191071228;0.193244269;0.2009720096;0.199500807;0.203957538
4220;0.170331555;0.169322779;0.171138173;0.2112225522;0.207571302;0.213946393;0.1914822036;0.190435492;0.192585563;0.2008733022;0.199495768;0.203904917
4230;0.1702377908;0.169234998;0.171041023;0.210768924;0.207586727;0.213910122;0.19097545;0.190407386;0.192188259;0.2007477286;0.199398462;0.203766521
4240;0.1701543768;0.169134024;0.170918309;0.2104163528;0.206751181;0.213608634;0.190796322;0.190130909;0.192026739;0.2006198566;0.199299948;0.203732325
4250;0.1700599212;0.169040681;0.170842908;0.2102247418;0.206540214;0.213486576;0.19070563;0.189936702;0.19194272;0.2003583654;0.199220682;0.203555101
4260;0.1700108364;0.168957743;0.170730823;0.2100662362;0.206492705;0.213254552;0.1905566012;0.189850002;0.191622088;0.2001927432;0.198911025;0.203368143
4270;0.1699023186;0.168851173;0.17079767;0.2098782584;0.20626153;0.213203572;0.1904764322;0.189853845;0.191232655;0.2001324672;0.198918693;0.20331964
4280;0.16984071;0.168796;0.170776684;0.2097057964;0.206140192;0.213122045;0.1903365722;0.18977934;0.191134017;0.2000539496;0.198809841;0.203096685
4290;0.1697861886;0.168673744;0.170770506;0.2095637296;0.206104664;0.212978741;0.190273468;0.18953928;0.191138517;0.1999719366;0.198709268;0.203032918
4300;0.1696944294;0.168522747;0.170708698;0.2093461034;0.206023826;0.212623966;0.1901282018;0.189294963;0.190943715;0.1998828376;0.198673338;0.202990243
4310;0.1696248118;0.168366385;0.170694153;0.2091880776;0.205929855;0.21258596;0.1900483772;0.189255673;0.190832913;0.1997878;0.198585165;0.202967349
4320;0.1695603332;0.168277415;0.170693943;0.2089699936;0.205794795;0.212298002;0.1898888432;0.189072405;0.190796449;0.1997161858;0.198532451;0.202889385
4330;0.1695453666;0.168307129;0.170668905;0.2088619588;0.205740346;0.212059233;0.1898595002;0.189058672;0.190793808;0.199318925;0.198027187;0.202322344
4340;0.1694551412;0.168190841;0.170407594;0.2087707342;0.20562392;0.211934086;0.1897880374;0.189022145;0.190813876;0.1992371146;0.197932527;0.202235158
4350;0.169380468;0.168144307;0.170313896;0.2086959972;0.205527315;0.211798525;0.1897009032;0.188868035;0.190677714;0.1991162782;0.19790049;0.20206071
4360;0.1693049654;0.16813209;0.170245921;0.2084928294;0.205402976;0.211784429;0.1891795046;0.188069838;0.190389904;0.1989762114;0.197745311;0.201677535
4370;0.1692436332;0.168121085;0.170173467;0.2083371652;0.204988505;0.211619833;0.1890857826;0.187935985;0.190313785;0.1988521586;0.197642864;0.201502585
4380;0.1691404608;0.167987824;0.170200119;0.2082491052;0.204937101;0.211550482;0.1889754518;0.187893773;0.19026479;0.198662156;0.197360876;0.201354395
4390;0.169045864;0.167838769;0.170067721;0.208102576;0.204839136;0.211258259;0.1888823536;0.187873732;0.190225307;0.1984908168;0.197189805;0.201239714
4400;0.1689837042;0.167741901;0.170020906;0.2080441502;0.204809925;0.211155498;0.188814951;0.18779689;0.190184513;0.1982911392;0.196856049;0.201183463
4410;0.1689266416;0.167767659;0.169880137;0.2079069892;0.204882619;0.211068029;0.1887589628;0.187883259;0.1901404;0.1982068642;0.196806398;0.200981762
4420;0.1688627868;0.167739664;0.169810975;0.2077289948;0.204919276;0.211023446;0.1887044148;0.18783932;0.190081502;0.198100123;0.196568654;0.200979022
4430;0.1687896522;0.167669301;0.169685768;0.2076431026;0.204835935;0.210968689;0.1886853706;0.18782925;0.190076073;0.197905557;0.196613378;0.200595799
4440;0.1687692384;0.167662896;0.169641495;0.2075341608;0.204838155;0.210933099;0.1886142204;0.187730218;0.19000549;0.1977534542;0.196586288;0.200538703
4450;0.1687070988;0.167640714;0.169590104;0.2073360046;0.204808566;0.210952653;0.1880722378;0.186954681;0.189004472;0.1974975608;0.196029022;0.200485653
4460;0.1686668144;0.167569461;0.169549905;0.2072105042;0.204509342;0.210740583;0.1880456908;0.186905164;0.1889947;0.1970233872;0.195704954;0.200485127
4470;0.168583543;0.167482284;0.169486771;0.207106463;0.204314701;0.210556502;0.187981239;0.186781836;0.188937593;0.1967917884;0.195592964;0.200480855
4480;0.16853629;0.167477291;0.169522468;0.2070015528;0.204089874;0.210484779;0.187888018;0.186693472;0.188853068;0.1967303436;0.195537192;0.200427056
4490;0.1684728744;0.167469307;0.169439674;0.2068315096;0.204083858;0.209603361;0.1878265866;0.186673963;0.188796444;0.1966041288;0.195376687;0.200313733
4500;0.1684079206;0.167383396;0.169372272;0.2069158726;0.204128218;0.209450618;0.1877403124;0.186632309;0.188680381;0.1963925764;0.194788327;0.200261778
4510;0.1683179964;0.167247501;0.16928585;0.2068798696;0.204108329;0.209413008;0.1877007638;0.186609151;0.188629297;0.196294167;0.194645246;0.200248071
4520;0.1682651986;0.167208583;0.169206396;0.2065496606;0.203715013;0.208678941;0.1875482352;0.186433623;0.188392675;0.196006829;0.194481826;0.199929087
4530;0.1682180986;0.167157744;0.169131712;0.2064791994;0.203546745;0.208677259;0.1874052642;0.18627021;0.188293515;0.195949543;0.194481902;0.199870145
4540;0.1681602088;0.167125067;0.169018755;0.20638225;0.203405722;0.208567621;0.1873837868;0.186265408;0.188258351;0.1959330284;0.194490132;0.19982538
4550;0.1680777074;0.167058016;0.168949449;0.2062937846;0.203366824;0.208476668;0.1872842582;0.186167419;0.188142606;0.1958582456;0.194320711;0.1998412
4560;0.1680086862;0.166984129;0.16889391;0.2059697498;0.203195168;0.207763605;0.1872330624;0.186091423;0.188074242;0.1957233588;0.194007902;0.199778011
4570;0.1679672996;0.166915582;0.168843267;0.2058552162;0.203178674;0.207619767;0.1870670168;0.185862885;0.187721037;0.195297188;0.193665298;0.199765283
4580;0.1679179548;0.166875854;0.168773018;0.2055567632;0.20303732;0.20698634;0.1870110236;0.18576425;0.187672773;0.1951276724;0.193030135;0.199733885
4590;0.1678401928;0.166749234;0.168763987;0.2053873472;0.202889639;0.206929959;0.1869856514;0.185749895;0.187618557;0.194998899;0.192949819;0.19956023
4600;0.167733403;0.166648875;0.168639731;0.2052546474;0.202809278;0.206827987;0.1869127862;0.185649852;0.187566439;0.1949116992;0.192858818;0.199450191
4610;0.1676763946;0.166596899;0.168534868;0.2051188568;0.202766192;0.206665105;0.1868426376;0.185569249;0.187476299;0.194833578;0.192664311;0.199415103
4620;0.1676025448;0.166489899;0.168440899;0.2050043494;0.202678928;0.2063635;0.1868020078;0.185515664;0.187453486;0.1947631646;0.192632344;0.199293054
4630;0.1675615228;0.166425539;0.168433022;0.2048893758;0.202545486;0.206274193;0.1865887638;0.185362196;0.187302442;0.1947151808;0.192559283;0.199257439
4640;0.1675136156;0.16640348;0.168393859;0.204802144;0.202529396;0.206086885;0.186241888;0.185273959;0.187133554;0.1944470554;0.191688008;0.19894136
4650;0.1674663912;0.16638388;0.168315013;0.204647465;0.202393454;0.205891213;0.1861693668;0.185212906;0.187075458;0.1943859846;0.191600182;0.198941055
4660;0.1674216872;0.16634194;0.168227887;0.2045555742;0.20230339;0.205836353;0.1860215918;0.184928105;0.186940508;0.1942953368;0.191506194;0.198836595
4670;0.1673878964;0.166312254;0.168203894;0.2044979814;0.202284999;0.205857777;0.1855436584;0.184539504;0.186554835;0.1941633828;0.191513809;0.198649493
4680;0.1673165942;0.166201975;0.168122812;0.2044117918;0.202020434;0.205842048;0.1851046606;0.184227025;0.186321171;0.1940683122;0.191499635;0.198374145
4690;0.1672467922;0.166100714;0.168074799;0.204331472;0.201975221;0.205806124;0.1849841184;0.184071162;0.186338544;0.1940063798;0.19143208;0.198256192
4700;0.1671530262;0.166007799;0.167924909;0.2041949368;0.201754151;0.205562702;0.184947362;0.184040924;0.186315671;0.1939378262;0.191324538;0.198200719
4710;0.1670817478;0.165941443;0.167822683;0.2040231938;0.201738772;0.205413247;0.184900886;0.184002913;0.186275245;0.1938471028;0.191242075;0.198140749
4720;0.1670054774;0.165877685;0.167807645;0.203892038;0.201736758;0.205334713;0.1848363032;0.183913816;0.18617737;0.1937405722;0.191183923;0.197999576
4730;0.1669432264;0.165910448;0.167787877;0.2038479582;0.201641589;0.205286442;0.1848166914;0.183897328;0.18614904;0.1936605436;0.191144503;0.1979333
4740;0.1668998464;0.165843508;0.167663221;0.203744759;0.201514485;0.205160814;0.1848103056;0.183857775;0.186129665;0.1933445714;0.191332389;0.19666547
4750;0.1668260192;0.165754765;0.167598168;0.2036263392;0.201454183;0.205150663;0.184768974;0.183817704;0.186112406;0.1931908242;0.191349374;0.19659978
4760;0.1667555302;0.165723451;0.167521823;0.2036180882;0.201496765;0.205163195;0.184697057;0.183750067;0.18606252;0.1930710256;0.191026585;0.196551494
4770;0.166717515;0.16579764;0.167553663;0.2034795464;0.201467033;0.204766205;0.1846660414;0.183718131;0.186053788;0.1929553966;0.191001649;0.196536333
4780;0.1666704588;0.165743881;0.167439472;0.2033373224;0.201453415;0.204642951;0.184636191;0.183706404;0.186014986;0.19289771;0.19096497;0.196501128
4790;0.1666062578;0.165667318;0.167368663;0.2032423924;0.201251456;0.204580033;0.1846023838;0.183705999;0.185968902;0.1928284184;0.190799904;0.196428693
4800;0.1665143958;0.165527572;0.167343087;0.2031074842;0.200938541;0.20461118;0.184584765;0.183699634;0.18591185;0.1928372764;0.190750486;0.196337164
4810;0.1664902784;0.165508993;0.167430328;0.203023879;0.200747211;0.20454492;0.1845293976;0.183660307;0.185837431;0.192799549;0.190705418;0.196319404
4820;0.1664541482;0.165447634;0.167393581;0.2029532066;0.200627861;0.204470544;0.1844763548;0.183593819;0.185743581;0.1927396196;0.19060891;0.196285482
4830;0.166395557;0.165402562;0.167378903;0.2028325164;0.200555733;0.204089399;0.1844143796;0.183501469;0.18568164;0.1927063338;0.190591854;0.19612614
4840;0.1663295242;0.165348564;0.167317321;0.2027473194;0.200503185;0.203991272;0.1844019824;0.18350276;0.185675953;0.1926926092;0.190454672;0.196120051
4850;0.1662518756;0.165234279;0.167231329;0.2027141778;0.200459335;0.204028033;0.184360547;0.183457688;0.185670696;0.1926876628;0.190371075;0.196292159
4860;0.1661940012;0.165119532;0.167144812;0.2025385542;0.199926758;0.203844739;0.1843132968;0.183445002;0.185590302;0.1923498604;0.19028205;0.194942272
4870;0.1661460608;0.165017093;0.167103282;0.202322013;0.199857907;0.203877949;0.1842737598;0.183404899;0.185557974;0.1923006224;0.190226263;0.194805578
4880;0.1660878832;0.164950892;0.166998192;0.2021851568;0.199816873;0.203342768;0.1842356186;0.183400917;0.185533791;0.1921833664;0.190160006;0.19471352
4890;0.166027161;0.164900883;0.16693236;0.2020970974;0.199868324;0.203301505;0.1841841326;0.18333372;0.185489315;0.1921087998;0.190055023;0.194655544
4900;0.1660282608;0.164964078;0.166931749;0.2019558694;0.199660473;0.203237329;0.1841446466;0.183279101;0.18545255;0.191856844;0.1899784;0.194615028
4910;0.1659740136;0.164935264;0.166816187;0.2017802212;0.199571863;0.203266576;0.1841211616;0.183260219;0.185444226;0.191853048;0.189881836;0.194668761
4920;0.1659363058;0.164933316;0.166751865;0.2017371926;0.199381954;0.203248151;0.1840818774;0.183201418;0.18544093;0.1916344386;0.18947934;0.194554192
4930;0.1658957636;0.164877888;0.166762438;0.2017020404;0.199335663;0.20336623;0.18403651;0.183159621;0.185399674;0.1914651286;0.189415921;0.194184048
4940;0.1658004726;0.164811844;0.166744984;0.2014525268;0.198748232;0.203304246;0.1839962536;0.183127288;0.185395248;0.1913065948;0.1894743;0.194061903
4950;0.165743917;0.164756649;0.16668395;0.2014324244;0.198683835;0.203326453;0.1839705226;0.183103986;0.185370324;0.1911803464;0.189044961;0.194041555
4960;0.1656530454;0.164635569;0.166554129;0.2013177106;0.198698474;0.203257823;0.1839445236;0.183080954;0.185338088;0.1910940512;0.188863384;0.193996848
4970;0.165603085;0.164598586;0.166529851;0.2011508206;0.198506287;0.203066872;0.1839049848;0.183035004;0.185289394;0.1909770634;0.188873067;0.193859667
4980;0.165526429;0.164576381;0.16643221;0.2009757272;0.19820529;0.203008276;0.1838897682;0.183033871;0.185267749;0.1908780872;0.188812903;0.193813288
4990;0.1654902006;0.164526181;0.166369517;0.2005459434;0.198166425;0.202409728;0.1838509462;0.18302429;0.18522558;0.1907553156;0.188695451;0.193632187
5000;0.165452635;0.164508759;0.166297726;0.2005160554;0.198091445;0.202271139;0.1838324534;0.182995432;0.185182009;0.1905830726;0.188645089;0.192919861
5010;0.1653973536;0.164522054;0.16619934;0.2004752156;0.198002703;0.202220512;0.1837815104;0.182955652;0.185151415;0.1905114112;0.188556296;0.192897858
5020;0.1653282936;0.164462163;0.166130813;0.2004265906;0.198002663;0.2021407;0.1837408986;0.182920422;0.185087379;0.1903250436;0.188518106;0.192610357
5030;0.1652199338;0.164385226;0.166087037;0.2003488946;0.197843652;0.202045995;0.183682745;0.182891222;0.184931593;0.1902426286;0.188433084;0.192374778
5040;0.1651417234;0.164342141;0.166023361;0.2003096866;0.197769736;0.201982252;0.1836692776;0.182888692;0.184946815;0.1901666882;0.188113094;0.192525675
5050;0.1650783404;0.164308688;0.165954444;0.200283878;0.197700466;0.201958692;0.183620169;0.182837321;0.184894019;0.1900784818;0.188068145;0.192442038
5060;0.1650237634;0.16421143;0.165909442;0.2001872362;0.197401995;0.20184352;0.1836039792;0.18281237;0.184889957;0.190037318;0.188016559;0.192400276
5070;0.164992193;0.164166809;0.165872923;0.2000980664;0.197369403;0.20166673;0.1835920236;0.182811281;0.184889499;0.1898787162;0.188029988;0.192085831
5080;0.1649138788;0.164151828;0.165833756;0.2000054456;0.197340277;0.201540426;0.1835520748;0.182748326;0.184853166;0.1898329756;0.188208619;0.192048204
5090;0.1648829604;0.16411987;0.165828726;0.1999213648;0.197291079;0.201529631;0.1835252256;0.182737445;0.18481679;0.1897223234;0.188113946;0.191979167
5100;0.1648215626;0.164023733;0.165841964;0.199559102;0.197289258;0.201323902;0.1834544102;0.182621091;0.184711742;0.1896942432;0.187964093;0.191957663
5110;0.1647470304;0.164021243;0.165760802;0.1994186186;0.197161953;0.20118105;0.1834267638;0.182594281;0.18466516;0.1896467726;0.187964179;0.19197115
5120;0.164716826;0.163975129;0.165702527;0.1992047716;0.196764599;0.200775167;0.1834054656;0.182534846;0.184677264;0.1895780194;0.187978148;0.191940472
5130;0.1646588908;0.163878666;0.165669107;0.1991459316;0.196577676;0.200708415;0.1833645862;0.182528423;0.184681565;0.1895142282;0.187886736;0.191904451
5140;0.1646222916;0.163838765;0.165632055;0.1991859482;0.196651109;0.200701042;0.1833190686;0.18247615;0.184629653;0.189358289;0.187778014;0.191828705
5150;0.1645761632;0.163772223;0.165602761;0.199070611;0.196575589;0.200576565;0.1832852494;0.18245433;0.184580081;0.1893008818;0.187713645;0.191772284
5160;0.1645825562;0.163812015;0.165512804;0.1989165026;0.196570699;0.200499859;0.1832715672;0.182442764;0.184539525;0.1891603938;0.187661934;0.191493148
5170;0.164557779;0.163811634;0.165414926;0.198835028;0.196646412;0.200386674;0.1832371666;0.182411805;0.184500898;0.1891012314;0.187601522;0.19144628
5180;0.1645113438;0.163715118;0.165368136;0.1987290454;0.196356856;0.200361539;0.1831932296;0.18232845;0.184506175;0.1890673236;0.187454779;0.191423282
5190;0.1644615792;0.163656238;0.165315737;0.198613;0.196342096;0.200084062;0.18315361;0.182299032;0.184469091;0.1890163624;0.187350167;0.191428133
5200;0.1644106576;0.163648349;0.165281592;0.198545968;0.196231456;0.200009882;0.183137657;0.182271745;0.184486686;0.1888397256;0.187307332;0.191413964
5210;0.164359455;0.163601031;0.165243054;0.1983985588;0.195890222;0.200003329;0.1831034448;0.182230387;0.184442431;0.1887900214;0.187260556;0.191323872
5220;0.164311051;0.163557062;0.165171958;0.198306676;0.195890213;0.199912248;0.1830679034;0.182189107;0.184398671;0.1887135248;0.187097127;0.191279096
5230;0.1642579188;0.163419507;0.165147935;0.1981563558;0.195882902;0.19984386;0.1830197466;0.182114756;0.184296066;0.1886206064;0.186978008;0.191160003
5240;0.1641939566;0.163327538;0.165005815;0.1980659082;0.195537117;0.199850916;0.1829913408;0.182068579;0.184264336;0.188574293;0.186846586;0.191122199
5250;0.1641508588;0.163337177;0.16491429;0.197887357;0.195191643;0.199747697;0.1829512548;0.182066629;0.18425126;0.188479573;0.186687683;0.191037573
5260;0.1641289004;0.163313135;0.164914597;0.1977571816;0.194841182;0.199680578;0.1828804518;0.18198004;0.184195284;0.1882966576;0.18635521;0.190751638
5270;0.1640821498;0.163216756;0.164910175;0.1975189734;0.194309047;0.199542509;0.182403253;0.181589243;0.183607517;0.1882288878;0.186330914;0.190727421
5280;0.1640338734;0.163195064;0.164868621;0.1974996922;0.194280432;0.199512958;0.1820579898;0.181106821;0.183030838;0.1881784308;0.186253407;0.190646287
5290;0.1640042584;0.163154368;0.164901226;0.1974392934;0.194200264;0.19950411;0.1820052616;0.180968371;0.182989432;0.1880643148;0.1860882;0.190581775
5300;0.163933374;0.163163252;0.164840523;0.1972568752;0.193859928;0.199088068;0.1818931072;0.180901192;0.182815024;0.1880053316;0.186066137;0.190494866
5310;0.1638792752;0.163117329;0.164812911;0.1969989428;0.193794115;0.198985268;0.1818532632;0.180697539;0.182891029;0.1879530742;0.186064702;0.190502791
5320;0.1637806138;0.163000185;0.164709029;0.1969032834;0.193665857;0.198871631;0.1816740098;0.180956068;0.182521744;0.1879183784;0.185984612;0.190491783
5330;0.1637333468;0.162955882;0.164728845;0.1968160638;0.193626951;0.198821468;0.1815888306;0.180774432;0.182491983;0.1878788462;0.186009252;0.19042273
5340;0.1636887556;0.162781993;0.164783595;0.1967450302;0.193615866;0.198772363;0.181331527;0.180271457;0.181891766;0.1878719236;0.186076665;0.190368179
5350;0.1636203756;0.162667372;0.164761485;0.1966579622;0.193612774;0.198699972;0.181131314;0.179790825;0.182091468;0.1877663144;0.185654228;0.190367298
5360;0.163590085;0.162615224;0.164778729;0.196586836;0.193543198;0.19852286;0.181089673;0.179717319;0.182056968;0.187708083;0.185661951;0.190342271
5370;0.1635690932;0.16253845;0.164717464;0.1964487708;0.193379731;0.198426768;0.1810356552;0.179709979;0.182032247;0.1874846484;0.185603762;0.190162562
5380;0.163519284;0.162520119;0.164634562;0.196347293;0.193308146;0.198346766;0.1809706628;0.179679571;0.181939275;0.1873858294;0.185221114;0.190146965
5390;0.1634952092;0.162469917;0.164607218;0.1963294676;0.193301451;0.198392075;0.1808505854;0.17934878;0.181689237;0.1872000126;0.185240391;0.189825091
5400;0.1634574744;0.162433394;0.164592201;0.1962812418;0.193287881;0.198289394;0.1807789196;0.179304722;0.181606579;0.1871283358;0.185207716;0.189764436
5410;0.163394623;0.16238569;0.164541117;0.1961509914;0.193313392;0.198066514;0.180525487;0.178977099;0.181416989;0.1870301878;0.185085074;0.189575735
5420;0.16338965;0.162378072;0.164531679;0.196049033;0.193284226;0.198053971;0.1804476156;0.178900312;0.181360507;0.1870017478;0.185039295;0.189537716
5430;0.1633584316;0.162337117;0.164486025;0.1960064972;0.193333387;0.197986293;0.180408923;0.178885629;0.181296561;0.1869380138;0.184886295;0.189498292
5440;0.1632872258;0.162339146;0.164354348;0.1959089728;0.192929769;0.197975219;0.1803345764;0.178693786;0.181347563;0.1868998698;0.184887043;0.189507284
5450;0.1632268142;0.162256236;0.164236133;0.1958501076;0.192938811;0.19792865;0.180254925;0.178556719;0.18126279;0.186779687;0.184636861;0.189499792
5460;0.1631890676;0.162270847;0.164230678;0.195700175;0.192932986;0.197626012;0.180197068;0.178536297;0.181128235;0.1867006156;0.184429021;0.189415101
5470;0.163155776;0.162248292;0.164124805;0.1956605078;0.192803644;0.197606762;0.1801761444;0.178520463;0.181126043;0.1866357122;0.184338316;0.189312831
5480;0.1631084598;0.162234621;0.16410037;0.1955861398;0.192713245;0.19754543;0.1801669274;0.178504584;0.181126793;0.1865864718;0.184251467;0.18930897
5490;0.1630108086;0.162142724;0.164040592;0.1955126734;0.1926243;0.197411095;0.1801494638;0.178521898;0.181110773;0.1864849802;0.184211251;0.189280205
5500;0.1629652672;0.16215766;0.163922577;0.1953715266;0.192568251;0.196994525;0.1801269616;0.17847406;0.180695355;0.186335616;0.184192005;0.189226897
5510;0.1629406668;0.162152831;0.163904426;0.195149233;0.192351799;0.196967394;0.1800931238;0.178427867;0.180703529;0.1862579758;0.184136473;0.189152989
5520;0.1629059512;0.162121834;0.163882636;0.1950687124;0.192248209;0.197018739;0.1800488634;0.178375199;0.180645771;0.1861687804;0.184104104;0.188889965
5530;0.1628422206;0.162090727;0.16381418;0.1949111508;0.192239281;0.196984681;0.1800115082;0.178347769;0.180616123;0.1861049798;0.184002484;0.188900301
5540;0.1627951544;0.162013279;0.163828095;0.1947018214;0.192057664;0.196956428;0.179975827;0.178270173;0.180595012;0.1860729282;0.183989643;0.188874207
5550;0.16276722;0.162012582;0.163778615;0.1946095588;0.191980177;0.196686799;0.1799209426;0.1782279;0.180559487;0.1859593078;0.18399636;0.18839355
5560;0.1627210454;0.161982579;0.163702007;0.1945426122;0.191909826;0.196588971;0.1798830986;0.178189835;0.180527444;0.1859564544;0.183974781;0.188452092
5570;0.1626625742;0.161878157;0.163687925;0.1943854736;0.191850573;0.196550894;0.1798255402;0.178123688;0.180356816;0.185884011;0.183890919;0.188356106
5580;0.162642046;0.16188458;0.163709957;0.194272265;0.191744628;0.196546195;0.1797142262;0.177947095;0.180433029;0.1857803222;0.183829293;0.188274443
5590;0.162591063;0.161786158;0.163675479;0.194112261;0.191713821;0.196219216;0.1796949656;0.17789344;0.180393431;0.1857327934;0.183793661;0.188256775
5600;0.1625451892;0.161802159;0.163570007;0.194009413;0.191745336;0.196028992;0.1796549104;0.177883134;0.180366234;0.1857035008;0.18375516;0.188219389
5610;0.1625272082;0.161807526;0.163556853;0.1939455684;0.191714009;0.195960588;0.179625545;0.177861763;0.180335778;0.1855880068;0.183335838;0.188155986
5620;0.1625048726;0.161799429;0.163524262;0.1938979362;0.191447109;0.195889018;0.1795825852;0.177798224;0.180182732;0.1855219616;0.183308169;0.188099261
5630;0.1624559244;0.16184159;0.163412314;0.193800091;0.191380984;0.195766889;0.179492048;0.177723966;0.180122301;0.1854944184;0.183304129;0.188114568
5640;0.162450936;0.161846777;0.163394647;0.1936691842;0.191253654;0.195532655;0.17947072;0.177700517;0.180086664;0.1853657434;0.183154967;0.188033419
5650;0.1623805836;0.16175148;0.163346077;0.1935311694;0.19122732;0.195490649;0.1794330166;0.17767059;0.1800359;0.1852393578;0.183091092;0.187812211
5660;0.1623507866;0.161640374;0.163300247;0.1934711428;0.191084628;0.195504075;0.1794099838;0.177640675;0.180004996;0.1851863184;0.182945665;0.187737802
5670;0.1622863314;0.161591175;0.163222813;0.1934285998;0.190989097;0.195467734;0.179344047;0.177544468;0.179948974;0.1851638008;0.182876406;0.187761163
5680;0.1622472356;0.161574641;0.16315604;0.1932786724;0.190894652;0.195409738;0.1793260636;0.177477528;0.179952327;0.1851064822;0.182812191;0.187706111
5690;0.1622144744;0.161559705;0.163074789;0.193181502;0.190785396;0.195262182;0.1790055052;0.177372595;0.179628998;0.1848493494;0.182611948;0.186779651
5700;0.1621841776;0.161499386;0.16309884;0.1931295728;0.190684769;0.195155308;0.1789485604;0.177371602;0.179515928;0.1847656456;0.182475954;0.186726416
5710;0.1621544458;0.161479261;0.163037651;0.1930822788;0.190687453;0.195139255;0.1788859578;0.177350374;0.179508361;0.1847437582;0.182438255;0.186704502
5720;0.162115979;0.161428073;0.162982315;0.1930129216;0.190671157;0.194738768;0.1785528216;0.177051864;0.179131064;0.1845834132;0.182432329;0.186705775
5730;0.162056337;0.161368955;0.162904529;0.1929564852;0.1906653;0.194629644;0.1782851668;0.176874238;0.179007054;0.1845527034;0.18237849;0.186672103
5740;0.1620021116;0.161339489;0.162821926;0.192923168;0.190627343;0.194543082;0.1780212676;0.176687813;0.178827972;0.1844642006;0.182363011;0.186647346
5750;0.1619848162;0.161332859;0.162764195;0.192899406;0.190865335;0.194540352;0.1779932854;0.176659868;0.178809467;0.1842883558;0.18233006;0.186603781
5760;0.1619384782;0.161278551;0.162698822;0.192747808;0.190899165;0.194461014;0.1779486126;0.176633275;0.178732018;0.1840820864;0.182194555;0.186557494
5770;0.1618904074;0.161248123;0.162681516;0.1927148006;0.190840679;0.194454259;0.1779193084;0.176563829;0.178726224;0.1840565338;0.182195371;0.1864727
5780;0.1618426098;0.16122134;0.162627772;0.1925856666;0.190812829;0.194320216;0.177907063;0.176582022;0.178703291;0.184002302;0.182408007;0.186454395
5790;0.1618111332;0.161153276;0.162578419;0.1924529232;0.190701423;0.194228228;0.1778950616;0.176567904;0.178725802;0.1839425142;0.182270305;0.186413852
5800;0.1617710842;0.161132801;0.162550144;0.1923884434;0.190656701;0.194092289;0.1778685104;0.176532514;0.178698053;0.183890403;0.182257275;0.186398041
5810;0.1617032886;0.161061983;0.162395794;0.1923414476;0.190534253;0.194035257;0.1778151602;0.176439558;0.1786594;0.1836551402;0.182076241;0.186309408
5820;0.1616524612;0.161033477;0.162345931;0.1922768204;0.190317419;0.194000633;0.1777782132;0.176434368;0.178643291;0.1834789836;0.182034497;0.18619623
5830;0.161595089;0.160934692;0.162314017;0.192207512;0.190273949;0.193905294;0.1777745062;0.176448906;0.178648678;0.1835217916;0.181952727;0.18615443
5840;0.1615253076;0.1607907;0.1623133;0.1921319762;0.190207538;0.193765953;0.1777597068;0.176434663;0.17863971;0.183470852;0.181949159;0.186150601
5850;0.1614866558;0.16074102;0.162273623;0.1920602808;0.190149948;0.193604311;0.1777370472;0.176396123;0.178636093;0.1834365752;0.182015062;0.186116071
5860;0.161447146;0.160746455;0.162252049;0.1919455872;0.189951979;0.193439979;0.1776975658;0.176346489;0.178593665;0.1830758472;0.18145037;0.18608258
5870;0.161402978;0.160683245;0.162190824;0.1918842818;0.189682515;0.193463399;0.177665636;0.176300512;0.178574398;0.1830715304;0.181403538;0.186072288
5880;0.1613267256;0.160567027;0.162146691;0.1918191548;0.189480088;0.193466473;0.17764842;0.176293891;0.178544979;0.1830277564;0.181374107;0.185999953
5890;0.1612940284;0.160536671;0.162155789;0.1917389378;0.189369097;0.193444791;0.177645278;0.176252743;0.178544179;0.1829772928;0.181274896;0.185958436
5900;0.1612542146;0.160563718;0.162116796;0.1916594554;0.189319348;0.193423851;0.1776119444;0.176209651;0.178538425;0.18294479;0.181263971;0.185990267
5910;0.1612437306;0.160565791;0.16221575;0.1916112366;0.18931502;0.193388822;0.1775814164;0.176189677;0.178494913;0.1828167562;0.181226197;0.185837548
5920;0.1612032952;0.160474012;0.162188534;0.1914878004;0.189193408;0.193226666;0.1775634306;0.176174705;0.178488995;0.1827224048;0.181158028;0.185714036
5930;0.1611707796;0.160459611;0.162165034;0.191395011;0.188958575;0.193250241;0.1775336688;0.176149364;0.178437997;0.1826766568;0.181069548;0.185652779
5940;0.161119983;0.160351498;0.162109779;0.191322871;0.188914865;0.193242089;0.1775134324;0.176127322;0.178414098;0.1826419094;0.18105972;0.185655938
5950;0.1610554794;0.160268532;0.162066485;0.1912033754;0.188747267;0.19316658;0.177455743;0.176119181;0.178339086;0.182566081;0.181009004;0.185514389
5960;0.1610116206;0.160241282;0.162027656;0.1911581362;0.188613957;0.193097779;0.1774386382;0.176093798;0.178323206;0.1824967338;0.180970978;0.185467267
5970;0.1609502896;0.160232255;0.161969362;0.191044367;0.188527112;0.193011245;0.177414712;0.176074446;0.17830419;0.182407233;0.180838379;0.185446716
5980;0.1608900924;0.160233149;0.161880003;0.1909221048;0.188285417;0.192873358;0.1773803658;0.176050231;0.178248989;0.1823269328;0.180767657;0.185419283
5990;0.160847489;0.160150496;0.161835081;0.1907227056;0.188283334;0.19223567;0.1773527906;0.176013712;0.178208137;0.1823679678;0.180647198;0.185300305
6000;0.1608159546;0.160148105;0.161779837;0.1906418782;0.188141702;0.192036953;0.1773411838;0.176013229;0.17819788;0.1823257624;0.18054796;0.185247998
6010;0.1607908126;0.160124103;0.161748858;0.1906242534;0.188122259;0.192045644;0.1773302504;0.175971331;0.178183992;0.1822556172;0.180481807;0.185235346
6020;0.1607578478;0.16012177;0.161658508;0.1905437498;0.187994076;0.191945934;0.1772942078;0.175911229;0.178153155;0.1821971306;0.180439676;0.185231779
6030;0.1607272998;0.160072759;0.161652234;0.1903322786;0.187968212;0.191456688;0.1772860952;0.175911812;0.178134196;0.1820584006;0.180383355;0.185145209
6040;0.160688481;0.160045217;0.16165138;0.1903135762;0.187981704;0.191349943;0.177243875;0.175863238;0.178061902;0.182004223;0.18037317;0.185081173
6050;0.1606311476;0.159941008;0.16164568;0.1902549476;0.187953354;0.191326839;0.1772256628;0.175845398;0.178047185;0.18194083;0.180338581;0.184849091
6060;0.1606014588;0.159959591;0.161611582;0.1902241156;0.187943144;0.191342997;0.1771999264;0.175816577;0.178032855;0.1818499112;0.180277197;0.184834468
6070;0.1605410624;0.159895912;0.161475753;0.1901714128;0.187902112;0.191247235;0.1771842274;0.175808248;0.178017857;0.1817508782;0.180203764;0.1847787
6080;0.1605083696;0.159884613;0.161437885;0.1900576512;0.187868568;0.19095937;0.1771479172;0.17578061;0.177941071;0.1816666572;0.180063569;0.184685424
6090;0.160488678;0.159822481;0.161430719;0.189995109;0.187822837;0.190905484;0.1771174088;0.175762358;0.177894192;0.1816283662;0.180003943;0.184648548
6100;0.1604495636;0.159759688;0.161403667;0.1898367552;0.187710848;0.190765033;0.1770938052;0.175743149;0.177864951;0.1815614128;0.179935202;0.184624226
6110;0.1604244064;0.159705246;0.161412056;0.189737526;0.187411514;0.190748903;0.1770858098;0.175753272;0.177857726;0.1815351894;0.179978455;0.184644403
6120;0.16039116;0.159636088;0.161362785;0.1895848594;0.187224879;0.190770658;0.1770641792;0.175716835;0.177845199;0.181479649;0.180004981;0.184599242
6130;0.1603717794;0.159602935;0.161356125;0.1895682524;0.187138819;0.190768449;0.1770246118;0.175642249;0.177804745;0.1814088036;0.179984497;0.184558802
6140;0.160301439;0.159522847;0.16124658;0.1895134408;0.187051049;0.190766731;0.1770088852;0.175628277;0.17776171;0.1813696574;0.179943097;0.184504325
6150;0.1602573218;0.159476708;0.161224359;0.1894252524;0.18694511;0.190708073;0.1769739304;0.175600394;0.177718103;0.1812825836;0.179855729;0.18450143
6160;0.1602059128;0.159473981;0.161142379;0.18932355;0.186778272;0.190658664;0.1769480856;0.175568701;0.177705093;0.1812383284;0.179815385;0.184485984
6170;0.160143506;0.159399568;0.161087523;0.1892372454;0.186521291;0.190651284;0.1768982266;0.175553106;0.177645734;0.1811740394;0.179780432;0.184351726
6180;0.1600953378;0.159301226;0.161048279;0.1891024468;0.186429737;0.190635164;0.176865205;0.175498389;0.177593667;0.1811377366;0.179748446;0.184260305
6190;0.1600189724;0.159223376;0.160934637;0.1890360904;0.186418034;0.190571569;0.1768332664;0.175463723;0.177554741;0.181041057;0.179697843;0.18420244
6200;0.159982454;0.1591947;0.160859398;0.1889678512;0.186408087;0.190408084;0.1768077394;0.175450005;0.177522986;0.1809824224;0.179697978;0.184141182
6210;0.1599495758;0.159139788;0.160798678;0.1889226958;0.186335355;0.190416847;0.1767902684;0.175418946;0.177499308;0.1809041658;0.179624539;0.184112423
6220;0.159909238;0.159107064;0.160726862;0.1888171296;0.186105256;0.190389495;0.176764228;0.175379057;0.177463717;0.1808649106;0.179591526;0.184099649
6230;0.159854886;0.159067336;0.160698299;0.188714732;0.185876553;0.190323635;0.1767254268;0.175363362;0.177454087;0.1805017908;0.178788075;0.183994842
6240;0.1598355656;0.159137667;0.160621334;0.1885876964;0.185598731;0.190231602;0.1766922956;0.175329202;0.17745606;0.180471417;0.17879061;0.183862417
6250;0.159818697;0.159091086;0.160596721;0.1884785144;0.18547289;0.190193149;0.1766800732;0.175328029;0.177447063;0.1804167858;0.178759198;0.183797772
6260;0.1597832456;0.159064255;0.160565701;0.1884319614;0.185407919;0.190234315;0.1766531374;0.17531692;0.177418866;0.180313214;0.178488885;0.183705769
6270;0.159752551;0.159021917;0.160551522;0.1882918542;0.185325191;0.190022987;0.1766320602;0.175287342;0.177404457;0.1802729464;0.178363213;0.183679492
6280;0.159714362;0.158994778;0.160515625;0.1881840564;0.185347718;0.189909268;0.1765825892;0.175215201;0.177319236;0.180227118;0.178333244;0.183622502
6290;0.1596343724;0.158990911;0.160401043;0.1881011048;0.185288433;0.189783155;0.1765687904;0.175218682;0.177329488;0.1801903198;0.178316863;0.183593315
6300;0.159584583;0.158951652;0.160393358;0.187926554;0.184840652;0.189705284;0.1765424166;0.17521327;0.17729773;0.1801738662;0.178332419;0.183590166
6310;0.1595270238;0.158943513;0.160389596;0.187891399;0.184777358;0.189646226;0.1765235154;0.175187565;0.177301186;0.1800063224;0.178289805;0.18351366
6320;0.1595152914;0.158941026;0.160380864;0.1878519678;0.184784952;0.189635425;0.1764795376;0.175112074;0.177266708;0.1799503434;0.178271826;0.183475695
6330;0.159484412;0.158923187;0.160326449;0.187798385;0.184737708;0.189619395;0.1763349716;0.175199681;0.176978663;0.1799642396;0.178439199;0.183490682
6340;0.1594477286;0.158869904;0.160294671;0.187802396;0.184735339;0.189746548;0.1762898442;0.175191057;0.176954643;0.1798275966;0.178346473;0.183031772
6350;0.1593982824;0.158778592;0.160265047;0.1877477252;0.184733593;0.189703541;0.1762198298;0.175139018;0.176897868;0.179746962;0.178326597;0.182919651
6360;0.1593821212;0.158779838;0.160254282;0.1876737144;0.184709324;0.189639034;0.1761386004;0.175083573;0.176875985;0.179656612;0.178280223;0.182898376
6370;0.1593340062;0.158764384;0.160194526;0.1876444436;0.184634332;0.189607477;0.1761143288;0.175089983;0.176816316;0.1796135562;0.178228061;0.182854496
6380;0.1592743016;0.158701169;0.160186787;0.1874984704;0.184616968;0.189538595;0.175945704;0.174940886;0.176748381;0.179552487;0.178259471;0.18278313
6390;0.1592539664;0.158653158;0.16020742;0.1874293618;0.18453557;0.189418551;0.1757628432;0.174650146;0.176761169;0.1794983272;0.178231033;0.182725741
6400;0.159225459;0.158579216;0.160151321;0.1874059168;0.18454727;0.189488593;0.1757127706;0.17453815;0.176636697;0.1795554026;0.178533256;0.182720981
6410;0.1592022872;0.158559953;0.160138519;0.1873906054;0.184544685;0.189472756;0.1755615696;0.174368022;0.176411607;0.1794848766;0.178517144;0.182609447
6420;0.1591658548;0.158480656;0.160097833;0.1872717904;0.184427462;0.189483137;0.1755077552;0.174352386;0.176346466;0.1793858374;0.178266585;0.182494829
6430;0.1591198932;0.158429781;0.160061348;0.1871655776;0.184358567;0.189355616;0.1754598922;0.174316274;0.176305029;0.17938119;0.178268238;0.182459912
6440;0.1590941124;0.158437601;0.159990385;0.1871344986;0.184318584;0.189369121;0.1754367674;0.174208708;0.176347664;0.179193009;0.177942998;0.182425322
6450;0.1590433488;0.158371196;0.15998687;0.1871044904;0.184076813;0.189347703;0.1754137488;0.174211141;0.176298736;0.1791068972;0.177914712;0.18228239
6460;0.1590327278;0.158302046;0.160008747;0.1870478398;0.184000689;0.189281174;0.1753790528;0.174168474;0.176285055;0.179089826;0.177891078;0.182275161
6470;0.1589997688;0.158303795;0.159925513;0.186899609;0.183894717;0.189255438;0.1750756108;0.173798236;0.175853242;0.1790281632;0.177769126;0.182262189
6480;0.1589955168;0.15827915;0.159936136;0.1868130048;0.183836251;0.189168759;0.1749796644;0.173717104;0.175734927;0.1789143062;0.177674026;0.182023413
6490;0.1589742848;0.158297855;0.159951242;0.1867347186;0.18378849;0.189130054;0.1749558166;0.173816569;0.175696056;0.1785109526;0.177689496;0.180121606
6500;0.1589348082;0.158197965;0.159965988;0.1865951916;0.183739297;0.188875353;0.1748998896;0.173816184;0.175527327;0.178531722;0.17765922;0.18006807
6510;0.1589201914;0.158196186;0.159972913;0.1864634266;0.183726734;0.188875204;0.1748362452;0.173700928;0.175446216;0.178491161;0.177616664;0.180025586
6520;0.1588794866;0.158130563;0.159916505;0.186448066;0.183729555;0.188902396;0.1748272606;0.173709659;0.175453555;0.1784235272;0.177613471;0.18001532
6530;0.1588631866;0.15809347;0.159958416;0.1863621404;0.183619045;0.1888174;0.1748033282;0.173661858;0.175430084;0.1783191578;0.17759656;0.179977276
6540;0.1588239314;0.158075385;0.159882542;0.1862863136;0.183567923;0.188754076;0.17478551;0.173611236;0.175402178;0.1782709914;0.177562715;0.179983009
6550;0.1587697798;0.158015327;0.159846478;0.1862733446;0.183428369;0.188732909;0.1745978324;0.173341913;0.175216075;0.178223354;0.177502443;0.179954682
6560;0.1587261274;0.157922466;0.159786095;0.18619472;0.183425771;0.188501268;0.1745780202;0.173317917;0.175272764;0.1780975524;0.177238683;0.179918342
6570;0.1587276348;0.157939334;0.159777741;0.1860875064;0.183381847;0.188438106;0.1745512302;0.17330178;0.175233603;0.1780996806;0.17721556;0.179932425
6580;0.1587134592;0.157950129;0.15975107;0.1859773798;0.183193318;0.188276282;0.1745350786;0.173275766;0.175221626;0.1780713436;0.177191401;0.179929051
6590;0.1586374656;0.157899615;0.159585552;0.1859026596;0.183129199;0.188055908;0.1744905108;0.173237391;0.175126925;0.178061777;0.177197432;0.179890037
6600;0.158586788;0.157868905;0.159550807;0.1858182798;0.183165177;0.18791339;0.1744667104;0.173260594;0.175099993;0.1779753978;0.17714963;0.179780345
6610;0.1585341928;0.157817906;0.159491484;0.1857583954;0.183109671;0.187774525;0.174448035;0.173228697;0.175062888;0.1779795206;0.177112449;0.17973983
6620;0.158497246;0.157747066;0.159444169;0.1856362636;0.183091627;0.187612798;0.1744121118;0.173171796;0.175040058;0.177906023;0.177070404;0.179687421
6630;0.1584400098;0.157704752;0.15937264;0.1855680778;0.183078369;0.187453511;0.1743210754;0.173162076;0.17496919;0.177889792;0.177037974;0.179603393
6640;0.1583935676;0.157671765;0.159334393;0.1855125018;0.183073562;0.187382972;0.174268685;0.173087102;0.174931875;0.1777886176;0.177007033;0.179278763
6650;0.1583696242;0.157706596;0.159281854;0.1854428604;0.183019262;0.187355993;0.1742279796;0.173026876;0.174888671;0.1776758804;0.176896615;0.179238951
6660;0.1583311278;0.157678619;0.15925302;0.1854033914;0.182941035;0.18736039;0.1741828936;0.172967023;0.174848532;0.177627583;0.176856876;0.179128967
6670;0.1583103048;0.157650446;0.159195619;0.185242738;0.182885366;0.186896927;0.174133099;0.172976069;0.174762751;0.177552412;0.176809777;0.179100427
6680;0.1582960592;0.157581923;0.159227112;0.185228798;0.182873666;0.186927841;0.1740433242;0.172862234;0.174708552;0.1774661858;0.176765531;0.17907356
6690;0.1582846354;0.157553103;0.159228228;0.1851022394;0.182797366;0.186786516;0.1739902296;0.172788143;0.174686329;0.1773385296;0.176736427;0.178948159
6700;0.1582481378;0.157540642;0.159153401;0.1849867704;0.182746285;0.186683724;0.173973175;0.172807546;0.174654516;0.1772992932;0.176738805;0.178890094
6710;0.158229575;0.15752318;0.15910045;0.1849195554;0.182667113;0.18665747;0.1739419052;0.172772898;0.174614255;0.1772228054;0.176676989;0.178815352
6720;0.15817889;0.157500655;0.159025818;0.1848806416;0.182701418;0.186632191;0.1738974504;0.172670871;0.17459233;0.1772391496;0.176589829;0.178808894
6730;0.158151851;0.157495706;0.158951399;0.184738211;0.182575193;0.186242859;0.1738855204;0.172649317;0.174573847;0.1771897464;0.176531759;0.178741676
6740;0.158113816;0.1574737;0.158898284;0.1846497914;0.182388679;0.186185247;0.1737244956;0.172606368;0.174499687;0.1771585702;0.176467654;0.178719082
6750;0.1580859396;0.157441483;0.158898119;0.1846158076;0.18232523;0.186129192;0.1737041518;0.172680099;0.174231973;0.1771580736;0.176463145;0.178795905
6760;0.158032706;0.157411413;0.158818746;0.1845374958;0.182223262;0.185910834;0.173640636;0.172631747;0.174138058;0.1771252806;0.176446065;0.178759585
6770;0.1580128008;0.157398775;0.158797885;0.184451678;0.18199741;0.185910891;0.1733594426;0.172315043;0.174087362;0.176970069;0.175895984;0.178638797
6780;0.157966797;0.157298155;0.158797025;0.184438904;0.18195964;0.1859248;0.1730581688;0.171937402;0.173634968;0.1766571832;0.175867476;0.178570513
6790;0.1579176798;0.157166832;0.158742726;0.184381846;0.181922447;0.185891551;0.172930284;0.171655854;0.173495184;0.1765870738;0.175789201;0.178450634
6800;0.1578900334;0.157159878;0.15868929;0.1842969706;0.181789186;0.185827904;0.172911079;0.171632082;0.173491329;0.1765904354;0.175790638;0.178428401
6810;0.1578425456;0.157153653;0.158632088;0.1841926242;0.181466741;0.185722207;0.1728910338;0.171607061;0.173453422;0.1765419324;0.1757627;0.178359935
6820;0.1578153914;0.157104644;0.158625006;0.1841505984;0.181429828;0.185703131;0.1728715924;0.171549157;0.173434588;0.1764744828;0.175736454;0.178306203
6830;0.1577799374;0.157099395;0.158594525;0.1840358482;0.181357035;0.185616468;0.1728379962;0.171534408;0.173376761;0.1764329916;0.175687805;0.178273202
6840;0.1577445292;0.157070759;0.158541893;0.1837838764;0.181360415;0.185476265;0.172816841;0.171501464;0.173364401;0.1763390934;0.175676351;0.17805722
6850;0.1577234354;0.157095942;0.158484966;0.1837475872;0.181285179;0.185475403;0.1727796122;0.171464764;0.173326854;0.1762760402;0.175662998;0.178033574
6860;0.1576869066;0.157045839;0.158484245;0.1837080368;0.181266716;0.1854289;0.1727507996;0.171430585;0.173319325;0.1762472584;0.175674429;0.178008842
6870;0.1576844978;0.156999764;0.158598612;0.1836628558;0.18122469;0.185314342;0.1727130204;0.17136127;0.173321158;0.1760234446;0.174931256;0.17797251
6880;0.1576604018;0.157021616;0.158522908;0.1836428134;0.181198543;0.185414713;0.1727056934;0.171356714;0.173308184;0.1759714826;0.174879964;0.177952694
6890;0.157624493;0.157021144;0.158508046;0.1835850984;0.181174213;0.185359515;0.1726881852;0.171341616;0.173281994;0.1759079412;0.174820133;0.177945963
6900;0.1575795516;0.156978411;0.158437532;0.1835129732;0.181139009;0.185186101;0.1726532656;0.171292548;0.173257503;0.175852513;0.174752109;0.177829472
6910;0.157536161;0.156882487;0.158462928;0.183371269;0.181070897;0.184956033;0.1726235984;0.171275317;0.173210536;0.1757938154;0.174738795;0.177813791
6920;0.1575088254;0.156807079;0.158427454;0.183252982;0.180965268;0.184797176;0.172586217;0.171261883;0.173187884;0.1757041668;0.174387084;0.177696857
6930;0.1574489268;0.156740707;0.158307445;0.1831359546;0.180914399;0.184705346;0.1725692054;0.171231163;0.173169294;0.1756461002;0.174356083;0.17776171
6940;0.157416907;0.156738146;0.158221283;0.1830967902;0.180858971;0.184690345;0.172539405;0.171202217;0.173149231;0.1756023528;0.174228179;0.177746262
6950;0.1573923354;0.156684398;0.158201549;0.183001053;0.180816073;0.184673991;0.1725142164;0.171208585;0.173099346;0.175532646;0.174209072;0.177675248
6960;0.1573387102;0.156654142;0.158126765;0.1829440082;0.180797869;0.184564127;0.1724874346;0.171204177;0.173069615;0.175532019;0.174282844;0.177665917
6970;0.1573163208;0.156639814;0.158092218;0.1829458034;0.18073651;0.184508936;0.1724640738;0.171183828;0.173049053;0.1754441388;0.174232289;0.177435312
6980;0.1572800208;0.156592037;0.158063482;0.1828434672;0.18065106;0.184462067;0.1724413878;0.171174305;0.17305385;0.1753962518;0.174153181;0.177433985
6990;0.1572526206;0.156581329;0.157992956;0.1828051062;0.18064883;0.184508994;0.1724224236;0.171140819;0.17303637;0.1754043962;0.174372202;0.17736905
7000;0.1572188664;0.156533367;0.158004513;0.1827962258;0.18063496;0.184541224;0.1723902824;0.171127906;0.173006227;0.1754043504;0.174366191;0.177418622
7010;0.1572006782;0.156579723;0.158021652;0.1827541064;0.180518547;0.184505169;0.172367272;0.171127891;0.172989838;0.1752546104;0.174370815;0.17723173
7020;0.1572078818;0.156578384;0.15799694;0.1827040004;0.180449191;0.184407315;0.172356824;0.171094957;0.172975353;0.1751874454;0.174350024;0.177217896
7030;0.157170599;0.156514152;0.157980988;0.1825853252;0.180267054;0.184316988;0.1723406128;0.171078693;0.172942333;0.1752105318;0.174314269;0.177183549
7040;0.1571550492;0.15648847;0.157970033;0.1825378184;0.180251218;0.184288592;0.1723238352;0.171052269;0.172931783;0.1751813318;0.174253002;0.177181283
7050;0.1570879852;0.156396799;0.157857346;0.1824623296;0.180269849;0.184155827;0.1723026576;0.171018195;0.172941089;0.1751347998;0.17424155;0.177075338
7060;0.1570446086;0.156348548;0.157758965;0.182394289;0.180262927;0.184061586;0.1722831534;0.170998116;0.172901455;0.1750837254;0.174220239;0.177025419
7070;0.1570161876;0.156324048;0.157713108;0.1823659358;0.180219455;0.184047168;0.1722735524;0.170990368;0.172895158;0.1750112438;0.17419938;0.176793084
7080;0.1569647366;0.156265449;0.157720783;0.1822549334;0.180199298;0.183920122;0.1722678102;0.170956613;0.172884228;0.174944338;0.174225218;0.176650903
7090;0.1569298974;0.15627199;0.157653789;0.1822376088;0.18020145;0.183982728;0.1722555656;0.170943915;0.172882266;0.1749380708;0.174191838;0.176571611
7100;0.1568945696;0.15621273;0.15763935;0.1821829076;0.180114857;0.183882667;0.1722313598;0.170927793;0.172816855;0.1748615064;0.174140644;0.176467902
7110;0.1568496076;0.156140659;0.157612206;0.1821854148;0.180208427;0.183891633;0.1722125896;0.170896896;0.172792958;0.1748611842;0.174075387;0.176462446
7120;0.156798379;0.156023249;0.157562492;0.182105138;0.179986306;0.183908997;0.1721990058;0.170915027;0.172764286;0.174745974;0.174026768;0.176405536
7130;0.1567899156;0.156024508;0.157504926;0.1819958772;0.180000843;0.183783531;0.1721735052;0.170905146;0.172741445;0.1745730152;0.173956588;0.176373512
7140;0.156727792;0.156010311;0.157467512;0.181953455;0.179997881;0.183648414;0.17214167;0.170842841;0.172707701;0.1745550798;0.173925541;0.176348805
7150;0.15670135;0.155971071;0.157399731;0.1819049942;0.179949967;0.183584965;0.1721328172;0.170826196;0.172705302;0.1745259198;0.173900044;0.176354517
7160;0.1566513414;0.155953731;0.157347649;0.1818473574;0.179886987;0.183496183;0.1721143912;0.17079069;0.172702743;0.1744994414;0.173870235;0.176353939
7170;0.1565957662;0.155910165;0.157279588;0.1818000542;0.179862811;0.183443144;0.172106398;0.170771303;0.172682852;0.174429471;0.17379534;0.176254275
7180;0.1565420488;0.155832598;0.157212606;0.1817399254;0.179838111;0.183286641;0.1720892176;0.17075287;0.172651556;0.1744437718;0.173819379;0.176287141
7190;0.1565235278;0.155834786;0.157149434;0.1817135466;0.179829842;0.183276963;0.1720543214;0.170703126;0.17262338;0.174414121;0.173724558;0.176134819
7200;0.1564847058;0.155803127;0.157114088;0.181676584;0.17976942;0.18323405;0.1720327448;0.170682052;0.17260586;0.1743697332;0.173538436;0.176116635
7210;0.1564515114;0.155735386;0.157064771;0.181619712;0.179691208;0.183184223;0.1719995546;0.170629936;0.172583935;0.1742809778;0.173390204;0.175978881
7220;0.15640404;0.155677717;0.157015421;0.1816212024;0.179662218;0.183257579;0.1719768354;0.170608534;0.172572119;0.1743004702;0.173420894;0.175964734
7230;0.156352063;0.155638099;0.156973602;0.1815722066;0.179622453;0.18327586;0.1719658412;0.170604541;0.172564547;0.1742951002;0.173378944;0.175954364
7240;0.1563201656;0.155671314;0.15690132;0.1815865898;0.179651754;0.18323157;0.1719489508;0.170582972;0.172516464;0.1741139488;0.173263441;0.175128399
7250;0.1562779414;0.155656538;0.156845629;0.1814129632;0.179541282;0.182766096;0.1719309158;0.170579563;0.172490147;0.1740447888;0.17321943;0.175112544
7260;0.1562465616;0.155634882;0.156774807;0.1813742948;0.179525121;0.182686743;0.1718931772;0.170543919;0.172450704;0.1739808528;0.173126897;0.175064611
7270;0.1562457136;0.155631129;0.156808477;0.1812978404;0.179277488;0.182665519;0.1718819656;0.170544491;0.172444629;0.17396529;0.17307804;0.175050795
7280;0.1562291002;0.155604011;0.156789028;0.1812343044;0.17926277;0.182710723;0.1718603678;0.170539428;0.17240356;0.1739261652;0.173017092;0.175009271
7290;0.1561833048;0.155523328;0.156765822;0.1812038436;0.179231376;0.182673644;0.171850545;0.170521482;0.172394283;0.1738959982;0.172980488;0.175090428
7300;0.156140978;0.155498576;0.156713362;0.1811252234;0.179234924;0.182396519;0.1718262764;0.170490396;0.172367986;0.1738016542;0.172935818;0.174937031
7310;0.156106524;0.155454148;0.156669743;0.1810297962;0.179143231;0.18223759;0.171797127;0.170477243;0.172345571;0.173761456;0.172882341;0.17484196
7320;0.156077932;0.155395577;0.156617395;0.1810030452;0.179117429;0.182215477;0.1717904098;0.170467688;0.172331276;0.173682883;0.172689898;0.174769363
7330;0.1560548032;0.155343015;0.156582844;0.1809564638;0.179070771;0.182222556;0.1717652754;0.170451104;0.172309198;0.1736582048;0.172650629;0.174691838
7340;0.15599967;0.155347986;0.156514314;0.1807992096;0.179039805;0.182235398;0.1717376076;0.170399501;0.172277678;0.1735840198;0.172528593;0.17454715
7350;0.15596839;0.155346714;0.156493879;0.1806988876;0.178962567;0.181879783;0.1717221626;0.170396902;0.172265681;0.1735531178;0.172493681;0.174483699
7360;0.1559287092;0.155287594;0.156446465;0.1806631766;0.178927136;0.181864027;0.1716921018;0.170379941;0.172236277;0.1734881044;0.172431266;0.174451066
7370;0.1559061232;0.155279663;0.156447426;0.1805907698;0.178859433;0.181724967;0.1716518886;0.170352609;0.172188189;0.1734329006;0.172390261;0.174383916
7380;0.1558709672;0.155268954;0.156415835;0.1805645828;0.178782503;0.181650713;0.1715791376;0.170161044;0.17213645;0.1733857536;0.172312734;0.174329686
7390;0.1558221964;0.15523075;0.156379374;0.1805045226;0.178635612;0.181578429;0.1713974464;0.170010255;0.171966127;0.1733504944;0.172220482;0.174351097
7400;0.1558038688;0.155216039;0.156328293;0.1803328148;0.178666656;0.181218329;0.171340036;0.169975396;0.171885681;0.1732996068;0.172148026;0.174329256
7410;0.15576625;0.155180263;0.156298605;0.1803115894;0.178670156;0.181224649;0.1712929846;0.169986511;0.171834239;0.1731919016;0.172136241;0.174311103
7420;0.1556993762;0.155068675;0.156209431;0.1802258018;0.17858682;0.181034094;0.1712989546;0.170017;0.171791909;0.1731202432;0.172117403;0.174222286
7430;0.155666247;0.155064588;0.156183518;0.1801694724;0.178551062;0.181046397;0.1711966374;0.169921973;0.171793975;0.1730894714;0.172048333;0.174136794
7440;0.155661812;0.155032966;0.156178997;0.1801270238;0.178459797;0.181009631;0.1711024506;0.169874752;0.171577023;0.1730386106;0.172033091;0.17401721
7450;0.1556638354;0.155004705;0.156200817;0.1800308538;0.17844165;0.180916066;0.1710733904;0.169835757;0.171559067;0.1728959988;0.171995626;0.173430877
7460;0.1556691608;0.154989994;0.156241199;0.1799024138;0.178339599;0.180865593;0.1711496438;0.170034175;0.171577269;0.1728455506;0.171958691;0.173395679
7470;0.1556355932;0.154961968;0.156200691;0.179824654;0.178234724;0.180792164;0.1710732192;0.16995438;0.171490265;0.1727994894;0.171894377;0.173370293
7480;0.15560483;0.154934344;0.156155021;0.1798032112;0.178182944;0.18077152;0.1710269388;0.169918273;0.171452215;0.1727544222;0.171878538;0.173388319
7490;0.1555983112;0.154923907;0.156146111;0.1797740152;0.178176697;0.180690468;0.170982536;0.169892337;0.171408976;0.1726729904;0.171837371;0.173331209
7500;0.1555748018;0.154914204;0.156097867;0.1796798484;0.178162275;0.180416343;0.1708938872;0.169846543;0.171321126;0.1726229632;0.171797851;0.173312741
7510;0.1555495438;0.154928444;0.156085683;0.1795949678;0.178119238;0.180220277;0.1708595642;0.169801167;0.171266486;0.1725710698;0.171565374;0.173271424
7520;0.1555107702;0.154912169;0.156049053;0.1795514248;0.178032885;0.180208866;0.1706679622;0.16959831;0.171149954;0.1725422362;0.171525649;0.173285307
7530;0.155482171;0.15487779;0.156063865;0.1794948926;0.178047092;0.180142653;0.170622448;0.169554508;0.171180348;0.172529118;0.171525721;0.173264215
7540;0.1554509148;0.154838323;0.156035253;0.1794414116;0.178066768;0.180084378;0.170612398;0.169523622;0.171148336;0.1724734092;0.171489297;0.17327506
7550;0.1554051968;0.15479429;0.156000171;0.179404864;0.177968213;0.180087899;0.1705680838;0.169494553;0.171084411;0.1724355652;0.171482548;0.173249472
7560;0.1553758736;0.154767546;0.156004436;0.179438077;0.177938119;0.180154028;0.1705175148;0.169461416;0.171035838;0.1724011984;0.171474249;0.17324875
7570;0.1553402516;0.154767062;0.155985854;0.1793755976;0.177828075;0.180105709;0.170484684;0.169421238;0.17098729;0.1723665782;0.171439252;0.173205547
7580;0.1553297476;0.154745417;0.155950092;0.179293286;0.177811185;0.179972721;0.1704679658;0.169423547;0.170974104;0.172270761;0.171434991;0.173155969
7590;0.1553004396;0.154675206;0.155934297;0.1792419158;0.177774064;0.179890024;0.1704527392;0.169400595;0.170987296;0.172179553;0.171414762;0.172804945
7600;0.1552649384;0.154662095;0.155890964;0.1792060478;0.177744972;0.179935708;0.1703175806;0.169205373;0.170684479;0.1721729966;0.171389315;0.172771298
7610;0.1552380062;0.154662878;0.155894204;0.179158562;0.17774296;0.179850557;0.1701898108;0.169240666;0.17090161;0.1721321128;0.171295607;0.172720535
7620;0.1551902968;0.154618157;0.15584142;0.1790271998;0.177514105;0.179851399;0.170159104;0.169240256;0.170880304;0.1720981274;0.171213983;0.172723158
7630;0.1551636788;0.154613728;0.155823404;0.1789894974;0.177467584;0.179759349;0.1701260352;0.169205645;0.170869062;0.1720453166;0.171224572;0.172662649
7640;0.155137718;0.154546194;0.155807391;0.1789491124;0.177461548;0.179751032;0.1701209842;0.1692274;0.170902114;0.1720332962;0.171200742;0.172708476
7650;0.1550962426;0.154473794;0.155782777;0.1789357786;0.177469014;0.179690666;0.1700912008;0.169170896;0.170911654;0.1720525142;0.171234896;0.172655331
7660;0.1550778312;0.15451184;0.155720528;0.1788519528;0.177437792;0.179651714;0.170059289;0.169138653;0.17087119;0.1720777446;0.17125879;0.172625339
7670;0.155061358;0.154498686;0.155676276;0.1788333672;0.17738081;0.179652381;0.1700439308;0.169140657;0.17083157;0.1720435954;0.171205767;0.172606336
7680;0.155025731;0.154452204;0.155665901;0.1787825298;0.177388858;0.179505873;0.1700472236;0.169139218;0.170723374;0.1720161584;0.171132913;0.172590356
7690;0.1549970572;0.154416792;0.155664859;0.1787407356;0.177370102;0.179379623;0.1700252164;0.169116689;0.170689441;0.1720106406;0.171192177;0.172563124
7700;0.15498671;0.154429792;0.155652394;0.1787194138;0.177417391;0.17934343;0.1699863182;0.169080328;0.170684175;0.171932673;0.171091427;0.172453209
7710;0.1549394686;0.154416099;0.155613859;0.1786854212;0.177306042;0.179338244;0.1699467636;0.169043721;0.170656868;0.1717947144;0.171064198;0.172414752
7720;0.1549338492;0.154341826;0.155649841;0.1786195528;0.177258858;0.179254091;0.1699273918;0.169064424;0.170635915;0.1717401684;0.171045134;0.172210123
7730;0.1548990418;0.154316828;0.155582291;0.1785629726;0.177184339;0.179221821;0.1698561392;0.169047407;0.170643259;0.1717186672;0.170912341;0.172305332
7740;0.154882988;0.154315227;0.155548148;0.1785060352;0.1771571;0.179190275;0.1698218022;0.168974747;0.170616595;0.1716934496;0.170916187;0.172255372
7750;0.154851144;0.154266674;0.15551316;0.1783654554;0.177093247;0.179152138;0.1698107248;0.168965429;0.170605961;0.1716192454;0.170884461;0.172258517
7760;0.154807677;0.154200578;0.155469932;0.1783608442;0.177095272;0.17916565;0.1697857592;0.168934871;0.170595598;0.1714896106;0.170892339;0.172158972
7770;0.1547676494;0.154137617;0.155439127;0.1783287644;0.177054138;0.17913926;0.1697559798;0.168886644;0.170562616;0.171405157;0.17083688;0.172151647
7780;0.154715425;0.154089688;0.155383972;0.1783201244;0.177051738;0.179111681;0.1697373246;0.168869109;0.170552073;0.171376688;0.170810974;0.172096544
7790;0.1546903814;0.154076855;0.15538677;0.1782514598;0.176976851;0.179037928;0.1695978484;0.168706522;0.170469875;0.1713455228;0.170807876;0.172047363
7800;0.1546534564;0.154055674;0.1553249;0.1781433086;0.176715415;0.178935712;0.169430111;0.168761167;0.170179233;0.1713221624;0.170790257;0.172044849
7810;0.154627387;0.154033087;0.155294955;0.1781313384;0.176710241;0.178892407;0.1694051426;0.168735614;0.17014789;0.1712852268;0.170767012;0.171972099
7820;0.1545857258;0.153986903;0.155237263;0.1780569174;0.17656865;0.178889219;0.1692961078;0.16858157;0.170038614;0.171163131;0.170628608;0.171980237
7830;0.1545584492;0.153951489;0.155211077;0.1779958884;0.176568299;0.178823485;0.1690914202;0.168267032;0.169775568;0.1711331018;0.170523878;0.171930259
7840;0.154526596;0.1539227;0.155177949;0.1779154536;0.176510017;0.178724483;0.1689399978;0.168109825;0.169639138;0.1710508626;0.17048033;0.171835936
7850;0.1544692402;0.153885176;0.155073649;0.1778537272;0.176471151;0.178695992;0.1688848556;0.168053686;0.169579957;0.1710234656;0.170407369;0.171895057
7860;0.1544209776;0.153828539;0.155036936;0.1777588772;0.176173164;0.178659172;0.1688617388;0.168018837;0.16954977;0.1709918952;0.17036996;0.171876961
7870;0.1544018954;0.153779304;0.155012288;0.1777314848;0.176115359;0.178630721;0.1688343264;0.168002098;0.169545728;0.170895165;0.170160455;0.17179875
7880;0.154372043;0.153757341;0.1549363;0.1776880746;0.176006059;0.178605594;0.1687877424;0.167940802;0.169480743;0.1708528508;0.170117553;0.171787584
7890;0.1543246572;0.153796152;0.154813001;0.1776197834;0.175933221;0.178530637;0.168770618;0.167909936;0.169476471;0.1708256776;0.170102922;0.171780153
7900;0.1543102328;0.153759495;0.154757435;0.1775724622;0.17593526;0.178430585;0.1687559312;0.167888972;0.169437583;0.1705669122;0.17004411;0.171259906
7910;0.1542807578;0.15371708;0.154774799;0.1775281306;0.17591327;0.178402269;0.1687347474;0.167837936;0.169423123;0.1705505454;0.170035833;0.171241178
7920;0.1542359744;0.15365433;0.154743913;0.177539933;0.175984888;0.178376757;0.1686700334;0.167752467;0.16936629;0.1705027132;0.170004215;0.171163972
7930;0.1542149158;0.153630679;0.15471874;0.1774759556;0.175910217;0.178378208;0.1686652776;0.167720526;0.169356505;0.1704544392;0.169969677;0.171136463
7940;0.1541774324;0.15361026;0.154701607;0.1773906072;0.175669579;0.17828553;0.1686503964;0.167687312;0.169351689;0.1703382014;0.169569522;0.171009909
7950;0.1541457308;0.153555803;0.154689874;0.1773582906;0.175561228;0.178278727;0.1686466352;0.167657598;0.169352976;0.170222072;0.169004888;0.171017902
7960;0.15410303;0.1535388;0.154670798;0.1772877074;0.175506316;0.178018457;0.168633741;0.167611925;0.169367294;0.1702387912;0.169014427;0.171029093
7970;0.1540670372;0.15352073;0.154654374;0.17726819;0.175407891;0.178069582;0.1686202542;0.167576846;0.16935054;0.170226095;0.169015589;0.171034091
7980;0.1540327368;0.153484129;0.15460774;0.1772352408;0.175425847;0.178020674;0.1685959006;0.167537472;0.169323762;0.1702169638;0.169033694;0.17110908
7990;0.1540123596;0.153454347;0.154636145;0.1771967736;0.175380152;0.178023778;0.1685819976;0.167526335;0.169311056;0.1701616004;0.168910017;0.171096232
8000;0.1540001678;0.153429643;0.154656502;0.177157656;0.175313763;0.17796154;0.1685571412;0.167509031;0.169279586;0.1701406274;0.168890375;0.171077847
8010;0.1540080022;0.153411923;0.154620285;0.1770175236;0.175302979;0.177917232;0.168530208;0.167476345;0.16924513;0.1701197582;0.168886153;0.171089481
8020;0.1539782342;0.153401453;0.154625644;0.176989149;0.175301796;0.177907605;0.1685034458;0.167438503;0.169240497;0.1700424214;0.168855933;0.17082381
8030;0.153968844;0.153388399;0.154632655;0.176935326;0.175270581;0.177820785;0.1684904364;0.167427382;0.16923569;0.1700344044;0.168840365;0.17079774
8040;0.1539530148;0.153391704;0.154616955;0.176908494;0.175226308;0.17778918;0.1684834352;0.167438431;0.16921625;0.1700071228;0.168820365;0.170735055
8050;0.153884192;0.153268384;0.15453876;0.1768117126;0.175131802;0.177733318;0.168470709;0.167428641;0.16919088;0.1699978116;0.168814551;0.170717184
8060;0.1538413704;0.153233021;0.15450476;0.176803551;0.175111987;0.177736033;0.1684450618;0.167394138;0.169193777;0.1699802844;0.168752156;0.170698836
8070;0.1537964182;0.153161452;0.154468798;0.1767868878;0.175036766;0.177717223;0.1684310326;0.167374309;0.169183749;0.169981811;0.168728333;0.170696966
8080;0.153778027;0.153101621;0.154476017;0.1767723606;0.17500346;0.177702973;0.168404082;0.167345758;0.169164062;0.1699976452;0.168679481;0.170864128
8090;0.1537374688;0.153047091;0.154421777;0.1766683868;0.174719668;0.177532659;0.168402127;0.167333372;0.169156425;0.1699386686;0.168671126;0.170719477
8100;0.153710112;0.153033637;0.154392976;0.1765427274;0.174441185;0.177548092;0.168393646;0.167330084;0.169137315;0.1698722708;0.168637995;0.170703477
8110;0.1537005898;0.153046257;0.15437353;0.1765167212;0.174451206;0.177522729;0.1683819206;0.167319129;0.169129594;0.169794989;0.168355501;0.170704271
8120;0.1536575194;0.153010041;0.15435325;0.1765336068;0.174489695;0.177480684;0.1683720048;0.167306405;0.169120722;0.1697349628;0.168322156;0.170518078
8130;0.15365171;0.153019572;0.154359728;0.176480046;0.174495447;0.177426012;0.1683536094;0.167312793;0.169093789;0.169720133;0.168358701;0.170494454
8140;0.1536038558;0.152961659;0.154280429;0.1764483904;0.174505489;0.177358358;0.1683432398;0.167298031;0.169088444;0.169699039;0.168295365;0.17038316
8150;0.153578092;0.152931121;0.154272163;0.176420638;0.174489928;0.177341892;0.168321526;0.167302044;0.16906405;0.1696716376;0.168289615;0.170373216
8160;0.1535561282;0.152872588;0.154249887;0.1763905852;0.17440661;0.177317542;0.168304641;0.167267648;0.169044201;0.1696572148;0.168311728;0.170325169
8170;0.1535228634;0.152849046;0.154248832;0.1762858542;0.17428473;0.17729519;0.1682927324;0.167250666;0.169035708;0.1695935388;0.168215881;0.170308969
8180;0.153508531;0.152833284;0.154248592;0.176231747;0.174285342;0.177191858;0.1682656282;0.16723416;0.169000002;0.1695910058;0.168134112;0.170312065
8190;0.1534832444;0.152790579;0.154227322;0.1761784604;0.174278058;0.177150051;0.168233805;0.167231236;0.168972687;0.1695311322;0.168018949;0.170299199
8200;0.1534587038;0.152736537;0.154141813;0.176141788;0.174187709;0.177033626;0.168221288;0.167228768;0.168936856;0.1695138876;0.168017995;0.170274962
8210;0.1534337642;0.152698477;0.154137043;0.176052138;0.174158832;0.1770324;0.1682046032;0.167209801;0.168915326;0.1694741538;0.167995687;0.170249859
8220;0.1534054748;0.152643077;0.154122968;0.1760315572;0.174109756;0.177044893;0.1681919648;0.167206863;0.168896573;0.1694359102;0.168023607;0.170192455
8230;0.1533822544;0.152553366;0.154119161;0.1760207312;0.174104032;0.177002925;0.1681757616;0.167208158;0.168860916;0.1693570192;0.168001219;0.170056395
8240;0.1533339058;0.152548201;0.154090279;0.1759730804;0.174068859;0.176873373;0.1681558778;0.16719139;0.168807839;0.1693296744;0.167966245;0.169972694
8250;0.1533125604;0.152529409;0.154150436;0.1758416234;0.173967991;0.176793054;0.1681351506;0.16717434;0.168784006;0.1692730316;0.167930743;0.169994447
8260;0.1533165254;0.15256532;0.154099579;0.1758081404;0.173903801;0.17675294;0.1681153784;0.167188869;0.168740526;0.1692435508;0.167860992;0.169993996
8270;0.1532914046;0.152522692;0.154044687;0.175735154;0.173881464;0.176605873;0.1680932522;0.167184956;0.168711298;0.1692080738;0.167852321;0.169927834
8280;0.153263019;0.152490092;0.154002578;0.175715369;0.173881156;0.176585168;0.1680827234;0.167186378;0.168711951;0.1691875768;0.167853803;0.169925624
8290;0.1532405914;0.15244507;0.153978337;0.1756671124;0.173840792;0.176548535;0.1680564704;0.167164448;0.168696317;0.1691554806;0.167845049;0.169897754
8300;0.1531911982;0.152387329;0.153914306;0.1756274558;0.173770717;0.176486865;0.168036341;0.1671495;0.168663281;0.1691274904;0.167769574;0.169920107
8310;0.153149525;0.15238058;0.153863963;0.175594459;0.17371058;0.176452016;0.168022419;0.167116839;0.168650338;0.1690855598;0.167753487;0.169837456
8320;0.1531275336;0.152360609;0.153818312;0.1755370324;0.173668778;0.176479658;0.168018489;0.16710758;0.168650247;0.1690289964;0.167705482;0.16972486
8330;0.1531229938;0.1523489;0.153824633;0.1755142338;0.173643693;0.176453886;0.167999035;0.167093046;0.168627265;0.1690116344;0.167709732;0.16970095
8340;0.1530838756;0.1522963;0.153789013;0.1754766936;0.173509003;0.176370259;0.1679765266;0.167058988;0.168581543;0.1689481624;0.167687561;0.169694465
8350;0.1530686392;0.152259963;0.153764932;0.1753559818;0.173333965;0.176363219;0.1679673396;0.167051808;0.168562639;0.1688767434;0.167589894;0.169689984
8360;0.1530412912;0.152225932;0.153746457;0.1753291082;0.173262156;0.176311689;0.1679530786;0.167048128;0.168535407;0.1688642776;0.167598686;0.169685927
8370;0.1530205838;0.152207576;0.153722061;0.1753090042;0.17321684;0.176331404;0.1679339444;0.167012612;0.168529082;0.1688357504;0.167518051;0.16964605
8380;0.152995492;0.152148222;0.153696017;0.1753034844;0.173222282;0.176341977;0.1679292316;0.167009533;0.168527959;0.1688117582;0.167502732;0.16958853
8390;0.1529938272;0.152138636;0.153676991;0.1752630258;0.173195258;0.176306462;0.1679068412;0.166998689;0.168524579;0.168729887;0.167491653;0.169586215
8400;0.1529820002;0.152130442;0.153689523;0.1752274732;0.173067568;0.176261657;0.16789665;0.167003208;0.168504827;0.16871752;0.167475696;0.16951699
8410;0.1529539472;0.152136694;0.153619957;0.1751878666;0.173017897;0.176231795;0.1678828884;0.166974351;0.168485832;0.1687039938;0.167478022;0.16948969
8420;0.1529242552;0.152110685;0.153570367;0.1751301564;0.172922954;0.176082998;0.1678699604;0.166958552;0.168479367;0.1686806866;0.167442645;0.169472496
8430;0.152904512;0.152104669;0.153558148;0.175040697;0.17290583;0.176003337;0.1678383746;0.16709282;0.168384756;0.1686156784;0.167376665;0.169361395
8440;0.1528933456;0.152103524;0.153579913;0.1749989098;0.172889039;0.175929107;0.1677829438;0.166967002;0.168591842;0.1685242692;0.1672193;0.169290689
8450;0.1528867394;0.152100259;0.153644192;0.1749775996;0.172947788;0.175866814;0.1677420518;0.166899703;0.168529088;0.1685013494;0.167220277;0.169246928
8460;0.1528635554;0.152066736;0.15360436;0.1749473914;0.172918883;0.175825566;0.167692514;0.166846891;0.168472732;0.1684740572;0.167196092;0.169176428
8470;0.1528343418;0.152031912;0.153569636;0.1748842076;0.172886033;0.175767046;0.1676478522;0.166849935;0.168389613;0.1684215988;0.167206254;0.169010128
8480;0.152810305;0.152015762;0.153517391;0.1748388494;0.172916326;0.175724296;0.167579702;0.166676788;0.168255007;0.1683815558;0.167189956;0.168871347
8490;0.1527690114;0.15198571;0.153499158;0.1748231078;0.172899414;0.1757234;0.1675565568;0.16666908;0.168246973;0.1683442324;0.167013474;0.168844721
8500;0.1527634746;0.15196651;0.153551639;0.1748830582;0.172880083;0.17570138;0.1674485346;0.166546738;0.168149541;0.1683262714;0.167000657;0.168835409
8510;0.1527380736;0.151957581;0.153489917;0.1748464814;0.172942295;0.175653159;0.1671716916;0.166488569;0.167716952;0.1683060832;0.167012789;0.168761125
8520;0.152695633;0.151899694;0.153430826;0.174713327;0.17284762;0.175417549;0.1671448256;0.166495866;0.167705659;0.168293258;0.167021156;0.168744628
8530;0.1526708804;0.151850192;0.153404951;0.1746739018;0.172811273;0.17534364;0.1670924808;0.166423541;0.167677643;0.168266917;0.167008272;0.168739956
8540;0.1526499142;0.151839852;0.153418736;0.1746208252;0.172787207;0.17529898;0.1670741638;0.166395834;0.167666466;0.1681743442;0.166996142;0.168650005
8550;0.1526140282;0.151790835;0.153379879;0.1746031834;0.172780482;0.175257457;0.1669571572;0.166343765;0.167591219;0.1681617078;0.166945575;0.168825514
8560;0.1525920092;0.151777287;0.153375874;0.1745869652;0.172805024;0.17528869;0.1669139796;0.166304861;0.16754104;0.168097721;0.166658643;0.16883387
8570;0.1525816528;0.151741584;0.153385177;0.1745593762;0.172831326;0.175278191;0.1668186742;0.1662902;0.16749167;0.1680467804;0.166630772;0.168806153
8580;0.1525601308;0.15175243;0.153328514;0.174522185;0.172727972;0.175281542;0.1667784646;0.166237327;0.167469009;0.1679771552;0.16660754;0.168806433
8590;0.1525645648;0.151755196;0.153343132;0.1744353802;0.17267349;0.175104581;0.1667577898;0.166193506;0.167430791;0.1678430598;0.166588841;0.16879842
8600;0.1525334974;0.151743983;0.153328848;0.1743061914;0.172679767;0.174924776;0.1667264862;0.16615626;0.167415797;0.167811145;0.166567418;0.16879568
8610;0.1525378486;0.151760527;0.153315776;0.1742757398;0.172657665;0.174859758;0.1666919844;0.166085321;0.167404259;0.1678295408;0.166573689;0.168775445
8620;0.1525054914;0.151717973;0.153267869;0.1742347632;0.172536646;0.174851736;0.1666593728;0.166075305;0.167334705;0.1678117124;0.166580255;0.168735574
8630;0.1524602628;0.151630108;0.153269093;0.174170891;0.172320819;0.174818778;0.1666312196;0.166057813;0.167303682;0.167702692;0.166573924;0.168684447
8640;0.1524442488;0.151619894;0.153236304;0.1740892396;0.17231737;0.174728422;0.1666219904;0.166059014;0.167293648;0.1676151458;0.166341553;0.168629186
8650;0.1523876548;0.151605641;0.153161101;0.1740992646;0.17247037;0.174717029;0.1666179934;0.166063043;0.167292462;0.167546465;0.166244933;0.168577487
8660;0.1523535722;0.151539727;0.15315476;0.1740753276;0.172449689;0.174700845;0.1663728136;0.165742362;0.167046819;0.1675246014;0.166220197;0.168560815
8670;0.1523284474;0.151497772;0.153156533;0.1740288592;0.172382069;0.17468789;0.1663540758;0.165740886;0.16702816;0.1674467654;0.166168722;0.168509889
8680;0.1523026522;0.151458871;0.153121655;0.173969177;0.172337683;0.174671627;0.1663228836;0.165711028;0.166979273;0.1673720238;0.166164842;0.168523181
8690;0.1522703026;0.151434306;0.15302935;0.173927854;0.172345787;0.17466006;0.1663120684;0.16570568;0.166965235;0.167345691;0.166136063;0.16850831
8700;0.1522573746;0.151418126;0.153009944;0.1738504664;0.172306536;0.174557896;0.1662737994;0.165637472;0.166959788;0.167329077;0.166116114;0.168480798
8710;0.152217534;0.151402732;0.152972659;0.1738080022;0.17229897;0.174472514;0.1662577796;0.165625296;0.166962278;0.1672552424;0.166085682;0.168486128
8720;0.1521971964;0.151380921;0.152937975;0.173757957;0.172261503;0.174471168;0.166239296;0.165600408;0.166953196;0.1672424394;0.166010002;0.168463475
8730;0.1521778768;0.151373347;0.152903035;0.1736114958;0.172277405;0.174297122;0.166210719;0.165643742;0.166902257;0.167244746;0.165962982;0.16838243
8740;0.152153679;0.151372405;0.152859352;0.1736126432;0.172312305;0.174306984;0.1661899616;0.16560949;0.166919247;0.1671959168;0.165957422;0.16833705
8750;0.1521468852;0.15132367;0.152910581;0.1735201222;0.172303997;0.174038356;0.1661656798;0.165579241;0.166902977;0.1671947998;0.16593516;0.168385525
8760;0.152129771;0.151295335;0.152900122;0.1734620994;0.172301474;0.173938902;0.1661356552;0.165543515;0.166875426;0.1671248042;0.165927993;0.168241234
8770;0.1521119342;0.151287292;0.152886523;0.1734639482;0.172330581;0.173910991;0.1661200672;0.165509872;0.166858839;0.167141134;0.165940857;0.168197029
8780;0.1520833886;0.151317346;0.152851111;0.1734330042;0.172263436;0.173901041;0.1660911488;0.165513376;0.166810144;0.1670985164;0.16587257;0.16817044
8790;0.1520624654;0.15131778;0.152861232;0.1734375808;0.172264677;0.173889325;0.1660514288;0.165524047;0.166734207;0.1670627828;0.165661481;0.16814022
8800;0.1520561046;0.151296407;0.152868818;0.1733997768;0.172249173;0.173893821;0.1660420972;0.16549144;0.166728342;0.167032956;0.165619913;0.168154998
8810;0.1520397656;0.151213059;0.152868124;0.173328725;0.172194514;0.173783192;0.166032045;0.165483079;0.166750257;0.1670073538;0.165568758;0.168251529
8820;0.1520312282;0.151210538;0.152873569;0.1733055252;0.172181631;0.173789816;0.1660149676;0.165456647;0.166741027;0.1669735216;0.165467019;0.168229444
8830;0.1519959578;0.151195629;0.152854943;0.1732637922;0.172124034;0.173726475;0.1659997106;0.165447387;0.166721854;0.166927859;0.165438099;0.168178217
8840;0.1519570968;0.151143405;0.152803437;0.1732107106;0.172104637;0.173738986;0.1659492286;0.165279648;0.166728456;0.1669097332;0.165461162;0.168137368
8850;0.1519103172;0.151055965;0.152777537;0.1731486082;0.172101446;0.173547122;0.1657099234;0.165025703;0.166605982;0.1668627824;0.165425248;0.168096975
8860;0.1518954802;0.151030218;0.152743213;0.1731212524;0.172054656;0.173532879;0.1656887178;0.164997376;0.166580719;0.1668128878;0.165356922;0.168026503
8870;0.151873054;0.150987522;0.15269726;0.1730979556;0.172029683;0.173670293;0.1655984014;0.164978719;0.166478879;0.1667739924;0.165311902;0.168006644
8880;0.1518513206;0.151017006;0.152685307;0.1730849998;0.171983635;0.173652566;0.1654270924;0.164897488;0.166282764;0.1667142204;0.16530658;0.167985691
8890;0.1518212768;0.150983557;0.15269064;0.173072025;0.172021711;0.17359348;0.165212917;0.164641592;0.166022837;0.166675466;0.16526564;0.167960784
8900;0.151792152;0.150969031;0.152662584;0.1730377966;0.17198364;0.17356388;0.1651202236;0.164545737;0.165871196;0.1666611174;0.165287559;0.16797135
8910;0.1517605622;0.150927403;0.152644353;0.173010922;0.171967533;0.173492605;0.165104543;0.164512627;0.165880856;0.166622827;0.16524933;0.167953316
8920;0.1517306754;0.150898921;0.152612099;0.172996355;0.171920921;0.17351579;0.165092497;0.16449034;0.165873413;0.1666103778;0.165230091;0.167933696
8930;0.1517109018;0.150883254;0.152581438;0.17295316;0.171741792;0.173466109;0.1650887846;0.164451563;0.165875334;0.1665946992;0.165240239;0.167929089
8940;0.1516789334;0.150863898;0.152542942;0.1728781776;0.171675839;0.173415015;0.1650714512;0.164429214;0.165850057;0.1665923568;0.165244165;0.167909854
8950;0.1516602746;0.15084669;0.152515022;0.1728501274;0.171738462;0.173410208;0.1650545398;0.164397587;0.165843886;0.1665853286;0.165240231;0.167906546
8960;0.1516008212;0.150799726;0.152419319;0.1728068746;0.171714567;0.173419657;0.165039305;0.164387752;0.165818327;0.1665338698;0.165182345;0.167841158
8970;0.151580532;0.150797872;0.152396826;0.172766149;0.171805851;0.17334229;0.1650217676;0.164379441;0.165793431;0.1665113458;0.165203225;0.16782354
8980;0.1515624964;0.150806059;0.152344266;0.172722419;0.171734679;0.173345193;0.1650053564;0.164369038;0.165771811;0.166468257;0.165042262;0.167835682
8990;0.1515478858;0.150790644;0.152330047;0.1726520312;0.171679364;0.173237434;0.1649996654;0.164361674;0.165755377;0.1664407118;0.165012979;0.167821377
9000;0.1515260838;0.150749794;0.152310176;0.1725353858;0.171559355;0.173079166;0.164989157;0.164360625;0.165730335;0.1664052114;0.164989953;0.167723528
9010;0.1514775206;0.150689334;0.152275541;0.172516521;0.171521971;0.173064386;0.1649629594;0.164338006;0.165698629;0.1664031706;0.164982909;0.167734156
9020;0.1514310862;0.150654562;0.152182358;0.172494026;0.171460147;0.173022946;0.1649374868;0.164288655;0.165693769;0.1663844194;0.164974982;0.167694047
9030;0.15140576;0.150619385;0.152135686;0.172464197;0.171423437;0.172963891;0.1649193518;0.164255577;0.165672803;0.1663653956;0.164999699;0.167650265
9040;0.1513782264;0.150587729;0.152084983;0.1724755712;0.171438264;0.172983881;0.1649086728;0.16425274;0.165671362;0.166344498;0.164944285;0.167631757
9050;0.1513561074;0.150588819;0.152033107;0.172410241;0.17138259;0.172933968;0.1648871652;0.164228919;0.165669238;0.1663153558;0.1649276;0.167631826
9060;0.1513288;0.150556975;0.151994923;0.172368972;0.171370461;0.172889703;0.1648757154;0.164210777;0.16565733;0.1662695888;0.164905847;0.167499517
9070;0.151312101;0.150536648;0.151979419;0.1723172424;0.171372202;0.172811094;0.1648696954;0.164211806;0.165644827;0.1662154398;0.164871545;0.167361871
9080;0.1512847814;0.150521472;0.151969794;0.1722520228;0.171280383;0.172772046;0.164851317;0.164188134;0.165611384;0.166212976;0.164865172;0.167292875
9090;0.15126864;0.150511498;0.15194296;0.1722060056;0.17125628;0.17269722;0.1648348396;0.164193467;0.165597071;0.1661937808;0.164889506;0.167273527
9100;0.1512563828;0.150512395;0.151949145;0.1721900958;0.171204173;0.172690813;0.164825715;0.164175843;0.165583375;0.1661609976;0.164824492;0.167287303
9110;0.1512435654;0.150477822;0.151942447;0.1721324406;0.171167576;0.17258482;0.1648096788;0.164169064;0.165573857;0.1661023574;0.164766667;0.167262587
9120;0.1512270624;0.150458561;0.151930532;0.1720792362;0.17109188;0.172513599;0.164807495;0.16416055;0.165575677;0.1660508824;0.164646965;0.167225499
9130;0.1511977712;0.150407219;0.151961838;0.1720242298;0.171067596;0.172375938;0.1647833734;0.164154278;0.16555021;0.1660431638;0.164631637;0.167313683
9140;0.1511817806;0.150379295;0.1519552;0.1719913558;0.170983079;0.17236885;0.1647649278;0.164149787;0.16553772;0.1660711098;0.164648459;0.167454252
9150;0.1511620428;0.15035189;0.151954092;0.1719363426;0.170920038;0.172343683;0.1647509044;0.164138627;0.16551276;0.1660463516;0.164684866;0.16742454
9160;0.1511340784;0.150325579;0.151926273;0.171918469;0.170833743;0.172355167;0.1647383914;0.16411876;0.165506524;0.1660252682;0.16465491;0.167412637
9170;0.1511152078;0.150261786;0.1518944;0.171890862;0.170802858;0.17234331;0.1647202904;0.164107909;0.165489967;0.1659643674;0.164649307;0.16717172
9180;0.1511061518;0.15025303;0.151915407;0.171842159;0.170723588;0.172307663;0.1646921526;0.164079172;0.16542945;0.1659486126;0.164634674;0.167146197
9190;0.1510961342;0.150250096;0.151931662;0.1717451496;0.170646088;0.172211795;0.1646815214;0.164061533;0.165425863;0.1659634326;0.164723472;0.167168491
9200;0.151097856;0.150260669;0.15191929;0.1717276514;0.170494769;0.17224291;0.164660381;0.164036485;0.165405416;0.1659388694;0.164700171;0.167029612
9210;0.1510936746;0.150221464;0.151919572;0.1717026364;0.170468094;0.17225114;0.1646425448;0.164028679;0.165374689;0.1659168466;0.164688688;0.166993335
9220;0.1510630788;0.150178562;0.151927155;0.1716251954;0.170471434;0.172247931;0.1646409782;0.164021482;0.165371095;0.1658905112;0.164655729;0.166955718
9230;0.151049372;0.150174658;0.15189664;0.1715814402;0.170443014;0.172109679;0.1646303622;0.164006944;0.165365915;0.16585319;0.164628648;0.166933611
9240;0.151005639;0.150098935;0.151844355;0.1715493716;0.170415998;0.172076697;0.1646071852;0.163967023;0.165345269;0.1658172782;0.164622066;0.166926068
9250;0.1509643436;0.150061093;0.15183901;0.1715130958;0.170396307;0.171986669;0.1645986444;0.163949115;0.16533244;0.165681602;0.164306667;0.16690277
9260;0.1509402758;0.150100326;0.151785771;0.1714839412;0.170394689;0.171952135;0.1645957132;0.163949349;0.165327134;0.1656616034;0.164303473;0.166848501
9270;0.1509146448;0.150083309;0.151727327;0.1714424722;0.170367291;0.171882075;0.164588679;0.163929488;0.165323711;0.1656359128;0.164274525;0.16689523
9280;0.1508819136;0.150008888;0.151690241;0.1713674796;0.170026596;0.171879111;0.1645801478;0.163906371;0.165323687;0.1656131472;0.164276491;0.166876137
9290;0.150862844;0.149953241;0.151682377;0.1713017052;0.169966876;0.171884564;0.1645685142;0.163911397;0.165308435;0.1655739588;0.164273746;0.166867269
9300;0.1508337118;0.149963956;0.151655345;0.1712962298;0.169952322;0.17186304;0.1645531488;0.163894344;0.165297924;0.165559616;0.164279376;0.166828956
9310;0.1508040832;0.149935571;0.151596246;0.1712144646;0.169854297;0.171776664;0.164530894;0.163851776;0.165283473;0.165553324;0.164248964;0.166861705
9320;0.1507809122;0.149905966;0.151593437;0.1711420654;0.169636228;0.171741703;0.164510901;0.163830726;0.165275725;0.1654803762;0.164191044;0.166837132
9330;0.150754573;0.149855789;0.151530994;0.1711261932;0.169571262;0.171759018;0.1644927382;0.163815807;0.165261992;0.165453448;0.164142525;0.16685186
9340;0.1507283384;0.149833794;0.151516848;0.1710941902;0.169563462;0.171727362;0.164473537;0.163774384;0.165228683;0.1654378624;0.164138818;0.16681507
9350;0.1507047708;0.149759803;0.151535786;0.1710448022;0.169558203;0.171643915;0.1644599366;0.163761148;0.165215684;0.1654091134;0.164100242;0.166775487
9360;0.1506728838;0.149721601;0.1514901;0.1710303342;0.169527898;0.171648665;0.1644510552;0.163744925;0.165203587;0.1653881738;0.164058006;0.166769177
9370;0.1506404868;0.149699586;0.151461168;0.1710333958;0.169575212;0.171630416;0.1644394354;0.163748718;0.165164852;0.165368589;0.164047747;0.166691293
9380;0.1506284996;0.149660636;0.151459149;0.170998977;0.16957606;0.171632231;0.164430123;0.163748575;0.165161961;0.1653535646;0.164019221;0.166660164
9390;0.1506129524;0.149630706;0.151425461;0.17095405;0.169507399;0.171603645;0.1644188656;0.163748006;0.165155402;0.1653083302;0.163930667;0.166639006
9400;0.150589961;0.149619583;0.151365642;0.1709170138;0.169456728;0.171565634;0.1644033254;0.163717121;0.165144398;0.165280916;0.163907071;0.166635091
9410;0.1505757972;0.149602856;0.151336328;0.170876261;0.169383234;0.171516587;0.1643934452;0.163703574;0.165139763;0.165277619;0.163899642;0.166629263
9420;0.150569791;0.149624043;0.151324872;0.1708255444;0.169287943;0.171507821;0.1643798606;0.163679517;0.165119269;0.1652645316;0.16386492;0.166588793
9430;0.1505513602;0.149554156;0.151340835;0.1708433554;0.169248114;0.171639723;0.1643621714;0.163673563;0.165107213;0.165205711;0.163856335;0.166513145
9440;0.1505364568;0.1495266;0.151318856;0.1707331342;0.169186854;0.171571991;0.1643540682;0.163665812;0.165096981;0.16518552;0.163898389;0.166428377
9450;0.150522972;0.149531022;0.151291114;0.1707050224;0.169171418;0.171544005;0.16433769;0.163627524;0.165085391;0.1651788846;0.163857435;0.166429752
9460;0.1504964056;0.149455226;0.151285903;0.1707133302;0.169191344;0.17156151;0.164330987;0.163608128;0.165100401;0.1650734946;0.163837834;0.165937362
9470;0.1504755326;0.149425617;0.151220297;0.1706910336;0.169114762;0.171542021;0.1643190042;0.163594867;0.165078491;0.1650495902;0.163816354;0.165905828
9480;0.1504753226;0.14943232;0.151237693;0.1706353366;0.169123182;0.171525834;0.164049078;0.163075629;0.164706596;0.1649742854;0.163758248;0.165813794
9490;0.1504489252;0.149428918;0.15118856;0.1706374852;0.169119521;0.171508526;0.163987778;0.163439834;0.164537534;0.1649169158;0.163759134;0.165724527
9500;0.1504296342;0.149370521;0.151148139;0.1706042612;0.169120717;0.171545367;0.163970967;0.1634078;0.164528573;0.1649009476;0.163806885;0.165672002
9510;0.1504076894;0.149353004;0.151112163;0.1705588882;0.169069994;0.171517396;0.1639351204;0.163360593;0.164518215;0.1648444132;0.163644743;0.165643791
9520;0.1503762092;0.149278746;0.151088564;0.1704918636;0.169036629;0.171501947;0.1639018008;0.163370998;0.1645115;0.1647920164;0.163577773;0.165614079
9530;0.1503522102;0.149221651;0.151045919;0.1704237076;0.168899175;0.171479837;0.1638796064;0.163381795;0.164517733;0.1647899084;0.163608144;0.16560992
9540;0.1503369578;0.149239278;0.151042691;0.1703504838;0.168740794;0.171400099;0.1638210974;0.163408028;0.1643928;0.16477073;0.163579872;0.165584026
9550;0.1503435846;0.149249741;0.151044379;0.1703223976;0.168727577;0.171347245;0.1637052044;0.163229468;0.16434173;0.1647553802;0.163561706;0.165587277
9560;0.150322552;0.149255886;0.15102505;0.170300632;0.168710898;0.171378209;0.1635585186;0.163231809;0.164104176;0.1647437084;0.163561603;0.165540291
9570;0.1502970906;0.149192346;0.151009882;0.1702950746;0.168766973;0.171377892;0.1634768812;0.163068021;0.164045153;0.1647438376;0.163510064;0.165547278
9580;0.1502782012;0.149191322;0.150984833;0.1702221624;0.168783207;0.171303739;0.1634350274;0.163016958;0.164011671;0.1646840552;0.163488541;0.165545293
9590;0.1502456814;0.149174053;0.150981108;0.1701839094;0.168748623;0.171311567;0.1634188348;0.162990554;0.164014313;0.1646402748;0.163483546;0.165536399
9600;0.1502121652;0.149164553;0.150956225;0.1701694944;0.168719861;0.171300002;0.1633591932;0.162929786;0.163974402;0.1645816538;0.16334685;0.165527126
9610;0.1501838484;0.149055469;0.150941467;0.1701394572;0.16871823;0.171229646;0.1633256676;0.162895339;0.163938667;0.1645704006;0.163352072;0.165505913
9620;0.1501492278;0.149015222;0.150897065;0.1701030644;0.168724445;0.171232335;0.1632979742;0.162866168;0.163916727;0.16454608;0.163318243;0.165495173
9630;0.1501377724;0.14903084;0.150877863;0.170072945;0.168706961;0.171217459;0.1632262594;0.162772653;0.163745005;0.1645126332;0.163299677;0.165467988
9640;0.150123286;0.149028066;0.1508195;0.1700381834;0.168693001;0.171189596;0.1632030978;0.162720168;0.16372873;0.164519016;0.163260431;0.165450513
9650;0.1500979708;0.14900632;0.15079348;0.1699679028;0.168631822;0.171177878;0.1631707406;0.162714525;0.16376366;0.164511396;0.163211382;0.165471372
9660;0.1500837082;0.148962224;0.150809548;0.1699469738;0.168589961;0.171163374;0.1631356728;0.162703704;0.163737031;0.1644918026;0.16321488;0.165444582
9670;0.1500651864;0.148970435;0.150808227;0.1698973958;0.168600745;0.171116075;0.1631128518;0.162646424;0.163722917;0.1644265176;0.1631618;0.165271416
9680;0.1500532746;0.148958405;0.150765938;0.1698542706;0.168577715;0.171096814;0.1630834494;0.162639313;0.163689502;0.1644121788;0.163138195;0.165257612
9690;0.1500156402;0.148941988;0.150724181;0.1698663124;0.168535957;0.171082816;0.1630760638;0.162612184;0.163685777;0.1643972642;0.16314939;0.165235392
9700;0.1499992544;0.148962693;0.150710804;0.169833403;0.168489057;0.171045959;0.163072493;0.162630353;0.163659161;0.1643026274;0.162976357;0.165033773
9710;0.14996803;0.148932144;0.150666799;0.1698122162;0.168463206;0.171031171;0.1629571982;0.162572955;0.163481201;0.1642851804;0.162967827;0.165049857
9720;0.1499581286;0.148923909;0.150657196;0.1697900402;0.168477108;0.171044308;0.162942124;0.162559868;0.163459188;0.1642629224;0.162943491;0.165050404
9730;0.149929303;0.148882305;0.150650746;0.1697108596;0.168431445;0.170894447;0.162909741;0.162519016;0.163439149;0.164231529;0.162914634;0.165093292
9740;0.1498966188;0.148861111;0.150617701;0.169675689;0.168368397;0.170851872;0.1628858218;0.16250115;0.163406859;0.1642061844;0.162892618;0.165058462
9750;0.1498720298;0.148804204;0.15061155;0.1696411174;0.168368386;0.170802639;0.1628681202;0.16249914;0.163376584;0.1641630456;0.162874514;0.165022755
9760;0.1498476144;0.148773634;0.150582332;0.1696104622;0.16832053;0.170742499;0.1628409134;0.1624768;0.163344793;0.1641321626;0.162888259;0.164927189
9770;0.1498268756;0.148700646;0.150573116;0.1696592818;0.168298728;0.170762508;0.1628191984;0.162462113;0.163321995;0.1641298298;0.162902057;0.164964734
9780;0.1498017096;0.14869361;0.150562238;0.1696524264;0.168262566;0.170777254;0.1627995982;0.162423112;0.16332327;0.1641085476;0.162829216;0.164954038
9790;0.1497920214;0.148701992;0.1505548;0.1696020866;0.1682594;0.170770081;0.1627522648;0.162303145;0.163255539;0.16406149;0.162809879;0.164808325
9800;0.1497872734;0.148694966;0.150576131;0.1695941286;0.168203178;0.170781617;0.162743178;0.162294405;0.163260787;0.1640358074;0.162763047;0.164752481
9810;0.1497703036;0.148695496;0.150587055;0.1695756962;0.168086977;0.170784;0.1627211984;0.162275017;0.163249837;0.1640064066;0.162744623;0.164709868
9820;0.1497380978;0.148653242;0.150536147;0.169531881;0.168039015;0.170732584;0.1626974166;0.162253038;0.163236151;0.1639948122;0.162720978;0.164682002
9830;0.1497201634;0.148622308;0.150536873;0.1695087256;0.167983192;0.170724405;0.1627083824;0.162272803;0.163212435;0.1639089712;0.162542804;0.164626368
9840;0.1497082868;0.148622554;0.150496942;0.1694550506;0.167961798;0.170674508;0.1626610578;0.162208644;0.163176895;0.163874218;0.162486224;0.164618954
9850;0.149693759;0.148599901;0.150465762;0.169387033;0.167747819;0.170635476;0.1626369614;0.162200753;0.163167811;0.163866855;0.162489673;0.164652829
9860;0.1496726656;0.148594601;0.150426195;0.1693424314;0.167715373;0.170601367;0.1626299424;0.162202954;0.163159068;0.1638326434;0.162481892;0.164622959
9870;0.1496436648;0.148568903;0.150432521;0.169320519;0.167698926;0.170589167;0.1626280588;0.1621882;0.163156361;0.163813898;0.16248253;0.164624498
9880;0.1496188462;0.148549019;0.150390797;0.1692949688;0.16769892;0.170482777;0.162607438;0.162170926;0.163135599;0.1637918452;0.162472099;0.164617321
9890;0.1496113938;0.148566597;0.150351234;0.1692510382;0.167690883;0.170388969;0.1625889466;0.162179461;0.163116821;0.1637565422;0.162401071;0.164573103
9900;0.1495917162;0.148567628;0.150315378;0.1692234764;0.167701891;0.170380861;0.162475235;0.162048348;0.163046315;0.163738847;0.162397723;0.164557179
9910;0.1495464314;0.148521289;0.15027924;0.1691982882;0.167641099;0.170331522;0.1624225038;0.161961543;0.162973824;0.1636864344;0.162368239;0.164442416
9920;0.1495248746;0.148522683;0.150247073;0.1691801902;0.167590116;0.170296599;0.16239161;0.16190574;0.16294443;0.1636298824;0.162147855;0.164395975
9930;0.149507178;0.148496125;0.150240679;0.1691650698;0.167566668;0.170273139;0.1622007092;0.161622972;0.1627553;0.1636278486;0.162140328;0.164394282
9940;0.1494871176;0.148503354;0.150215666;0.1691194752;0.167540457;0.170094584;0.162043915;0.161453058;0.16269482;0.1635911572;0.162146933;0.164312514
9950;0.1494409558;0.148463034;0.15018498;0.1690885182;0.167502976;0.17008443;0.1619500042;0.161415477;0.162580815;0.1635444958;0.162025016;0.164314765
9960;0.149417451;0.148433047;0.150143683;0.1690545358;0.167417146;0.170068561;0.1619445068;0.161408272;0.162571481;0.1635178008;0.161978675;0.164287461
9970;0.149392485;0.148390255;0.150101165;0.1690395116;0.167421757;0.169968875;0.1619374588;0.161381574;0.162585189;0.1634887198;0.161977866;0.164264841
9980;0.1493783816;0.1483784;0.150098361;0.1690052358;0.16738961;0.169886669;0.1619219786;0.161356499;0.162546252;0.1634546134;0.161939844;0.164170196
9990;0.1493604334;0.148401924;0.150059863;0.1689562796;0.167303019;0.169888605;0.1619121082;0.161313129;0.162537027;0.1634251246;0.161903366;0.164166629

==> tikz/learning/cameraready/learning_gridworld.csv <==
x;derivative_mean;derivative_min;derivative_max;expVisits_sampling_mean;expVisits_sampling_min;expVisits_sampling_max;expVisits_mean;expVisits_min;expVisits_max;samples_mean;samples_min;samples_max;random_mean;random_min;random_max
0;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792
1;264.96846274590007;261.387982649;268.680615577;272.42250158679997;265.943558131;275.199335385;265.48644159879996;264.195922008;267.125189723;274.02266376499995;273.713521191;274.360976336;274.42084454689996;269.186949673;275.560407408
2;255.59172226189997;251.968496522;258.935653059;270.3943578618;265.04483386;275.097690949;255.8681877895;252.271501436;259.653904417;264.2669894815;262.606696454;265.825670546;271.8303073746;266.296143379;274.576964722
3;248.31510203320005;244.280798246;253.785432567;267.3216555356;263.257580525;273.499689074;248.2467618362;244.573376961;253.066152389;260.57060200469994;258.957557012;262.015181242;271.2872794222;265.586159223;274.340337555
4;240.8225280693;236.266444156;246.885616689;264.054120673;260.361946721;272.544431672;241.42860273060006;238.002950758;245.052838069;260.54651869709994;258.928301824;261.993440081;270.3430090811;264.765986465;273.818387031
5;234.219454469;229.557578855;240.571085122;256.4841280689;251.648333614;266.156936906;236.31597064689998;232.937574346;239.47370555;260.48833679930004;258.86351117;261.917422758;269.5077025001;261.217437656;273.677564304
6;228.3035634124;223.75772496;234.504916137;254.00580712549998;243.044881282;264.654699585;230.9987381076;227.184179431;233.945442289;256.5518584597;254.921548091;258.556502448;267.8600671189;260.99669455;273.411403394
7;222.97481085060002;218.537506445;229.121411446;251.6324585082;238.801596555;264.56728434;226.95848349620002;223.371581271;229.304305639;256.3308929523;254.674066926;258.323037643;266.82894492549997;260.260015514;271.808282099
8;218.02516857089995;213.599361387;225.481543017;247.721809012;237.870859938;260.327289939;222.85051258540003;219.628192005;225.304843319;254.0736278143;252.875619752;256.121232264;264.31840581079996;258.928443647;270.823547685
9;212.8928986575;208.756447913;219.10756439;245.1669019432;234.969576925;258.774585251;219.5697223427;216.567243244;221.660036942;250.31437514499999;249.045123754;252.212029983;262.6401027241;256.856322175;268.175060949
10;208.48977550620003;204.492210383;214.4802122;241.5948347;231.39132192;250.461368581;216.43237542810002;213.795516353;218.494311626;242.57913424259996;240.8651514;244.746303042;260.9813398255001;251.578450851;267.734348442
11;204.5609306819;200.947497177;210.838775946;237.8474592638;227.002858868;250.465906477;212.3679172088;208.798417775;215.825457611;236.9561722181;235.294145463;239.078916716;259.56369292610003;251.379735335;267.516993676
12;200.96199628270006;197.778812544;207.198251205;234.08101799219995;223.060593908;249.364039269;209.2014524849;206.599744538;210.937017628;236.77829686639998;235.13212527;238.918292011;258.0510513118;251.237438475;267.259523837
13;197.4477160919;194.302627352;203.987005037;231.1822552576;216.479200415;249.102386672;206.58386866109998;203.958232905;208.456960103;228.0803255326;224.97660269;230.947300568;257.03783312300004;251.092112729;267.031400639
14;193.9613186713;190.612432746;200.241620272;226.57467845289997;212.534839716;246.302329533;204.36926070229998;202.152045715;206.626492796;227.01078644139997;223.946351371;229.71402256;255.34623071820002;249.615898212;265.711110446
15;190.5492969397;187.372200132;196.751323219;223.16291589459996;209.727644696;240.673192568;202.2998949984;199.587931329;204.380326521;221.34231228840002;218.308595148;223.989394447;253.4835716971;247.386744391;265.445406983
16;187.53335517499997;184.697332874;193.223889901;219.5273061457;205.777044738;237.268502612;199.580160049;196.155656076;201.795214946;218.49099925299998;215.454261292;221.181827731;251.352537201;246.593201977;264.367709953
17;184.3968161088;180.414882395;190.929409569;216.55133921219993;200.312416308;232.987656118;197.1679770924;194.492209735;199.004440583;216.17102268089997;212.202641347;218.903302616;250.52078844590005;245.30384345;263.935109364
18;181.471751439;177.57249294;187.751988546;213.6004650498;199.226879356;230.280430423;195.3795310031;192.995003348;196.715573378;216.15426640840002;212.178890148;218.914206548;249.48813376720005;240.464372811;263.742161633
19;178.80349416049998;174.821837948;185.382454828;212.3740219726;197.629648809;227.921714636;193.85352899560002;190.392672844;195.374957632;212.31968585779995;208.288406072;215.077176077;248.47766133379997;239.942142372;259.969791429
20;176.2799742271;172.418463281;183.233365134;209.71987407080002;196.35490129;222.24921819;192.10069173339997;188.947690719;193.969821345;212.00857054920002;208.065289876;214.818456773;247.55253930970002;239.909555955;256.571705919
21;173.65057354340001;169.907635081;180.488458126;206.7151054237;193.085348447;218.263074747;189.99439456449997;187.933033968;191.184849914;211.3301862839;207.383046655;213.734459996;245.62165113720002;238.496978788;253.443855288
22;171.6076129188;167.881009905;178.832276385;204.4563009473;192.81817444;217.595724597;188.0648836887;185.383992223;190.016546444;211.3058896118;207.355841362;213.716211625;244.32293404659995;234.740169104;251.500728007
23;168.9950223574;165.903972053;176.378314925;202.344911065;190.217943842;211.449000857;186.4587963166;184.09651102;188.728291996;209.5577300348;205.615707792;211.660883735;243.63638487169996;234.744461096;251.176052648
24;166.3758381504;162.598619865;173.895831319;200.85862946100002;189.132972804;211.224128476;184.9177404989;182.949845894;186.230576597;205.57673241560002;200.876120135;208.131847018;243.1350587361;234.634585962;250.985210843
25;164.1977571048;161.102364942;172.28095688;198.1590728767;186.440801325;210.986633767;182.47790349200002;179.60628749;184.552809028;204.7725292248;200.090382796;207.31250906;240.1490959881;226.584120907;247.797297795
26;162.02381852750003;158.965069039;168.685190791;197.01361106200002;183.609223442;210.838165323;180.5863539173;177.632310384;182.496134935;204.160143232;199.416933287;206.919838917;238.5938685424;226.489596456;244.926805093
27;160.02097093479998;157.007814869;166.496210404;193.7265576345;179.774038469;208.275269681;179.1954848411;176.304662316;180.10311093;204.0942148035;199.338827518;206.870373024;236.27061601489996;226.390272179;244.601071913
28;157.9590207142;155.682732775;164.452457969;190.90801792579998;179.430942186;204.434286909;177.5869596521;174.794090425;179.472023794;204.0472585086;199.258188502;206.796831882;234.9792404922;225.421295476;243.036216704
29;155.8247273551;153.05441241;162.386043804;188.69196062429998;178.356916427;203.84809867;175.72907636640002;170.84260147;177.577591094;204.00107576099998;199.153072079;206.793984176;234.18142742179998;224.780143268;242.654889013
30;153.5900138428;150.94959977;160.332732845;187.48470249869996;175.167933924;203.487774689;173.3581478772;170.298314284;176.602239491;202.2814250342;197.175509712;205.005410468;232.9053497649;224.011314018;241.184975576
31;151.56966776220003;149.372550389;158.041100588;186.44366844400002;173.312347706;202.834666437;171.1473941244;168.662084372;174.867320158;201.3368955438;196.297324542;203.999788186;230.92329583499995;219.373507583;240.894748293
32;149.8307436677;147.248085947;156.467828737;184.2535514634;169.886695743;198.094621068;169.5253013197;167.782317496;170.532268763;198.506804068;192.373577472;202.19047328;230.2453069207;218.491943071;240.462223907
33;148.22547323650002;145.710877377;154.519781795;182.57033285439996;166.887182323;197.894215994;167.3764475177;162.471410986;169.560639111;197.19667342149998;190.920927672;200.684034007;228.80968085770002;216.42376014;240.359940446
34;146.5214064169;144.160757369;151.675252425;180.14516159660002;164.09966849;194.377404506;164.44061733159998;161.019497187;167.533464684;197.0360812698;190.754174724;200.440060417;226.7631523034;215.13577098;237.362672786
35;144.9515770371;142.998622155;150.098172492;178.8313290214;163.997905101;192.903965088;163.2360618552;160.372259486;164.634887572;196.5245116463;190.268893438;199.946813575;225.0568655184;214.01792969;234.0247181
36;143.31898988870003;141.150958734;148.444377807;176.6951904966;161.734186429;188.517110626;162.3158649172;159.616631872;163.772685488;195.8679812194;189.717368234;199.285724484;224.22478437979998;213.153309294;233.513544123
37;141.9257245408;139.628087061;146.815989498;173.6528202814;161.323382661;187.0712999;160.98975047279998;157.534870765;162.945502632;195.78819750550002;189.666735934;199.198516517;223.81469481559998;212.842188446;232.984704879
38;140.4756616189;138.384338609;145.083069746;172.2251715695;160.374973262;184.294688842;160.0944421932;157.035351845;162.060839026;195.19695476220002;189.086500847;198.587230943;223.26227584909998;211.182447383;232.951983044
39;139.01503923939998;136.935216769;143.63967874;170.00774386790002;158.210738284;181.195057093;159.2073753825;156.321100986;161.375391611;194.6460089758;188.67289539;198.024296938;222.8807112747;210.914767849;232.708929645
40;137.5669579895;135.528122839;142.022689678;167.9783493489;156.171865256;176.392115966;157.9177200333;155.14112579;160.203878048;194.4359465526;188.438933021;197.811030663;221.72534732859998;208.707687005;232.488805541
41;136.17251344259998;133.540743712;140.582497666;166.3565344136;156.157702862;173.976912737;156.69754737379998;155.013436427;158.256594805;194.2235939052;188.178147517;197.607334239;221.2145166909;207.748497646;232.268165544
42;134.8451168587;132.24675917;139.226078883;164.8603871003;154.144436323;172.200382296;155.38971405849998;153.002975983;157.039597074;194.1640165385;188.111136872;197.5497535;219.9253206845;206.915918815;230.691285241
43;133.5199171246;131.320303501;137.238417082;163.2885951913;152.686110012;172.220000765;154.7282421451;152.529179959;156.423799316;194.0916855699;188.061170804;197.493276411;219.19922681019997;206.519999319;230.655399189
44;132.1107929518;130.067441383;135.762284197;161.9203640724;151.69699826;172.021375318;153.4291873614;150.25039494;155.735317151;189.5456887686;183.789783514;193.508206585;218.0817177333;205.864435231;230.112543701
45;130.81549590549997;128.623074743;134.472140011;161.01385774659997;151.24870606;171.08239376;151.864655002;149.447132082;154.797989016;188.85538347879998;183.053101493;192.828354813;216.9059799628;203.256641319;227.386905482
46;129.6266879777;127.511514896;133.312843182;159.930722149;150.9689181;170.616808873;150.32487674370003;146.839395653;152.496827812;188.3844986495;182.617227005;192.351562092;214.7583781491;202.298455093;222.316613007
47;128.43567110919997;126.290757813;131.938637;158.2937240708;150.635575088;168.269709418;149.36721526940002;145.879663872;151.539296224;188.37772528369996;182.584918174;192.340886213;213.87112161779996;202.722254677;219.991837586
48;127.1642493438;125.234135597;130.518775651;156.65356887410002;150.279609939;164.66857816;148.47074468909997;145.300293741;151.012746874;187.4937231214;181.430509133;191.589243683;213.34703268880003;202.415488967;219.429923007
49;125.8763056729;124.026805543;129.156700975;155.70306813439998;148.528620351;164.458534184;146.9788347292;144.196806658;148.835604442;186.39365565600002;180.353356133;190.460756763;211.3602636407;202.346799555;218.662272866
50;124.74236959839997;122.658921611;127.966540484;154.798173453;148.029354939;161.894296374;146.19245699370003;143.389464966;148.392961907;186.23086437330002;180.170431614;190.296447024;210.16834517260003;197.836050934;218.13840307
51;123.5904596937;120.953676657;127.0160883;153.3260647874;147.615211693;159.246761505;145.56667678440004;142.678994929;147.89401171;185.6525976694;179.608276624;190.040800889;209.2546768499;196.568730231;217.937832656
52;122.51959604070002;119.942303691;125.947196979;152.7095707446;147.392499964;159.242874322;144.8127066303;142.222662606;147.351719109;185.3780251885;179.3652873;189.749700024;208.52481837210001;196.182991719;216.90016858
53;121.49195579749998;118.99496445;124.74954263;151.6839739814;147.058238965;159.080900177;143.8918715181;141.450908885;145.858732955;184.0986034893;178.099553187;188.560689067;207.0074251045;196.055324867;216.871758958
54;120.6054741023;118.020211161;123.728403182;150.2880135355;144.626808704;156.699138336;142.6523602808;139.842829264;144.155221975;183.74461388330002;177.514476545;188.22325522;206.7351345709;195.721351708;216.743046798
55;119.7767254973;117.050114538;122.62709765;148.9291660431;142.706274601;156.598081441;141.3465243146;139.125432994;142.932195452;183.4579675939;177.190325123;187.905201781;205.87524285429998;192.889675106;215.527714894
56;118.91049343110001;116.407988991;121.629935158;147.4667132428;142.685449401;153.508020252;140.6659906093;138.45592719;142.221815058;181.01612605459997;174.52480656;185.479124909;204.67661682829998;192.390654434;215.470120602
57;118.0789850527;115.761166869;120.643818564;145.8238351877;140.951721067;151.438360387;139.91421741239998;138.03644927;141.553838838;180.47874850830004;173.742295137;185.178285275;202.49415973540005;192.355790033;213.278383907
58;117.12260317820001;114.927383423;119.481981332;144.95897026539998;139.607797157;150.958117489;139.3097482103;136.544187795;141.125065315;180.39242351800002;173.602071441;185.088179253;201.7729724347;191.940196061;212.971849708
59;116.28453977459999;114.034050993;118.428222604;143.8232246974;139.284997775;148.628387732;138.56754982160004;136.01954391;140.719731501;180.00154644910003;173.401102516;184.723890401;200.9786807665;191.757114468;212.073174932
60;115.4593513281;113.183101053;117.459875142;142.9498016864;137.633140383;147.825452692;137.762339385;135.624434823;140.333932215;179.96785952629997;173.339187975;184.698584793;199.57633335999998;187.050113926;211.950277498
61;114.6233858185;112.293910192;116.483563972;141.3523184199;135.325284015;147.25598578;136.68814000010002;133.686979537;138.38790474;178.9502384092;172.227911842;183.383995311;198.8399808748;185.204729387;210.812411372
62;113.76700424320002;111.423405841;115.563699399;140.2993835988;135.260658764;146.605389325;135.54704884170002;132.610661749;137.182996196;177.7497898653;171.028775371;182.454711973;198.06818637709998;184.668201608;209.947368205
63;112.9371923919;110.539675058;114.599167597;138.82842216119997;133.513638868;145.641560975;134.14441515619995;131.678858747;136.732636309;177.62548235780002;170.909525523;182.3246612;196.24705154090003;177.903603871;206.630788832
64;112.0970530732;109.738982698;113.618432181;137.9129829217;132.887195787;145.175917636;133.2784838595;130.667743987;135.240642642;177.16333656310002;170.530813261;181.800419447;194.95787148990001;177.765953845;205.810000275
65;111.26344232919999;108.685819242;112.772047102;136.8945882758;131.549941128;144.762182167;132.18937598809998;130.146141586;134.009201243;176.58915112150004;170.037412936;180.999358785;193.7483706288;177.057983439;205.656668178
66;110.44621354619998;107.906914966;112.206157968;135.3901891559;130.493460985;143.72136888;131.46664162480002;129.802256198;132.808226642;176.09180516299998;169.541292035;180.464941277;192.19933955690001;172.77096199;205.327030416
67;109.6128214692;107.229562893;111.378918394;134.80595846850002;130.055308833;143.704092464;130.7972004033;129.11629668;131.801254679;175.9672168561;169.391244075;180.364275931;191.0681296523;170.691135993;204.309316699
68;108.81228341789999;106.452553645;110.639559149;134.0210589913;129.544581296;143.118861883;130.20279739150004;128.569749263;131.239961227;175.81168419440002;169.242169582;180.215799009;190.42070596469998;170.510467358;203.222912483
69;108.1435506495;106.048948998;109.790291136;133.3049810686;128.360850713;142.692522109;129.84336435159997;128.446311604;130.860527028;175.6115157104;168.998856787;180.028477052;189.7140850253;170.47203917;202.072974366
70;107.37621479239999;105.320858854;109.016476955;132.49789873050003;126.992230523;142.63421821;129.47680583080003;128.127133134;130.499691232;175.48724713379997;168.867252467;179.920397451;189.3365165383;170.375889586;201.932296464
71;106.63892353449998;104.49964858;108.443504595;131.9795766995;126.757769249;142.216862164;129.0101256515;127.905499078;129.933592139;174.81392838079998;168.172526323;179.294975485;188.0134024049;168.765338681;201.538176992
72;105.82355419330001;103.880740637;107.580853329;131.17280998899997;126.0070285;141.344470647;128.4699689331;127.59447529;129.601939203;174.3271350621;167.613720769;179.206205221;187.2754997143;168.673078557;201.423828178
73;104.96241835820001;103.186206274;106.768896582;130.5972436086;125.01913605;140.471310659;127.95004001870002;126.896074185;129.222503426;173.9410625904;167.283592549;178.797778477;186.7533666648;168.254863577;201.339683864
74;104.2351144004;102.550202178;106.118237306;129.696547394;124.842564113;139.382446068;127.34205404690002;126.508976177;128.565994231;173.62898430959999;167.003363287;178.45989378;186.1483975207;167.797371345;201.318494058
75;103.5898784858;101.815970425;105.422209999;128.7174531135;124.719874838;136.121236312;126.44636055050003;125.482463237;127.90632585;173.4007837471;166.856177602;178.027009361;185.5112993775;167.048438441;201.316758998
76;102.8641389742;101.12954442;104.699913375;127.4585437079;122.766557879;134.821020921;125.78453124580001;124.68073056;126.877796992;173.0335032582;166.543233351;177.652015353;184.59306454280002;166.812520967;200.036163738
77;102.20760095;100.060149457;104.079186384;126.67704758250002;121.277545584;133.931225962;125.2309396021;124.145134725;126.151648926;172.2497861274;165.744329726;177.147652658;183.13002881920002;166.648538434;199.971812356
78;101.572002096;99.353202367;103.480648018;125.81928685169999;119.678892199;133.092260781;124.7127022836;123.428395029;125.896709763;172.14058465019997;165.617153519;177.043631742;182.2010866783;166.123813822;199.150869917
79;101.0552905976;98.689917638;103.017616803;125.0122798765;118.458307853;132.481398926;123.93024829589999;122.596248853;124.848129421;171.765879884;165.343303672;176.587365789;181.5198762614;166.044151288;198.6476245
80;100.4885776635;98.102630425;102.333037384;124.2864064088;118.404590791;131.837883946;123.07953189259999;121.482609963;124.16627943;171.14264075400004;164.591066474;176.143113674;180.5749302369;166.015101389;198.61399931
81;99.9356274643;97.338187706;102.243583515;123.36614565129999;117.961972193;130.588203661;122.20257776999999;119.986170174;124.004880505;170.9483595815;164.432057102;175.789294231;179.8749726666;165.478725682;198.027522207
82;99.36282578289999;96.812801322;101.658288899;122.84681019039999;117.840672445;130.138523957;121.3690793856;119.531914678;122.853959314;169.7695277626;163.060634917;174.467742984;178.8856240957;162.661679251;197.708646918
83;98.7045478692;96.18107428;101.016003157;122.2089552029;117.606783995;130.05421768;120.77099709130002;119.272490841;122.451563487;169.17855696639998;162.432525136;173.791522505;178.40862183239997;162.373369157;197.122982666
84;98.04767791900001;95.594775286;100.430583587;121.65470368350002;117.361288271;129.733052304;119.9235990808;119.029330447;121.016321683;168.77125182929998;161.954124476;173.287541595;177.1734970384;162.33309116;194.632958455
85;97.4440697994;95.038027053;99.798872974;120.90885383519999;116.507524462;129.563622999;118.71033714120001;117.348533704;120.036674905;168.09528717990003;161.326306774;172.563130173;176.15323622520003;162.139563418;192.862765517
86;96.8188022506;94.352391172;99.261020886;119.9985888813;115.152336934;127.660263053;117.91335876540002;117.11093955;118.95753927;163.77190272739998;157.31521909;168.526587393;175.30585492710003;161.559817049;192.36270814
87;96.2493887995;93.798111972;98.638124357;119.21111364549999;114.935755399;127.018122545;117.6302659773;116.485668017;118.775071682;162.1856809668;155.819889341;166.889151558;174.47868115499998;159.203116384;192.201188451
88;95.7274890662;93.555195617;98.170233641;118.67511529999999;113.669316872;126.451218539;117.3334880768;116.294312069;118.534328078;162.1780926237;155.810443316;166.882364422;174.0253380121;157.972648578;191.951689506
89;95.17214906849999;93.024039382;97.591860965;117.51215723279999;113.183246159;123.464653578;116.9902012858;115.985232743;118.312248649;162.1623422797;155.812419956;166.858116645;173.6309603881;157.596146249;191.761832017
90;94.59231484230001;92.563209952;96.851247094;116.96705590870002;112.768930157;122.829893886;116.58416168720001;115.599145324;117.932746167;160.38996170579998;154.383477122;164.749869539;172.67690435089997;157.212976388;188.780232244
91;94.07105121219999;92.236883127;96.292220733;116.34479544829999;112.448001421;122.169759861;116.27153216469999;115.382410346;117.500977322;160.29039526489998;154.287281361;164.652732323;172.2247705161;156.685170095;188.552748393
92;93.50840665839999;91.67233024;95.7661405;115.75970470710001;112.077759946;121.734338652;115.76010938970003;114.743213232;116.426385706;159.4368088268;153.046764257;163.603494028;171.52488191860002;155.059189;188.399791416
93;92.95507977599999;91.15351168;95.145603426;115.03660718219999;111.288506159;121.217289783;115.3123260352;114.318781751;115.89945224;157.77104785970002;151.241762274;161.909882657;171.20959989249997;154.354551017;188.211103138
94;92.4050599594;90.682547514;94.587454656;114.31978174369999;110.928974252;120.980745686;114.73096112779999;113.818700449;115.689206643;155.0405073269;148.523588763;159.6303705;170.80147561380005;152.68308568;187.828311136
95;91.8349464392;90.166057319;93.875027028;113.83212261630001;110.344324733;120.855121683;114.2289480753;112.807674192;115.528621869;152.5300416831;146.105177439;157.007949601;170.5255385838;152.424440351;187.517937395
96;91.3775757974;89.670522785;93.234796755;112.93458690969999;108.574832672;119.848910756;113.70694670420002;112.475837587;114.667999226;152.46934734330003;146.030215987;156.953551165;168.85126307279998;150.456361216;186.174466233
97;90.9320179653;89.230873483;92.900801468;112.3752093231;107.938891237;118.975584945;113.29474332329998;111.977542586;114.370552146;148.6022231865;142.560649205;152.407527121;168.4784611584;150.482313809;185.001601656
98;90.4721757583;88.476138625;92.407409785;111.63207141759999;106.967664204;118.445466874;112.81873660010001;111.609492488;114.188505058;148.2102667414;142.050871753;152.059116537;167.95824456100001;149.524574134;184.873812538
99;89.90016340090001;88.026819643;91.900600977;110.83715766129998;106.721398556;115.369188738;112.32432301640002;111.030534966;113.982774428;145.6991265941;139.670281247;149.481047696;167.3007660591;149.425220382;184.84725631
100;89.4269439015;87.335503459;91.461581466;110.2450655953;106.424609618;113.18276856;111.8685151441;110.4998982;113.315379014;144.4199860265;138.342954025;148.160831595;167.1217720409;149.329836815;184.835398325
101;88.91783625679999;86.932460084;90.826270588;109.70074022520001;106.28389149;112.337617097;111.5575045591;110.31240562;112.45818029;143.1588264967;137.015345692;146.938757673;165.90826830790002;147.882258875;184.746796332
102;88.4990554769;86.335170631;90.320721659;108.96363240880001;105.746786181;111.628921245;111.2080360889;110.048549862;112.283831899;143.14739358830002;136.997606653;146.926783267;165.1977857256;146.866691421;184.652810218
103;88.09137288010001;85.906650188;89.860620193;108.0240030125;105.110470298;110.982703885;110.89274767010002;109.715778291;111.852430055;141.31975152639998;135.229229084;145.110561666;164.6486645148;146.58216623;184.212654826
104;87.6330939058;85.402952245;89.609578655;107.2743402138;104.432309554;110.494238752;110.38166212680001;109.368402751;111.580626326;141.1572059252;135.052311762;144.924427278;163.81052352240002;145.250857316;183.899582212
105;87.27753410609999;84.978340653;89.59028486;106.78920566739998;103.495088579;110.376979959;110.01617104109998;109.126233506;111.041338603;140.91533587729998;134.859311564;144.925873579;163.1408094657;145.204132735;183.781671708
106;86.8356793723;84.540205307;89.216002441;106.32240476339999;103.287663255;110.398571269;109.48670361729998;108.454195383;110.30392631;140.90066914949998;134.841764163;144.911731165;162.0759747217;145.010188142;183.719180281
107;86.3464354321;84.110055078;88.801952169;105.8259684121;102.879600417;109.678398369;109.28683156689999;108.367692515;110.165623813;140.0332244859;134.027033413;143.916048036;161.64807987880002;143.225363749;183.377475727
108;85.9761833775;83.784105315;88.366263796;105.239636715;102.457232607;109.149268895;109.1071128564;108.087762993;109.997591808;138.422905669;132.919829851;142.160943345;161.1507672163;143.161464976;183.299152439
109;85.48275227399999;83.373527254;87.999228628;104.7198248691;101.647579031;108.507354426;108.70952218049999;107.660892972;109.539637768;138.0421693306;132.564025818;141.777216295;160.5952549931;143.125198562;183.327115633
110;84.94064413539999;82.654236601;87.492065869;104.1648982399;101.186361665;108.135029821;108.2727730094;107.141880416;109.247657412;137.67479581979998;132.332911347;141.339116222;159.7244500052;142.946125174;183.229813768
111;84.49281986590002;82.193486764;87.005967025;103.7266043221;100.659552603;107.116152407;107.74999613029999;106.957039752;109.06115477;137.63894365390001;132.296143698;141.301595661;158.60213765109998;142.810179593;180.673331243
112;84.08347113459999;81.795727044;86.644759168;103.24779912240001;100.327102174;106.878371416;107.2998678021;106.024296249;108.898450396;137.61301431830003;132.291982732;141.257663437;157.9279935208;142.381313065;180.575592523
113;83.67276051630003;81.28719557;86.212949605;102.7819861147;100.003589387;106.829134767;106.54678507590002;104.85426578;108.131199996;137.59175266159997;132.267519985;141.235632443;157.309199398;142.040244549;180.533833421
114;83.3398062339;80.957854656;85.864463452;102.2951640741;99.294546656;106.247626209;105.9832757185;104.363869978;106.852099931;136.61153686049997;131.44440966;140.15544745;156.8967363316;141.958680853;180.294468668
115;82.96812307680001;80.61953696;85.542192205;101.7377518127;98.980960115;105.433825041;105.47502853190001;104.212249952;106.143975452;136.2958010012;131.12094683;139.851491928;156.50856960230004;140.893762791;180.344930585
116;82.59019282009999;80.226338635;85.194119302;100.94841106019999;98.182633584;104.922895515;105.216934218;103.949894126;105.842146256;135.17729269490002;130.311177899;138.511756036;155.9580739033;140.788317459;180.118276073
117;82.2134364636;79.833863025;84.904535131;100.4435969017;97.50532648;103.922978905;104.92266696419999;103.676314246;105.694428225;134.39077556580003;129.597931201;137.647074181;155.128484255;138.49738751;180.028315221
118;81.7920761989;79.512937646;84.365161087;99.9035957225;96.938377319;103.225999411;104.6987042534;103.52984406;105.27889578;134.31047458860002;129.479914514;137.631809933;154.57833110350003;138.181276224;179.823674881
119;81.45255496169999;79.141463264;83.985167317;99.43325951039999;96.594339127;102.633642231;104.2864831084;102.882614682;105.133147256;134.0638710074;129.236137076;137.397699637;153.91387254170002;138.039488408;177.059243756
120;81.0771748022;78.8057824;83.516594698;98.8643449706;95.784889035;101.909609196;104.0535064578;102.742277157;104.791225362;133.76408925529998;128.941419849;136.920799592;153.2117157143;137.787685957;176.90714524
121;80.7601211313;78.500560112;83.119581606;98.3447501356;95.324808738;101.52913871;103.8041355458;102.545215711;104.632649441;133.70822784380002;128.895977258;136.867603735;152.6061669698;135.813908462;176.896115591
122;80.4031684637;77.96790774;82.747535849;98.011213175;94.770823251;101.265704937;103.5859739176;102.475090407;104.407328939;133.43385782629997;128.617430522;136.577765705;152.27926940810002;135.667686019;176.491054602
123;80.04183158240001;77.459835579;82.385885935;97.5928183947;94.426329987;100.584831688;103.3147734982;102.339624989;104.201331752;133.1525709503;128.390337486;136.242565037;151.7405524609;135.363716431;175.756809844
124;79.64893024770001;77.055746572;81.77631707;97.2709441557;94.180287814;99.943386716;102.92186754480001;102.005959868;103.464284649;133.04941543709998;128.317542485;136.081229926;150.9040428192;134.234457457;175.733769837
125;79.32749602850001;76.644063779;81.56613311;96.7869993889;93.883624114;99.864306143;102.5637752127;101.721479334;103.22119847;132.94382506819997;128.232198206;135.958775312;150.4721363175;134.024887377;175.718565685
126;79.01397242569999;76.307788267;81.244099331;96.2936384521;93.779274547;99.784534113;102.18943284090001;101.631764508;102.93078602;132.9177945336;128.205675713;135.944248775;150.00986085020003;133.981819478;175.688331221
127;78.71035168419999;75.985713003;80.94095504;95.90373570170001;93.340622753;99.225400712;101.97559647070001;101.503098503;102.720539982;132.85845769329998;128.126688963;135.848563826;149.72615505439998;133.176038308;175.004580138
128;78.4163907513;75.88749756;80.472231338;95.4875709673;93.078761393;98.702718833;101.52164748339999;100.829023487;102.087977692;130.59729462349998;125.87422458;133.394974115;149.10105989299998;131.516944277;172.121584612
129;78.15662708400001;75.641094812;80.397447322;95.1514634944;92.589060364;98.440336554;100.9320910687;99.980746148;101.718902391;130.26830461740002;125.568431669;133.188158195;148.40932561249997;131.326287849;172.068137516
130;77.8502341561;75.458476241;80.06230728;94.79633881219999;92.166705763;97.890665281;100.44395470690002;99.148235481;101.481327785;130.0465873974;125.368802776;132.943986358;147.4055083443;129.804719216;172.026751052
131;77.54633697100002;75.08683615;79.713767753;94.2937562036;91.85844225;97.247732442;99.617973802;97.270273598;101.355453263;130.014761405;125.338464267;132.929846335;146.82593164029998;129.690797783;167.545751236
132;77.2391233142;74.741434513;79.343065782;93.9366856709;91.831535796;96.786917426;98.66330883869998;97.066332584;100.642811291;129.47445595599999;125.038901488;132.368912731;146.15766088470002;129.485657227;166.619086708
133;76.9670824458;74.417047842;79.013715858;93.6189711867;91.203776936;95.827688107;97.5486652005;96.403183087;99.060970957;128.92661870400002;124.525249511;131.813052735;145.77122981440002;129.288337012;166.566733945
134;76.65479723370001;74.287794156;78.560763875;93.2232695314;91.07515927;95.508488984;97.08968449209999;96.299394101;98.703016137;128.8443844354;124.44620189;131.729022372;145.3492240127;129.211192128;164.020344478
135;76.32636450029999;73.972766274;78.328580522;92.97491664119998;90.76911514;95.253868609;96.8976856459;96.183418887;98.065312934;128.5864363423;124.184662438;131.655746894;145.03566600309998;128.974843268;163.942706232
136;76.01087665259999;73.54095606;77.993751057;92.46446037829999;90.294912911;94.249491922;96.6188257253;95.432477172;97.903394968;128.4522260406;124.060538322;131.511621158;144.13011618130002;128.921909512;163.691173185
137;75.7436659114;73.29349963;77.797430763;91.8931209862;89.805528128;93.525282287;96.3286950615;94.891994423;97.788899309;127.83492657020001;123.559495681;130.728178717;144.00978690969998;128.771027525;163.647730203
138;75.4394767389;73.009617708;77.426283208;91.40483030789999;89.223078639;93.051541896;96.0339826354;94.472639927;97.609135261;127.5840370698;123.171614457;130.597250229;143.5378204268;128.765840034;163.580681787
139;75.1700421344;72.663648778;77.269906791;91.01105139849999;88.106678409;92.653080094;95.8551428162;94.300945561;97.54925115;127.4224952319;123.093858559;130.422620748;143.13222530090002;128.529633026;162.896932627
140;74.9143616173;72.449074558;77.146752628;90.48469338660001;87.203509712;92.408271559;95.67043354059999;94.143669034;97.438969397;126.44523202829998;122.057952359;129.381198689;142.73589593920002;127.614808497;162.574578959
141;74.63882089069999;72.223862905;76.840399668;89.95227248199998;86.688367883;91.503843667;95.4367265463;94.03486099;96.563948148;126.16809491880001;121.852456595;128.95097719;142.3279351263;127.51497495;161.574704876
142;74.37413678010002;71.861310262;76.626981895;89.6028276799;86.025534546;91.461165339;95.2735694708;93.884284345;96.398663508;126.12748109929998;121.798875606;128.941341148;142.2126245345;127.304800835;161.515273431
143;74.0519375433;71.558993824;76.307690972;89.25404926729999;85.790748953;91.20984298;94.9216525555;93.660692436;96.211140869;125.89496568060001;121.600062932;128.671613501;141.7600193006;126.795404696;161.313845081
144;73.765051837;71.294332683;75.902671014;88.8958852612;85.373501854;91.085564664;94.7203503015;93.552368115;96.057735149;125.87843382950003;121.592818184;128.645728134;141.55513172000002;126.19429247;161.057491664
145;73.4816072911;71.060994922;75.617218839;88.4766702066;85.106126138;90.606607035;94.3250518288;93.371319035;95.949886389;125.4333131458;121.037657971;128.136367096;140.9054789221;125.02361373;160.997253995
146;73.1871332109;70.735983191;75.350763706;88.09394191909999;85.042795655;90.513435257;94.116239683;92.841736498;95.710038249;124.8205160232;120.423862907;127.55881553;140.48224863799996;124.019581188;160.568978416
147;72.90781972549999;70.37103015;75.071331908;87.78291285290001;84.67270417;90.057830045;93.78850506350001;92.772227727;95.254414266;124.76144972409998;120.364878748;127.500591637;140.1100377199;123.036632316;159.917383274
148;72.6374567252;70.099440103;74.754170634;87.3830881044;84.365742561;89.875253088;93.59012223929999;92.665636932;95.166263044;124.50982274720002;120.222200942;127.272061068;139.75834092080004;123.00976401;159.816305694
149;72.3562911959;69.796597391;74.445014426;87.09486031680001;84.291029802;89.623073723;93.28159555239999;92.401553872;94.865463066;124.20112643750001;119.971977584;126.921486321;139.5971919996;122.946768497;159.134931939
150;72.1337420619;69.553092623;74.454211465;86.9118193977;83.978479878;89.023345089;92.85525836240001;91.864942622;94.519966263;123.94079278429999;119.710071227;126.634920152;139.0468436038;121.856476084;158.827831546
151;71.86728806350001;69.28775066;74.167697092;86.5982205245;83.756625431;88.885684809;92.6151662003;91.432073274;94.087981342;123.8464768945;119.607815952;126.514579381;138.63549774580002;121.411174924;158.156165029
152;71.60474243280001;68.955146141;73.86007062;86.2586435767;83.291394294;88.816496825;92.3709270986;91.259482257;93.992963706;123.77175524749998;119.543077156;126.446719905;138.3293822531;121.027662985;157.635696705
153;71.31360364819999;68.676701176;73.564582177;85.91188550380001;82.744523369;88.443827049;92.11644544170001;91.103220699;93.908596443;123.68715575510001;119.463204206;126.354046663;137.3003972725;120.19683114;157.024927329
154;71.03954621070001;68.363987033;73.278953873;85.651067909;82.703448033;88.456154832;91.9587889638;91.009779606;93.763468322;123.6265301737;119.386086469;126.260412912;136.7496540228;119.459634208;156.780152598
155;70.8002932017;68.110981764;73.123173487;85.248543176;82.163416502;88.123590302;91.8217465184;90.72708931;93.666455818;123.18197484720001;118.802515158;125.672639258;136.39628573390002;119.364113753;156.744025094
156;70.532131847;67.841951742;72.889742638;84.9463857755;82.103389366;87.693211868;91.67760230849998;90.570872713;93.601690445;122.92789132799999;118.34207407;125.532646042;136.1145785358;119.324046153;156.290245282
157;70.2886870609;67.541620949;72.653128804;84.5484528479;81.845107987;87.11166938;91.4502231468;90.407800722;93.426367111;122.7240354168;118.225303257;125.288251615;135.8803107296;119.074984287;156.226078655
158;70.0225585762;67.35746066;72.392261801;84.26071201389999;81.57383833;86.896942422;91.2782211575;90.316568327;93.346989339;122.54255359630001;118.084873629;125.102181597;135.4822375516;118.99051814;156.040251325
159;69.7684890015;66.970831255;72.165229063;83.8794418697;81.416578751;86.386622555;91.0441862194;90.097401064;93.258604843;122.4312441947;117.977405769;124.967631494;134.7643490069;118.81668324;153.960513095
160;69.5179939023;66.673147601;71.938901786;83.5464419499;81.209943682;86.231290251;90.8654746903;89.937232984;93.102339562;122.27389531650002;117.820634;124.799708824;134.34704000119999;118.766560145;153.824835488
161;69.2700450838;66.500451578;71.591571938;83.2879914294;81.203831634;85.733904267;90.7343156616;89.895759218;92.86648803;121.79791102300001;117.129269146;124.337568375;133.73128594840003;118.702122185;153.214321346
162;69.0574090889;66.297796042;71.294873796;82.957879942;80.770275762;85.208920699;90.58811082719998;89.795426041;92.77350578;121.74882931810001;117.079708175;124.294479987;133.1709794923;118.68529097;153.143894395
163;68.846674125;66.07487765;71.185584641;82.4823881442;80.246003507;84.601910831;90.3426638875;89.361380342;92.685256503;121.61929827169999;116.941346203;124.071621932;132.4081248503;118.281967654;152.885552405
164;68.58961112419999;65.897545705;70.938513054;82.23977460239999;79.719702636;84.608073487;90.12415445939999;89.257332358;92.115133212;121.3027334349;116.593524086;123.721803837;131.844288464;118.149119281;150.740324079
165;68.3690488499;65.634691764;70.696137529;82.00717921439998;79.667704268;84.31757249;89.8911300387;88.539225346;91.994913246;121.212155407;116.510797933;123.717049613;130.995759122;117.98002248;149.853776816
166;68.1277339733;65.310987062;70.423471931;81.68848050439999;79.480528353;84.176364856;89.72088832850001;88.400697884;91.827498803;120.7367218719;116.173746055;123.341749499;130.5521281248;117.976056543;149.266076976
167;67.8966605372;65.042776904;70.216667205;81.3977747497;78.946704681;83.948009664;89.5095312773;88.159387747;91.503529556;120.4653527596;115.911122114;122.849334927;129.8152303473;117.77692308;148.96482963
168;67.6902301975;64.818672908;70.009302968;81.16142386819999;78.821293353;83.802741783;89.3575501299;88.017436224;91.419492237;120.21097955990001;115.597796961;122.682643096;129.32286480570002;117.469549211;148.309629809
169;67.47632771100001;64.595896468;69.68937017;80.8030918154;78.189764785;83.411217375;89.1520359722;87.937869351;90.765555145;119.85670681519998;115.236080696;122.245684537;128.922293873;117.439228835;147.832000979
170;67.26757645999999;64.348928532;69.53743569;80.4966294148;78.087227939;83.227361762;88.95474374839999;87.171658143;90.600451235;117.5219310535;113.112784966;119.648593881;128.63263426129998;116.541796216;147.809506067
171;67.06332729959999;64.112511611;69.290281595;80.15432661;77.671371468;82.909048667;88.6405339874;87.0870075;90.211605126;116.67857777290001;112.308701075;118.801959928;128.04213412730002;116.494989376;147.654866917
172;66.8574238979;63.813392567;68.975557681;79.84009361820002;77.408308709;82.59762697;88.4991089585;86.946949007;90.218444741;116.6739891834;112.303469241;118.793034511;127.75743036889999;116.478481589;147.640140741
173;66.6292021939;63.597001566;68.806829336;79.5519834422;76.932666759;82.409974128;88.2665572261;86.756783242;89.627954938;116.66083808680003;112.276792573;118.775592273;127.4475407252;116.174278813;147.619082509
174;66.4019704975;63.390710453;68.571615466;79.30473646639999;76.592989869;82.055003697;87.9093826902;86.674101737;89.242574743;115.8058571036;111.445323921;118.055276375;126.93411922109999;116.073684604;146.891216633
175;66.179914854;63.154005114;68.517629344;79.06898435160001;76.355911061;81.790005833;87.617120415;86.624525324;89.163575224;115.75311388269999;111.391549964;118.011044882;126.3601061112;116.010823397;143.557561663
176;65.93533829660001;62.943123753;68.186665739;78.94355434970001;76.066971249;81.644360031;87.39891342799999;86.352544891;89.035573326;115.2833106278;111.03071644;117.410806974;125.96589097610001;115.722671469;143.191967541
177;65.70291253209999;62.734241576;67.930969214;78.6495060219;75.839726403;81.15848524;87.1760549721;86.238001621;88.79516422;114.333871144;109.998638778;116.506853726;125.51486473280002;115.650511543;143.145870713
178;65.4616771224;62.536727656;67.710862644;78.48238378919999;75.450963204;81.091915716;86.9843271334;86.217566603;88.699114442;112.6291535119;108.697510097;115.325207696;124.94695087810001;115.245819512;142.81429005
179;65.2753993482;62.427985203;67.593906934;78.17876277110001;74.962130222;80.888056609;86.778042434;85.714389223;88.539150494;111.28227415559999;107.393809209;113.960977562;124.36241100450002;114.193598084;142.703861901
180;65.06419221370001;62.217217729;67.366519114;77.953734539;74.55968086;80.804170025;86.4945024994;84.756396763;88.462424996;111.24363974389999;107.314469922;113.951094146;124.16049011280002;113.87487592;142.456426122
181;64.85159440499999;62.041116119;66.987812813;77.6016391827;74.529789734;80.481049483;86.31279309429999;84.622415776;88.346445872;108.9464289835;104.991975592;111.127879758;123.84920931239999;112.903083409;142.162121102
182;64.6591928343;61.881099576;66.780135912;77.38883055149999;74.429585603;80.397280701;86.15366323370002;84.512998098;88.239622823;108.6993354396;104.758332128;110.861138502;123.59001389139999;112.884750797;141.993490694
183;64.4447779442;61.722592362;66.542375421;77.12985696730001;74.074697668;80.3498308;85.8689723459;84.157997003;87.149945776;107.3472778436;103.464218873;109.472584005;123.43205574919998;112.080617803;141.841907423
184;64.25220042010001;61.466972817;66.286960316;76.8164566741;73.552563737;79.939883789;85.76502986239998;84.08560885;87.130633702;106.65572238999998;102.737874125;108.763580955;122.57480625829999;112.056762197;141.829185938
185;64.0749845871;61.232278747;66.13057507;76.67021629659999;73.51370076;79.919360638;85.55851450730002;83.982361276;86.718636903;105.89726147360003;102.175872164;107.668446802;122.318375299;112.001949102;141.794297033
186;63.881641719700006;61.107323513;65.956924857;76.3285186287;73.177269462;79.524853927;85.3333566057;83.468370534;86.559103622;105.8906645827;102.176840993;107.667678553;121.5717966657;111.988737206;137.705637009
187;63.7049371725;60.885647189;65.768242635;76.0117607044;73.036365573;78.81368315;85.1667392418;83.034366808;86.486051141;104.899305763;101.213337024;106.710607536;121.1385578356;111.914081943;137.246455921
188;63.536765110800005;60.706164972;65.555815021;75.68339310260001;72.766599637;78.130035576;84.735311596;82.965171131;85.926126607;104.82779701140001;101.12582434;106.665202649;120.58381501449999;111.781675048;136.923911859
189;63.32685439430001;60.576810008;65.239017207;75.4279742452;72.6130705;78.028845619;84.53044875069999;82.847407849;85.819153011;104.67453929460001;100.749986173;106.54437549;120.20374155430002;111.537856897;136.696639983
190;63.1542476842;60.469107461;65.05151368;75.2242015397;72.317810236;77.479782181;84.35481686009999;82.803275874;85.585613168;104.66551635209998;100.742804058;106.53619817;119.80291408370002;111.367545109;136.371006075
191;62.9997294727;60.290452388;64.890557691;75.0014220221;72.209378489;77.309168364;84.1783305551;82.603161067;85.260898379;104.22368101750001;100.420173539;106.081636153;119.49833826580002;110.501831044;135.925824751
192;62.813730689299994;60.217887258;64.700470464;74.7550746008;71.73536146;77.172332331;83.98165537899999;82.519653754;85.152840683;103.1866656421;99.229887925;104.966932062;119.2282868068;110.420170524;135.833251661
193;62.6532864359;60.11301495;64.558456816;74.5281233955;71.71518844;77.144728524;83.63019474730001;82.348022338;85.087183275;102.97565839640001;99.030421474;104.759411209;118.89723775590002;110.093667752;135.816758899
194;62.4820310469;59.964307665;64.269967549;74.3033569815;71.709546879;76.471952643;83.3100643053;82.282663332;84.718878669;102.79743246579999;98.896130699;104.603179356;118.1953490535;109.813263932;133.483279937
195;62.28339105460001;59.795998133;64.050626162;74.1395789897;71.695997488;76.276699401;82.99986104690001;82.171738471;84.314203461;102.78146161750001;98.874165933;104.599646922;117.72012306490001;109.747800311;133.420382088
196;62.10383816919999;59.605934149;63.85230169;73.906749144;71.420654055;76.122395153;82.82405983449999;81.82913952;84.203405527;102.7666915688;98.854715782;104.570583886;117.3190767861;109.225401026;131.255129165
197;61.9090009191;59.293308151;63.663221017;73.57398325810001;70.943829236;75.911042563;82.5330720832;81.469615735;84.102201778;102.7397982725;98.877366139;104.554065825;117.1097766948;108.350428751;130.91976222
198;61.7256270728;59.129901101;63.525328139;73.2634962953;70.482077624;75.888489836;82.4247947067;81.416287356;84.010782866;102.23379260549999;98.410728615;103.890920049;116.8412307619;108.322293474;130.253722784
199;61.5351194372;58.956999933;63.345370919;72.9974206934;70.235185893;75.561428054;82.3180922197;81.359521332;83.947598106;102.02204002030001;98.341662759;103.76358366;116.53916955850002;108.228042317;129.79832227
200;61.329247434;58.844678439;63.029690615;72.80984921910002;70.001392074;75.448268643;82.1381374724;81.08384705;83.457001301;101.1518541471;97.764159094;102.825053148;116.16165519649999;108.207368146;128.947585584
201;61.1441029307;58.679116594;62.864212497;72.5790446645;69.82402024;75.129961302;81.81076631559999;80.992494342;83.119946253;100.7312648858;97.379362897;102.35593149;115.4717548155;108.109794557;123.613149922
202;60.9566593326;58.506460885;62.653050453;72.29306354500001;69.603799609;74.755148073;81.6922940634;80.74056704;83.027105918;100.65903450159999;97.327984776;102.293393465;115.216532375;108.054059817;123.621476432
203;60.7758435919;58.393091936;62.53806731;72.071007008;69.47803;74.500422759;81.41293677590001;80.535180694;83.012235849;100.52046501089998;97.213762406;102.132879547;114.95159095490001;107.837956717;123.522814865
204;60.58192627249999;58.254585215;62.388869227;71.83733770679999;69.283670673;74.345164075;81.27145904289999;80.276822342;82.827890896;100.3799221324;97.178781637;101.926360356;114.39357415589998;107.640204875;123.179776413
205;60.4043463224;58.073193288;62.209920752;71.6496462865;69.160451941;74.103785737;81.12454749169999;80.213653389;82.767044792;100.34776070910002;97.146466029;101.897492312;114.1449685306;107.626517247;123.017477757
206;60.221570806699994;57.910906109;61.974710524;71.5436026715;69.002193784;73.922689788;80.89849489929999;79.88830172;82.704980091;100.1992994353;97.000635581;101.743072758;113.7710717425;107.586873309;122.516773763
207;60.071551634799995;57.756009951;61.767482658;71.3109335272;68.776964622;73.541474298;80.7995199257;79.82857337;82.646349521;100.04940140960002;96.788055487;101.552629144;113.58967564209999;107.231769003;122.480877406
208;59.90218554969999;57.590490144;61.550916219;71.07520807720002;68.724338736;73.123586493;80.6364985989;79.532486564;82.353148892;99.9926574943;96.716761014;101.49056861;112.7075706479;107.279819292;118.887146201
209;59.7339880638;57.516275946;61.330783524;70.73752805730001;68.114839865;72.695331093;80.529126413;79.444325349;82.212468172;99.92860524440002;96.643621096;101.413584134;112.2359201859;104.184918646;118.666161645
210;59.580801021499994;57.429243195;61.158355476;70.5875916058;67.815895042;72.602278886;80.3841118919;79.390765875;82.113900414;99.9090291011;96.614112597;101.3842924;112.09160185840001;104.024032086;118.614670453
211;59.45092956950001;57.341249253;61.000585533;70.4490875314;67.437408832;72.521856282;80.2063517265;79.349427639;81.857893143;99.8966821468;96.606477758;101.359733069;111.66529827430001;103.43331715;118.355570091
212;59.269021608399996;57.115152267;60.807689288;70.29170092209999;67.258373887;72.409067581;80.07632078879999;79.197237768;81.85539179;98.61970569180001;95.189096281;100.270654674;111.38931588629998;103.354698271;117.8748009
213;59.10571549;56.962249734;60.713126381;70.0281535849;67.180292714;72.41834099;79.9719094379;79.037006228;81.798383962;98.4067331408;95.039719644;100.087510748;111.17720030280002;103.287093182;117.651788094
214;58.942364215899985;56.859338226;60.596412897;69.79656163140001;67.098133948;72.227497809;79.8306748274;78.969269281;81.705481318;98.2811890163;94.921474644;99.947709744;110.98267704700001;103.227527307;117.597653536
215;58.754245599600004;56.74408461;60.347963184;69.5836429283;67.045816907;71.912425062;79.71519973430001;78.910296837;81.534682819;98.2664430381;94.908650748;99.929578871;110.61443124979999;103.109183049;117.447185555
216;58.60096151980001;56.602609223;60.201623201;69.40031106480001;66.897781997;71.682155234;79.618500894;78.824075389;81.455654032;98.0137258145;94.517315699;99.824053091;110.1819006368;102.925431166;117.4277251
217;58.4358408638;56.465931189;60.036933183;69.18528450850002;66.818871616;71.641877762;79.4944804596;78.621438789;81.340242486;97.69797665800002;94.213427354;99.503881799;109.55501591289999;102.565039747;116.953577477
218;58.24977084550001;56.397834589;59.811828818;68.95424643850001;66.637334352;71.292286608;79.3324358247;78.386796024;80.975586829;97.6461841009;94.167455402;99.45420298;109.3419238788;102.514407629;116.870874156
219;58.0925807439;56.240568582;59.647657405;68.80972158840001;66.310611328;71.153592079;79.2142657189;78.342497707;80.672400806;97.5091275601;94.021782009;99.110856161;109.0796766358;102.45748221;116.675100662
220;57.9395671884;56.053104442;59.422747637;68.61926031489999;66.036596996;70.914750245;79.0974543175;78.232081857;80.61700672;97.43441591299998;93.949007064;99.039307811;108.7160519636;102.449899752;116.632713712
221;57.7696784786;55.871466939;59.306543415;68.33819062500001;65.735522259;70.796501742;78.9871460005;78.179969631;80.538969688;97.0783000927;93.651888469;98.671668936;108.5152989681;102.416968051;115.851955383
222;57.6188850226;55.72353763;59.179106052;68.0868776883;65.540826414;70.557487372;78.8650923811;77.906935854;80.443584375;96.9419640439;93.603749002;98.591983906;108.36853447070003;102.041176797;115.810135479
223;57.47486355760001;55.676843849;59.010743448;67.9554234721;65.473663761;70.493036727;78.77519886120001;77.834412329;80.375719297;96.83951458920001;93.482254576;98.478360214;108.23942544740001;102.026496871;115.382370333
224;57.331348762999994;55.59759965;58.857312407;67.8015649832;65.364118509;70.240775132;78.65398982920001;77.801562984;80.324478976;96.3175786416;93.065244603;98.018603234;108.00797401590003;101.657500373;115.381010338
225;57.19731867919999;55.45044796;58.737012251;67.6426097946;65.171891999;70.18027976;78.45840931349998;77.71257698;80.25948716;96.1529365915;92.74833845;97.802279263;107.60500625579998;99.382738188;115.355067602
226;57.0550548856;55.393545765;58.634289764;67.48927439709999;64.990542077;70.092607284;78.2753439363;77.496394509;79.980931014;96.13316752760001;92.718879525;97.790055372;107.15305286559999;98.957195501;115.181307976
227;56.9088009996;55.266803799;58.514393425;67.3236148966;64.877207732;69.625718109;78.1360776718;77.265409839;79.713570286;96.0015379533;92.571855463;97.632614662;106.95317048240001;98.885332306;114.901363912
228;56.76168916;55.073942546;58.340155037;67.1453493375;64.709037295;69.509061455;77.9072178639;77.193502549;79.663954584;95.99497968530002;92.566713294;97.632018155;106.60826910749999;98.788497789;114.705988666
229;56.6069322251;54.918603211;58.138034693;67.00642413969999;64.702433178;69.473170891;77.82076073110001;77.111032916;79.6424022;95.68155659610001;92.202597648;97.354764823;106.2355112004;98.571247021;114.291594817
230;56.462433358700004;54.761188809;57.989294701;66.874419864;64.648044272;69.178431015;77.6645827144;77.063581522;79.28555353;95.32431157719999;91.84549093;97.117462699;105.8428127828;97.562509669;114.237463116
231;56.30965993029999;54.625933731;57.875315619;66.6794743875;64.482262182;69.16546043;77.526561519;76.973188588;79.053128634;95.2926578894;91.812504864;97.084661557;105.65909901770002;97.463444867;114.164258404
232;56.1871837012;54.515960118;57.682267912;66.5101080313;64.339471479;69.023112803;77.4518168619;76.822128384;78.980027456;95.16038255430001;91.658338131;96.990098374;105.30485724579998;96.317742426;113.985902807
233;56.048792684700004;54.401365932;57.575203795;66.2954159382;64.204890575;68.570475804;77.2908470076;76.648603876;78.820062373;94.98352040030001;91.516496773;96.846652733;105.04167951679999;96.163646604;113.931634273
234;55.9404055974;54.305011108;57.541995866;66.1327628503;64.040629397;68.38902416;77.16545110770002;76.514810331;78.733600741;94.8352773764;91.375796796;96.689816503;104.68697705089998;96.016117813;113.88220709
235;55.8013428955;54.18352812;57.425569428;65.97107240369999;63.982464685;68.071327518;77.0614708345;76.313396321;78.682787651;94.79994479230001;91.352304013;96.643801141;104.3695736942;95.951675028;113.746981148
236;55.65675760129999;54.038290194;57.185002816;65.7234020033;63.938720023;67.416456008;76.89562175190001;76.102549746;78.452017669;94.7587231688;91.311084899;96.604123029;104.24415500659998;95.748860242;113.733310993
237;55.53412607150001;53.877213041;57.015688559;65.54614781149999;63.790514137;67.328467636;76.7195980402;75.961665236;78.402200366;94.71372639420001;91.244527908;96.540977139;103.52172751250002;95.479476919;113.69601219
238;55.402695742800006;53.745283133;56.871904249;65.3660723646;63.594452508;67.085138697;76.5698729719;75.759789005;78.332810732;94.6716371514;91.20006796;96.507106853;102.98006132129998;95.364863904;113.682222701
239;55.26220737870001;53.624317534;56.774138928;65.1851657241;63.385663273;67.006836236;76.4336023136;75.687291167;78.124095775;94.41366697419998;90.996810087;96.141616852;102.84679766080001;95.167212665;113.166687206
240;55.1073647519;53.46300403;56.544102913;65.01414723799999;63.192751964;66.860493087;76.2877929352;75.413252782;78.094613728;94.29292010489999;90.980903574;96.022136356;102.4435677168;95.159229931;113.138602844
241;54.990108297899994;53.335183547;56.419467166;64.8825347474;63.025317791;66.802701219;76.162157511;75.206261858;78.047562828;94.18041615769998;90.86894816;95.91140888;102.2847192297;95.000039994;112.900974375
242;54.85228883;53.164255033;56.269441584;64.6641742562;62.717782264;66.624818113;75.974922054;75.170412035;77.141960682;94.0955789105;90.804599415;95.79830467;101.8290074553;93.968828105;112.481855011
243;54.73253937119999;53.042004287;56.127699963;64.49290145699999;62.467608939;66.445847664;75.8365222253;74.956854565;77.103725597;94.0305074507;90.763235663;95.677553918;101.6392031073;93.961747615;112.398158126
244;54.598411937799995;52.920043208;55.992072482;64.2752892397;62.328670577;66.176093465;75.75608867669999;74.910455855;76.995183036;93.947864597;90.685324196;95.594217364;101.45591949829999;93.94711596;112.35334468
245;54.45995576599999;52.735527555;55.871220246;64.0924084852;62.086623551;65.992357548;75.62753731119999;74.856598225;76.92679814;93.7346243514;90.539199938;95.719489042;101.2254634427;93.474854608;112.354429999
246;54.3252863541;52.628662342;55.754861452;63.97987867290001;62.046729613;65.81038682;75.42177259209998;74.265887305;76.882065283;93.7018198528;90.513653451;95.680567979;100.75242723699999;92.905315175;111.701051657
247;54.186656764300004;52.424473186;55.612217048;63.87641316409999;61.965986155;65.688525315;75.2772264226;74.121399783;76.558980963;93.62410726430001;90.505457089;95.605342572;100.4565672653;92.817770776;111.635241754
248;54.0366870199;52.284278076;55.417314603;63.719301461099995;61.930768734;65.620021395;75.19862499509999;74.053502392;76.473949123;93.4051377427;90.309530522;95.299267709;100.2996165677;92.686773729;111.480948841
249;53.8966925161;52.192712866;55.246901502;63.485172521699994;61.740138824;65.449333665;74.91460621979999;74.006915238;76.261022194;93.34268610500001;90.27202839;95.234438522;100.2038973555;92.441891635;111.481212761
250;53.783515826400006;52.143420321;55.146939217;63.262511218099995;61.447706188;65.194712492;74.7554190341;73.755641366;76.252234872;93.0772811522;90.023209518;95.045139733;99.7939448044;92.356365182;111.370116224
251;53.656737087500005;52.028630918;55.037798515;63.08302492919999;61.2139093;65.100764224;74.67649916079999;73.540631148;76.207832992;92.92584063130002;89.971460024;94.702726355;99.5832904922;92.346500395;110.966914178
252;53.515508615399995;51.902676827;54.838309145;62.9138764452;61.154988512;64.780263686;74.5399075029;73.48900756;75.931152401;92.77904804570001;89.92686776;94.533920878;99.010908428;92.009959595;108.019898436
253;53.3935959128;51.787670555;54.749533776;62.7938470653;60.998602124;64.534662112;74.4205391411;73.366407473;75.574355583;92.5775688325;89.729132867;94.345998851;98.8952332211;91.813632066;108.025915367
254;53.272351697;51.749237314;54.623949799;62.63698175190001;60.72808123;64.368318723;74.33020362420001;73.312316394;75.501403247;91.2410798268;88.38912592;92.923564893;98.6976594121;91.597766685;107.635744241
255;53.13643134979999;51.637925152;54.47616392;62.5152033285;60.57617349;64.280586921;74.25125978700001;73.268725241;75.465264023;90.7411620139;87.902560504;92.412502278;98.1222681841;90.303685386;107.44913017
256;53.006686637899996;51.560616999;54.291418622;62.3881624351;60.571450585;64.225103623;74.11964114899999;73.204118458;75.175772267;90.73796361710001;87.898020275;92.410983647;97.93318053480002;90.259016016;107.399903934
257;52.8876791375;51.441282467;54.143146262;62.2101892267;60.427338486;64.115625809;73.98102268240001;73.131927476;74.981341798;90.7308140417;87.885248069;92.396366516;97.675696883;89.67768601;107.367488509
258;52.78168385659999;51.306273528;53.983405218;62.05285996450001;60.301222656;63.29083268;73.91818628109999;73.115056144;74.940061108;90.19907343270002;87.418103207;91.780970144;97.5583553053;89.656781297;107.002857583
259;52.6478842782;51.189844167;53.855727953;61.86288462079999;60.143017629;63.201920417;73.8406627865;73.074619226;74.887395616;90.1574173178;87.379519366;91.730383519;97.21545240540001;89.613323968;105.317496253
260;52.51545282269999;51.076846423;53.718944175;61.7056684087;60.095547424;63.019249138;73.6346392449;73.022572004;74.575513298;89.9229568814;87.122222283;91.597483571;96.54681856639999;89.550634213;105.01184024
261;52.40918237230001;50.968499124;53.653515972;61.5180737863;59.869312766;62.889578393;73.57076505839999;72.953588388;74.549462393;89.3312975683;86.524890944;90.987000901;96.2986506644;88.988322834;104.016118992
262;52.27408088850001;50.825754893;53.503270502;61.38062850650001;59.703402824;62.831654977;73.4455539821;72.913000958;74.419262019;88.2317749326;85.142184016;89.898197305;96.1827331595;89.005437426;103.968849895
263;52.1682659803;50.707688127;53.433207903;61.2395175331;59.579516154;62.71239468;73.32001133290001;72.787125334;74.379639636;87.41121092200001;84.360365904;89.094506835;95.86056695790002;88.977166889;103.909906918
264;52.0548648889;50.60024629;53.283536372;61.0729706485;59.423781942;62.566715098;73.042912385;72.446125865;74.296207751;87.38784087249999;84.356116001;89.061564109;95.69559461589999;88.979286446;103.573431095
265;51.9409833283;50.520649594;53.170690564;60.8969725331;59.344248718;62.438174799;72.9423535356;72.282967969;74.279569097;86.0634457556;82.826548884;87.958069662;95.3484988068;88.818437294;103.554883716
266;51.819768038099994;50.392444122;53.050244128;60.7022044749;59.260286472;62.059031958;72.79624466300001;71.903659101;74.229109034;85.92330190460001;82.658440095;87.834316105;95.15181583249998;88.534499606;102.461112339
267;51.69244066399999;50.261907734;52.901202402;60.5460421197;59.207070785;61.870978964;72.68848512880001;71.854193075;74.045377893;85.09556620420001;81.862924487;86.993522063;94.7632819494;88.508024121;102.170279697
268;51.5710716747;50.147503266;52.797107786;60.323232543;59.055766282;61.701194303;72.57428646730001;71.709038737;74.006310903;84.6441376105;81.368558703;86.560626937;94.6717167894;88.442280459;102.147867455
269;51.464126670400006;50.033088349;52.679043184;60.14953137680002;58.992264928;61.436618317;72.49753378649999;71.679513039;73.824067254;84.20847969849999;80.953334956;86.12213119;94.5867169995;88.435493249;102.040025964
270;51.347288142800004;49.911058774;52.586953265;59.9818647017;58.79386273;61.313485548;72.41176313880001;71.481534092;73.78185062;84.2053969298;80.948570164;86.116035981;94.15274166999998;88.25258759;101.848746679
271;51.2359243863;49.816164321;52.482439766;59.84256502679999;58.630110694;61.149041006;72.3287115407;71.444369513;73.62180993;83.5907147489;80.373182041;85.487735425;93.9865793085;88.207243423;101.754779164
272;51.118695992499994;49.710375364;52.399900885;59.771904317099995;58.619879899;61.117010759;72.2468419322;71.371807004;73.583899903;83.5369941191;80.318793799;85.445156558;93.7394130713;88.143003131;101.490613336
273;51.0105417063;49.61041304;52.307439874;59.6358808556;58.582229752;60.925555703;72.06774473530001;71.143601551;73.472007889;83.41606522250001;80.170823723;85.323862013;93.5012343676;87.947502856;101.370365615
274;50.8866361625;49.519101135;52.208641631;59.5460263188;58.570903116;60.83553035;71.9080001113;70.953409618;73.430933509;83.40983653090001;80.163319078;85.318295524;93.33841812969999;87.92100481;101.336921441
275;50.7801204069;49.407983656;52.095842446;59.3992352081;58.427958267;60.563122699;71.82786301210001;70.90025189;73.367930984;83.13266918560001;79.909160208;85.139809305;93.02920299239999;87.66581317;100.137215956
276;50.666434245599994;49.306576381;51.988602493;59.2633198442;58.2942279;60.408861702;71.7020140104;70.704776019;73.198835577;82.56351176580002;79.496144982;84.591933593;92.423662035;87.636876585;99.394635997
277;50.55949706919999;49.165746594;51.851536045;59.16205654859999;58.284008073;60.195359993;71.6167595164;70.648078164;73.134489551;82.4303472166;79.369177183;84.439198329;92.3763478891;87.630155071;99.389070578
278;50.428460148;49.054499288;51.695662218;59.02784421229999;58.054932406;60.171616067;71.5083250302;70.465074827;73.097737974;82.2945988821;79.165258965;84.359238574;91.9504695775;87.556982459;99.399173763
279;50.313985706299995;48.966649401;51.538858631;58.880872351200004;57.886504182;60.020184482;71.4576176052;70.429830143;73.04955092;82.28383179660001;79.182022496;84.343823472;91.63518998219999;86.621257929;99.347761819
280;50.216682615900005;48.861355539;51.443962319;58.7648124578;57.807870352;59.915227714;71.4019363698;70.358661126;72.996430252;82.2747653914;79.177834641;84.339693223;91.4451607209;85.966598099;98.660514216
281;50.120389919299996;48.79951772;51.335085795;58.6230237524;57.638628904;59.722806198;71.32464303279998;70.315095154;72.787928583;82.266894713;79.168777627;84.350720519;91.2769608767;85.737845642;98.586808499
282;50.0063852687;48.718317677;51.214125541;58.5026181745;57.459091446;59.57470062;71.225635498;70.065438453;72.391490287;81.9974488288;78.906355582;84.132916823;91.08824108210001;85.687934364;98.547235532
283;49.9072734873;48.611104003;51.091968284;58.36945181269999;57.388721862;59.444355407;71.0494804077;70.017121117;72.356402231;81.87695100369999;78.834071243;84.066909098;90.91189473439998;85.64218976;98.268556496
284;49.784065751;48.518928108;50.992595837;58.2622643316;57.155503676;59.299890037;70.97602801389999;69.978844467;72.229751026;81.3030598571;78.69409748;83.413101431;90.69364701199999;84.97253055;98.263851286
285;49.6886632363;48.433011746;50.917564033;58.179920594600006;57.12187336;59.26340168;70.89265914440001;69.936521682;72.186488137;81.05874453390001;78.562453465;83.024981689;90.4109861123;82.99342417;98.237330236
286;49.5746633249;48.302394306;50.811787561;58.05246648819999;56.946351962;59.052640703;70.77673020629999;69.862372827;72.077539819;81.01943481340001;78.534911549;82.999895487;90.2136117564;82.939641285;97.535816664
287;49.4791775954;48.213586812;50.775912027;57.94881522799999;56.780771769;58.919796251;70.6040981881;69.537628103;71.933348142;80.9327301543;78.463865845;82.914465276;90.01936051789998;82.722676549;97.415953493
288;49.393330184999996;48.133743731;50.680153688;57.7844927981;56.619327923;58.862247323;70.4834328518;69.414728711;71.899381097;80.82067798789998;78.337595542;82.771067945;89.83174115989999;82.70295612;97.432287931
289;49.290025995099995;48.034134121;50.584319975;57.629431160399996;56.535017604;58.676503912;70.3588529003;69.381715396;71.718057165;80.8020788109;78.316878779;82.756118222;89.68849362119998;82.582733264;97.421072433
290;49.188023237799996;47.919956017;50.435674607;57.50772507759999;56.393103545;58.454833077;70.2945769233;69.355489038;71.695766894;80.7075546422;78.238942544;82.654395096;89.5388412955;82.147407713;97.354913633
291;49.088662832900006;47.815991977;50.328112266;57.3705279828;56.27375771;58.278160944;70.227522845;69.311289975;71.630839571;80.61652334520001;78.091951209;82.534017094;89.2456238684;81.964990853;96.482731396
292;49.0062035072;47.748256361;50.229530211;57.290106465600005;56.182789279;58.166794659;69.9652007952;69.055681746;71.024071521;80.58353968769998;78.040138271;82.485581677;89.1255076523;81.957365061;96.398346356
293;48.9210926139;47.657606005;50.149068;57.1297267799;56.064603997;58.052566792;69.86671673;69.034963405;70.978573354;80.5450525062;78.001410623;82.444779151;89.04242396389999;81.870194664;96.300051953
294;48.8116035622;47.601264577;50.033397714;56.9939867341;55.921898022;58.006141824;69.7774819821;68.87729271;70.85047414;80.5341619071;77.990051923;82.435158041;88.6785606179;81.861831042;96.170607998
295;48.7191972023;47.550683761;49.922185437;56.80153103370001;55.731071378;57.863999434;69.63401880039999;68.845231025;70.496091346;80.52155073930001;77.973100372;82.413809434;88.3778721489;81.601390342;95.837664948
296;48.625978564;47.424487787;49.822823682;56.658817760199994;55.646071739;57.658577822;69.3479857125;68.578949263;70.43649905;79.88128998899998;77.402650018;82.006985822;88.0461011993;81.601759719;95.557835736
297;48.5234029823;47.335843903;49.723192665;56.519374481199996;55.584764274;57.47692816;69.225028;68.522935897;70.403421313;79.7688839116;77.290210328;81.886886385;87.9279514506;81.53886946;95.342392579
298;48.40823542809999;47.204284797;49.624827642;56.3983854895;55.344374893;57.423037188;68.9569377976;68.166916212;70.368752443;79.6889287127;77.215146741;81.810516863;87.6187849112;81.466808135;95.040988538
299;48.301656425599994;47.095467731;49.51605256;56.26362217969999;55.27966915;57.317762003;68.8228223501;67.9775891;70.370966612;79.68731004309998;77.197562744;81.822552147;87.4915997935;81.448666548;94.902582363
300;48.2072653568;46.989747173;49.4935705;56.15745535;55.249891736;57.245558909;68.69546012789999;67.92909689;70.298819603;79.5050864887;76.942473145;81.756715663;87.280426473;81.354693418;94.899881785
301;48.123102297399996;46.894524372;49.421287069;56.039379216;55.119090456;57.186050681;68.5959510905;67.754288681;70.125021463;79.29981747449999;76.755746107;81.541470597;87.0749864154;80.525442298;94.766165665
302;48.03820707909999;46.838262413;49.28998033;55.94077272860001;55.082282808;57.098941679;68.50582838790001;67.724587149;69.961969426;79.2673615512;76.725759866;81.505613279;86.9455886936;80.509619753;94.701492065
303;47.916993160100006;46.773906562;49.191921516;55.8237968816;54.966722296;56.981069842;68.4100742995;67.686362056;69.73550663;79.11174460699999;76.564939071;81.43057126;86.6111791204;80.380509303;94.376435163
304;47.8304546141;46.693822427;49.126919818;55.686831059199996;54.810160513;56.865718605;68.22833745690001;67.625485341;68.863392383;79.0642995917;76.520913711;81.380492028;86.41776043629999;80.224162829;93.894443521
305;47.7528703423;46.555705919;49.059826729;55.5478013724;54.728228482;56.766279802;68.15622335830001;67.585580046;68.833788129;78.84239342560001;76.348446481;81.118317483;86.2335480529;80.124865938;93.662283889
306;47.657065089700005;46.454967391;48.930312988;55.39206546850001;54.555694722;56.37588257;68.04485180949999;67.228995163;68.800084137;78.7810173767;76.29851335;81.030477182;86.04662700489999;79.910022683;93.515496452
307;47.5716210746;46.378855745;48.831193335;55.2928645746;54.365896709;56.306141104;67.9459420957;67.195915332;68.661146565;78.7155528294;76.221292803;80.985126974;85.9245753252;79.875798194;93.409519802
308;47.4788152375;46.320489095;48.738648335;55.1895885571;54.233610661;56.215795103;67.8150846374;67.165725557;68.629254804;78.36337490540001;75.853303938;80.547959995;85.79177664169998;79.453822684;93.392733313
309;47.3835758979;46.246188091;48.580475541;55.0639050192;54.165871467;56.100871742;67.68381201599999;66.826134942;68.603302526;78.2240191097;75.712422706;80.460865383;85.57913236190001;79.442125569;93.157546235
310;47.2940380878;46.147750707;48.4624136;54.9273818238;53.929126104;55.88944608;67.60053331649999;66.770782227;68.461982392;78.208340852;75.720147738;80.439989762;85.4747544444;79.475836169;93.337108406
311;47.20456765670001;46.015278381;48.383714118;54.8473514512;53.824956971;55.844326154;67.4588672177;66.731753849;68.214601639;78.13035341079998;75.658405974;80.395096783;85.0935241226;79.002502225;91.983268526
312;47.1184396521;45.865046985;48.310772333;54.73138069950001;53.705044607;55.819291313;67.3852316773;66.695894499;68.170098568;78.1226632557;75.654663589;80.384335533;84.96575168089998;78.91588811;91.959855032
313;47.02835997140001;45.77347716;48.22108804;54.609601021100005;53.519532707;55.757581915;67.2813161098;66.668590059;67.908399546;77.94691890680001;75.355319081;80.241950267;84.74500939459999;78.914634937;91.775294409
314;46.9448532981;45.695252964;48.135073525;54.5288290358;53.382941517;55.732016969;67.0946113318;66.454303824;67.877009362;77.75482422730002;75.123385102;80.142321931;84.584309118;78.837729407;91.640509571
315;46.853427481800004;45.564729425;48.022805482;54.4150943927;53.249210101;55.582942506;66.86178811469999;66.402431403;67.831223869;77.7357388252;75.105118594;80.124151483;84.4494950324;78.194568873;91.520716093
316;46.7450084666;45.476787019;47.938137997;54.2862534717;53.150746458;55.410466774;66.6552696906;65.566610752;67.665064119;77.6681292655;75.028311832;80.035704088;84.29628603040001;78.148345529;91.244908858
317;46.654473976000006;45.398799583;47.841296371;54.1563009081;53.098992539;55.352481044;66.5587379573;65.529769272;67.349702128;77.56202065250001;74.936374762;79.8986644;84.2347148445;78.10253898;91.245732578
318;46.56989287380001;45.332361791;47.731832684;54.0310082667;52.957689508;55.261589945;66.5120966094;65.498861775;67.299316419;77.4674126376;74.834026302;79.802111779;83.9771398182;77.994776468;91.238289168
319;46.47776996409999;45.293791991;47.606407525;53.9299689951;52.845195892;55.10055576;66.4379729905;65.451319737;67.275512573;77.44503417439999;74.81819422;79.765509461;83.70337106209999;77.786855346;90.515348633
320;46.391373130800005;45.202589538;47.518278882;53.7216749122;52.604902403;55.001461786;66.32965393330001;65.424759728;67.197965426;77.419215503;74.790911106;79.736646135;83.5969559917;77.707301234;90.36373316
321;46.31994369409999;45.122868065;47.427802991;53.6374061943;52.507079234;54.989021716;66.2028771572;65.381583683;67.161026731;77.3890264129;74.77362415;79.705395909;83.23645822199998;77.62063094;89.959909876
322;46.2235809649;45.051449578;47.284208758;53.535320823999996;52.397491114;54.881857198;66.1489214744;65.342606829;67.132103602;77.3601665773;74.754652632;79.677791177;83.04359845959999;77.611492825;89.572282438
323;46.1355709042;44.947109703;47.195783354;53.35848974;52.182954831;54.252671596;66.076212972;65.314285416;66.937382042;77.2427596502;74.732057437;79.477488591;82.8762145058;77.591337011;89.471570778
324;46.0374072803;44.804822276;47.05165046;53.274498400599995;52.131825755;54.222458761;65.9833422667;65.156609731;66.887033088;77.1618991897;74.659183853;79.293724866;82.53901361029999;77.401990827;89.452540658
325;45.9662086052;44.721982136;47.023453518;53.20695071509999;52.113275783;54.111749278;65.9028950227;64.907019853;66.773644611;77.09613582950001;74.588276098;79.218420179;82.0924404719;76.816292659;89.418718422
326;45.8755559354;44.639691424;46.881930212;53.11186547570001;52.034685946;54.011455753;65.8467017072;64.788858954;66.745517974;77.0419116291;74.587244136;79.168081711;81.8890160553;76.745066581;89.243516919
327;45.795916390399995;44.526316631;46.775342632;53.0280549867;52.029166449;53.924905215;65.8016175464;64.740218726;66.713309121;77.0006001444;74.523008812;79.090311988;81.798529376;76.66484729;89.169260709
328;45.72090031129999;44.449240465;46.681292503;52.9326524231;51.980745044;53.943133665;65.69850778109999;64.676345205;66.567751617;76.9511908239;74.477468349;79.039694368;81.69593972829999;76.657812393;89.121128282
329;45.631303228600004;44.36954087;46.620649144;52.828977446399996;51.799592163;53.85493161;65.65747559759998;64.652255046;66.538291171;76.7716581076;74.420537809;78.865349172;81.51359395839998;76.539943519;89.062040617
330;45.53762985429999;44.293000396;46.516094858;52.67369415950001;51.691976208;53.758119302;65.5864646901;64.618156759;66.511390752;76.75228378749998;74.400790511;78.847236665;81.31918785549999;76.521706351;88.978053019
331;45.4643461781;44.119325772;46.42976599;52.575985146200004;51.495171903;53.60626766;65.4894362905;64.565745616;66.451019313;76.6766298347;74.303292375;78.741603126;81.12061492839999;76.486551739;88.558055247
332;45.366598618;44.053218559;46.36364309;52.4379351764;51.31895608;53.396642551;65.4264365373;64.442351368;66.396243453;76.57063320259999;74.130158152;78.655264536;80.9925435836;76.143408344;88.543925012
333;45.306381124699996;43.951025022;46.300458685;52.3470545002;51.253596444;53.344958408;65.3263742234;64.415651861;66.276485266;76.5310579947;74.061710392;78.590942507;80.81210652760001;75.678974725;88.515178633
334;45.223002591400004;43.874936886;46.192063762;52.2237161991;51.166515046;53.106437713;65.27299560679998;64.302689457;66.247692984;76.3450886609;73.876602059;78.405157724;80.5555001102;75.644392072;88.439534316
335;45.132691094399995;43.796374194;46.123339668;52.1340932062;51.116812124;52.967138644;65.1938801553;64.249331088;66.210268567;76.22927566179999;73.861713341;78.217500961;80.27761104810001;75.588206641;88.379361466
336;45.0657442516;43.781295604;46.0425926;52.035346232799995;51.031695724;52.881611526;65.1593464118;64.225062568;66.181314729;76.14411754599999;73.858700839;77.981515304;80.1592757136;75.574667188;88.071675683
337;44.99113876770001;43.699901408;46.008284122;51.9067680378;50.873161251;52.690823011;65.11853616570001;64.196860466;66.146790743;75.98832939030001;73.702268325;77.830859192;80.10008950490001;75.441620114;88.059420753
338;44.924296134100004;43.60177247;45.931923481;51.74942258560001;50.799662917;52.584619867;64.99464896660001;64.175620556;66.00184935;75.10199573669999;72.916650352;76.968308118;79.879296613;75.404734288;87.729450433
339;44.8420411716;43.494011182;45.908620553;51.640667420199996;50.667093426;52.471903239;64.9373157627;64.148565319;65.976789849;74.77042270449999;72.597649663;76.627226405;79.5807643464;73.155880601;87.739114979
340;44.772824473899995;43.42361384;45.854158998;51.554943021;50.578670515;52.361811815;64.8915136656;64.11546009;65.94223799;74.7676462263;72.594688497;76.623920358;79.43547731950001;73.087958015;87.664197434
341;44.6960959865;43.341362566;45.819415969;51.480646548100005;50.514729586;52.293171205;64.85227243879999;64.062302751;65.933651794;74.76204926000001;72.589653079;76.62276929;79.3486647493;73.076596476;87.646863879
342;44.6168241483;43.240030171;45.73544218;51.403011343399996;50.4746807;52.175489175;64.8031816607;63.99180385;65.814774115;74.3900780317;72.254535251;76.149616008;79.1102149373;73.036580546;87.523176071
343;44.5375420378;43.162153123;45.629992491;51.3384881426;50.470711026;52.173141575;64.65917515379999;63.967751617;65.695350886;74.3699706404;72.228739672;76.137071874;78.9005203629;72.223509453;87.448564049
344;44.47102544370001;43.118599774;45.519507194;51.2420070058;50.308474195;52.141014063;64.56909309739999;63.84874694;65.556428022;74.18541741160001;72.005379445;75.987131321;78.69710467690001;72.186837337;86.131317636
345;44.394449608399995;43.057773147;45.418691482;51.1609561103;50.250505787;52.137454612;64.4756551402;63.81867335;65.518763995;73.80799019540002;71.607362409;75.667540793;78.52751926919998;72.103503169;86.105966205
346;44.3219680294;42.975489322;45.330045618;51.1140290819;50.220676897;52.134916229;64.40285555279999;63.810327273;65.385701262;73.09764621929999;71.026298326;74.995273014;78.3625804179;71.961272584;85.921403264
347;44.2466333256;42.915773052;45.261849746;51.0138319778;49.905712482;52.074924379;64.33886878780001;63.788278924;65.313580632;72.56073084710002;70.491643443;74.457045678;78.24884277690002;71.722844081;85.877413949
348;44.157815415099996;42.842201905;45.197327066;50.9220946446;49.867162874;52.061550736;64.2777753436;63.728275257;65.288286054;72.53748051760002;70.461052019;74.43522477;78.0533046776;71.712713944;85.847173788
349;44.093727501900005;42.796126964;45.133014448;50.83150345189999;49.787590738;51.99928064;64.2035418191;63.693000741;65.253640778;71.62447187749999;69.518323945;73.568412655;77.78323690939999;71.35495003;85.822273118
350;44.0184532241;42.682724371;45.057264317;50.7312570297;49.710130287;51.994096544;64.14962980880001;63.525566783;65.202114681;71.5239164722;69.425506074;73.544799366;77.6528327691;70.940629613;85.493157154
351;43.953942372899995;42.603322726;44.97447297;50.6476285993;49.616815785;51.885639964;64.0986800832;63.398056602;65.177847736;70.9769658591;68.894591176;72.972133437;77.4904911127;70.953160753;84.436184048
352;43.879671614900005;42.521635639;44.876837119;50.5827582001;49.476042097;51.794965421;64.0313866559;63.344452589;65.040697258;70.6911474504;68.6384507;72.667496624;77.1675019898;70.939434538;84.430440865
353;43.8034384598;42.443592415;44.798533899;50.47221679260001;49.393934003;51.725707283;63.9522930994;63.320726175;65.008624858;70.38095597169999;68.212084285;72.470651752;77.0788387226;70.897278992;84.39718618
354;43.7293691205;42.355069041;44.712593633;50.3691943853;49.302915028;51.515213137;63.8819813789;63.285965676;64.979679061;70.37682079679999;68.21253384;72.469295288;76.83886275740001;70.878006403;84.282287407
355;43.658010576;42.286129987;44.640402074;50.2895593353;49.200699656;51.414537406;63.833052795899995;63.243413262;64.955447759;69.95405784139999;67.788727174;72.041486399;76.7199656809;70.404587068;83.986631188
356;43.5878556965;42.209762858;44.56863822;50.202336433099994;49.090271897;51.313250476;63.72442576350001;63.200860356;64.625023979;69.91776035459999;67.731929038;72.011447009;76.55329080220001;70.279672348;83.62065886
357;43.527723259599995;42.190119708;44.581203835;50.1009664173;49.010758153;51.220747812;63.6304461359;63.007488255;64.576903957;69.8605507151;67.565104392;71.921262597;76.46725640989999;69.874752921;83.556734401
358;43.447913961800005;42.133110836;44.439848471;49.9846481263;48.814218561;51.022019389;63.58811984180001;62.968313911;64.519824549;69.8567248842;67.560427014;71.918135252;76.3539112063;69.773598431;83.541848422
359;43.3787404653;42.091393941;44.386222115;49.925166513200004;48.708125146;51.013328533;63.5132065299;62.944442065;64.404791402;69.6762639775;67.421232732;71.705072126;76.1547401672;69.731207565;83.02942919
360;43.313752779000005;41.964754624;44.323764858;49.8392306951;48.667892297;50.842834995;63.4415638563;62.863391746;64.263293754;69.33447481409999;66.960537512;71.635714321;75.87113981799999;69.366254335;82.965085847
361;43.244400268099994;41.887303038;44.23289914;49.7187761453;48.54986703;50.813670227;63.37902464140001;62.83655273;64.232219177;69.2428531795;66.871263061;71.538153097;75.67684503860002;69.323294782;82.859602673
362;43.1819677347;41.822881893;44.170072228;49.620919456399996;48.504662543;50.720380408;63.3382757404;62.807660244;64.176707084;69.1545400106;66.809228051;71.456784007;75.440825859;69.315215478;82.829173444
363;43.0964597367;41.722927982;44.094558295;49.550933095699996;48.404039483;50.64434015;63.26141123110001;62.630274379;64.154462834;69.15026451870001;66.804989485;71.440189801;75.2174896443;69.254034416;82.659619482
364;43.0224999583;41.656697102;44.02475347;49.4818009168;48.399308337;50.567344588;63.161221753300005;62.535430708;64.123925452;69.1429026301;66.794946454;71.443481935;75.15471435020001;69.252438235;82.652344699
365;42.9440694193;41.522245988;43.948722484;49.410483544499996;48.310708301;50.533098661;63.11803833020001;62.506066803;64.128818535;69.13616467389998;66.776238978;71.435024318;74.9514538114;69.237379824;82.602319049
366;42.870934321600004;41.474806487;43.874972386;49.306730430500004;48.272439614;50.503313694;63.0648652996;62.49258847;64.105820563;68.9323532422;66.617184262;71.229913039;74.77245499829999;69.192040664;82.581319671
367;42.7970097775;41.349429218;43.837612008;49.2298846784;48.264254995;50.381554309;63.023865021000006;62.471815087;64.116430339;68.86170210190001;66.468712215;71.193928717;74.44627245459999;69.137618963;81.074244052
368;42.7237667422;41.288063567;43.774834312;49.1386390852;48.031814362;50.354227913;62.933147935399994;62.110742939;64.086769437;68.4830367356;66.205096507;70.876052962;74.27725243789999;69.129421849;81.027379324
369;42.65841524609999;41.222329187;43.706548981;49.05254058199999;47.980596408;50.221497472;62.7620431984;62.006993757;63.592285095;68.32181138600001;65.992133636;70.659629368;74.1117985599;69.114714443;80.985699705
370;42.5928117829;41.163432697;43.609527052;48.974069146699996;47.941284079;50.142120665;62.65274211570001;61.986033113;63.321771192;68.2915348292;65.972041269;70.611737205;73.94574330590001;68.465420893;80.867763595
371;42.521957781699996;41.100082193;43.537747304;48.8876497241;47.771627937;50.069796131;62.4223008154;61.472026239;63.298829699;68.23836020499999;65.915637535;70.558214843;73.8376688077;68.410295982;80.861714403
372;42.454866406;40.991408766;43.471393303;48.8111181609;47.619505681;50.019488491;62.2540546694;61.377549204;63.268913781;68.17277840599999;65.872221627;70.537047319;73.74982300439999;68.366403964;80.844346917
373;42.3893740915;40.895322438;43.416312388;48.7440243118;47.520486643;49.995717532;62.1405937794;61.246316314;63.186994668;68.1596240735;65.870280003;70.516090443;73.6440449985;68.246369724;80.82726555
374;42.3212105478;40.841123099;43.346147259;48.66742046579999;47.475345601;49.869965295;62.058095259699996;61.187025792;63.161981811;68.09727332679999;65.800676641;70.447025904;73.32892427649999;68.111749511;80.721525825
375;42.2567736051;40.777849314;43.276619306;48.6138404961;47.349026633;49.856063717;62.0137058792;61.161259288;63.057320098;68.0408139626;65.746571802;70.420574356;73.15207505879998;67.944004238;80.302260708
376;42.183849815100004;40.710556981;43.173687469;48.5472456251;47.267510101;49.732594869;61.90321808240001;61.13868906;62.986948542;68.01744777960002;65.730786092;70.401362801;73.0016221895;67.934341986;80.292029612
377;42.1184779708;40.649689404;43.106646653;48.47251001850001;47.175165702;49.676507611;61.755744473899995;60.948478919;62.895650183;67.98855849819999;65.709705148;70.370666756;72.8622963304;67.896314226;80.248831552
378;42.0596504262;40.597710301;43.034359781;48.4033139525;47.073689784;49.610637918;61.6034263879;60.905770682;62.639074561;67.9795177299;65.70321385;70.361624599;72.761877523;67.837950226;80.200709496
379;41.9963716722;40.537668676;42.963516724;48.32858318059999;46.938597636;49.592876683;61.4998777646;60.809873359;62.567352087;67.9693188161;65.695593587;70.353122307;72.65504774269999;67.655913677;80.167880173
380;41.9447347284;40.489339561;42.881177161;48.2622271957;46.922518576;49.530392572;61.4714772262;60.794552325;62.54732492;67.36023342989999;65.069080614;69.980818854;72.4828856544;67.218169549;80.165522726
381;41.879124556200004;40.428081095;42.827814799;48.188566492;46.897202334;49.441837539;61.40432035219999;60.775683811;62.517700778;67.2722117392;64.993169867;69.887893559;72.3536819254;67.214806069;79.233944901
382;41.8070014318;40.355542549;42.760864317;48.05971416979999;46.788737048;49.365148759;61.284830692599996;60.734898808;62.452832504;67.21743211919998;64.944659254;69.827873995;72.19516487140001;67.201705943;78.835240782
383;41.7521679656;40.346429767;42.688483642;47.9818057409;46.573921956;49.257684808;61.11387774279999;60.067630446;62.429646978;67.2124803773;64.939674225;69.835494618;72.1249416645;67.194502657;78.820199743
384;41.69772873689999;40.318831747;42.624317102;47.9316956424;46.52387438;49.17732514;60.9396325986;59.933133813;61.730895679;67.07440089880001;64.708064458;69.784954912;72.00471011869999;67.112744742;78.696963527
385;41.641876027900004;40.267562318;42.566561369;47.8352874981;46.442856196;49.168261761;60.893336800600004;59.906270516;61.684887026;66.9347597035;64.580088294;69.63933362;71.89190161709999;66.941347793;78.62294381
386;41.588163760899995;40.198383546;42.577095582;47.75227614719999;46.390846428;49.101519567;60.782268186500005;59.886956341;61.541006281;66.91307411279999;64.561055203;69.617651212;71.7597168171;66.938392005;78.608174547
387;41.518203473999996;40.133575703;42.50711571;47.6708366652;46.269921167;49.043879057;60.7349898692;59.738540995;61.483967315;66.8772867264;64.523262193;69.584840466;71.66888794990001;66.881205707;78.583117069
388;41.4586447868;40.071411519;42.443933743;47.5992757173;46.115830251;48.949965329;60.6550485696;59.708476495;61.453886139;66.8453895827;64.493269239;69.551158892;71.57656407409999;66.821431182;78.564218853
389;41.395788467900005;40.021340421;42.381454148;47.50856188259999;46.110038566;48.780281149;60.5793433305;59.71269839;61.297203782;66.6933462486;64.302634101;69.355527989;71.4396417491;66.41869318;78.131317526
390;41.339081325200006;39.962284184;42.325413487;47.425375964299995;46.032234853;48.721646706;60.4834662893;59.6484455;61.253732395;66.6391067473;64.233528905;69.295285597;71.2089426957;66.07005434;78.108133623
391;41.2897992132;39.888162163;42.263264281;47.3206101233;45.910356207;48.642277596;60.40566542489999;59.466587942;61.220632989;66.6049071826;64.201575026;69.270340923;71.1625400119;66.004964825;78.074772137
392;41.234213788000005;39.839195221;42.193234446;47.22863479229999;45.845453589;48.588567449;60.285024618600005;59.443081397;61.087610797;66.3805436291;64.003601428;69.064731189;71.11254438750001;65.952851354;78.062633139
393;41.1776313646;39.775430632;42.159742068;47.14869400159999;45.790174312;48.512660694;60.1506914196;59.427784146;61.054425936;66.30642254520001;63.947303108;68.95432738;71.04490587629999;65.944074918;77.82276395
394;41.115361772899995;39.727118844;42.09783861;47.0084888802;45.575439018;48.357200685;60.0801078749;59.367317;60.886901193;66.29759486169999;63.935687215;68.929665742;70.95975983769999;65.804936972;77.6633138
395;41.0637139749;39.669769376;41.992508876;46.9177632192;45.517210111;48.196786242;60.023873915199985;59.349232115;60.81478575;66.2389109358;63.863426252;68.871062706;70.8388719929;65.784032246;77.643677803
396;40.9949741728;39.630321437;41.920923759;46.8183432103;45.422618989;47.939319823;60.001322425599994;59.327496455;60.808858797;66.2337061038;63.860630989;68.864813961;70.6862902624;65.681194248;77.569088559
397;40.933169110799994;39.589129365;41.815571217;46.747404537099996;45.320603543;47.917100516;59.96136113039999;59.295926167;60.788364293;66.1177601347;63.703892345;68.741302746;70.6169927717;65.650632619;77.537303528
398;40.86772429369999;39.532849788;41.739936802;46.6985943529;45.264819701;47.910838079;59.8544701259;59.086498976;60.657645727;65.99012972379998;63.721944784;68.517600152;70.50141982049999;65.306269614;77.37663407
399;40.80387981290001;39.478564942;41.691227993;46.632405224500005;45.209507401;47.859824587;59.81205387550001;59.066301728;60.633718376;65.9777520041;63.711475996;68.504299782;70.4319225464;65.310868218;77.368922699
400;40.7457748691;39.425413748;41.631706079;46.5770938719;45.190970173;47.805758541;59.7534866824;59.00157556;60.553934241;65.92056600229999;63.659255173;68.44266766;70.3839739686;65.193669368;77.366306831
401;40.6927860839;39.400104249;41.570748807;46.4895665067;45.143916221;47.713776275;59.6404927744;58.90137764;60.433451486;65.84928503500001;63.596704521;68.326064538;70.2076360834;65.168858255;76.507630439
402;40.6352115368;39.340543569;41.516592421;46.436588843799996;45.09351248;47.681780694;59.5819110508;58.872118443;60.422528507;65.7824629719;63.530680648;68.256054556;70.1266650587;65.073506116;76.391272654
403;40.590237736999995;39.284103515;41.441900259;46.38221449359999;45.060926271;47.586249774;59.5275596787;58.84746216;60.390459151;65.75622781850001;63.514258506;68.221188841;70.0207691545;65.032257471;76.2829408
404;40.524893936;39.223970907;41.333576181;46.3234119726;44.950531713;47.548304871;59.47717040660001;58.755786112;60.371667026;65.73898111499999;63.497438979;68.203411562;69.90771099460001;64.665606866;76.261945217
405;40.47331496100001;39.170468872;41.280872237;46.226828450400006;44.895919218;47.498862198;59.428180492;58.737964705;60.337012978;65.7156021273;63.481763934;68.181946117;69.8091912085;64.655770116;76.166312527
406;40.4194302796;39.113660103;41.227517621;46.167557584499995;44.814458135;47.38157197;59.392322732699995;58.704674758;60.253744716;65.7037175501;63.465378149;68.153435193;69.6591788219;64.641838234;75.570570534
407;40.36707562859999;39.073373953;41.131858258;46.113722074600005;44.729541691;47.327660973;59.3119144011;58.62766752;60.222364538;65.60302008549999;63.40590045;68.021585956;69.50455427680001;63.502095084;75.497297701
408;40.30935086499999;39.034496056;41.070873772;46.0603304205;44.607041583;47.315524067;59.254639918200006;58.535000194;60.200243527;65.54146128020001;63.396362452;67.922179138;69.4368923932;63.497821208;75.157325271
409;40.259134776900005;38.961984376;41.023498181;45.9867893448;44.508559831;47.240104794;59.224181651900004;58.506225314;60.179387869;65.5010478763;63.349853651;67.895778363;69.2035131194;63.178809237;75.150228867
410;40.202474348600006;38.906634512;40.97607497;45.9254002904;44.45533716;47.203548948;59.19478287920001;58.487397491;60.158735567;65.4591319045;63.289150111;67.869642187;68.9403492128;63.156841671;73.580899371
411;40.1652613042;38.919894712;40.91685232;45.8545799581;44.355178314;47.165591684;59.1362382562;58.439495839;60.138280542;65.4271654969;63.230692325;67.819689601;68.8402959984;63.087222697;73.562846898
412;40.1033149581;38.860231955;40.862101982;45.77583584700001;44.286048959;47.052917035;59.07795379849999;58.362925025;60.065520808;65.39574961379999;63.201473404;67.787302803;68.74525327620002;62.497925332;73.534654192
413;40.048176416000004;38.800703789;40.806439632;45.7075277973;44.214633581;46.86215583;59.038960810800006;58.326691547;60.041166048;65.2394774469;63.036270005;67.597294284;68.6742340782;62.452949941;73.54681179
414;40.008017405699995;38.754575358;40.757748458;45.622317988;44.1568001;46.810717852;58.954131050600004;58.211863868;59.947130671;65.2269473303;63.022598984;67.584660093;68.62443474880001;62.377103634;73.404200259
415;39.9530818107;38.707844951;40.697210461;45.5556024439;44.091986186;46.686915625;58.8659795569;58.189487515;59.936911691;65.17979520579999;62.958132332;67.553508798;68.40258518779999;62.224854848;73.087118022
416;39.892870725600005;38.650734155;40.598620793;45.5013527205;44.04637878;46.64985101;58.82368274159999;58.175862286;59.850917186;65.1032038907;62.918014197;67.450771839;68.3378335024;62.172748049;73.025750984
417;39.83649177830001;38.598296792;40.550454625;45.4425550252;44.000848223;46.56635128;58.711484613699994;58.15815149;59.755823816;65.0766301652;62.884780765;67.44489287;68.24854928379999;62.043978501;73.009589525
418;39.7769465867;38.542406699;40.480692734;45.401897541699995;43.998938289;46.485409211;58.67100744860001;58.102459708;59.723084437;64.9466951868;62.792811846;67.317681601;68.16786211850001;62.005678944;72.919239717
419;39.7185742549;38.473855424;40.432222087;45.3393644201;43.906138249;46.4723157;58.6371697563;58.062840207;59.668782365;64.872604096;62.730235721;67.185840762;68.1012353197;61.9785948;72.862162273
420;39.659925238499994;38.425996498;40.382784765;45.267806803;43.841097405;46.393458094;58.57080881620001;58.005907759;59.650628013;64.79608554529999;62.699461631;67.134352875;67.88950918180001;61.874353905;72.860283612
421;39.5919305807;38.357875921;40.289472119;45.2142701731;43.82551707;46.322462732;58.547274298800005;57.988013392;59.62070735;64.6983415382;62.611516111;67.016976952;67.7748306729;61.704146189;72.840631284
422;39.529597471600006;38.318348971;40.243962097;45.15773295940001;43.776264436;46.24990193;58.5102577471;57.967241143;59.601642022;64.12364519850001;62.169456056;66.252811018;67.6126406707;61.663126991;72.250336101
423;39.4883288132;38.275375674;40.210102646;45.111273329700005;43.736382725;46.148299423;58.451171653900005;57.947629601;59.581347092;63.8925183081;61.945874192;66.006929792;67.5560339784;61.643315868;72.24772367
424;39.4496574787;38.208443399;40.156502841;45.0483701461;43.578842518;46.079199354;58.393047533799994;57.876404106;59.547273742;63.89023575680001;61.946747719;66.004008446;67.2570136283;61.619341399;72.178366471
425;39.39806068679999;38.160717351;40.094182132;44.99003443720001;43.476691064;46.076533341;58.3569962726;57.875987055;59.526102676;63.88662980479999;61.944377488;65.995847783;67.147037882;61.630118093;72.157679538
426;39.330300982;38.053336214;40.048939741;44.9399128262;43.402143821;45.988870171;58.28236103679999;57.792029004;59.492652637;63.62477214409999;61.747839354;65.725977573;67.0578324089;61.390814854;72.065003862
427;39.290492565799994;38.002687798;39.994862403;44.8814542913;43.314068453;45.962487671;58.24589532;57.763953;59.470704414;63.608410083;61.737279483;65.699694593;66.9475917371;61.382826491;71.927022434
428;39.2350555525;37.948987394;39.923188619;44.8053214776;43.119575172;45.935723173;58.198751902000005;57.62713834;59.422769559;63.49406476109999;61.685398144;65.593588648;66.894768741;61.366105588;71.909038993
429;39.187835535800005;37.897927354;39.883572586;44.7538799102;43.056746986;45.862477014;58.168798908;57.620218148;59.404768873;63.2320570439;61.47935634;65.358188589;66.5826905227;60.889243944;70.598273889
430;39.133284724899994;37.834876864;39.762103175;44.66540147730001;43.036776663;45.795648039;58.0982352998;57.5723268;59.337530996;62.68689682739999;61.192524398;64.912278281;66.36994308400001;60.832587315;70.613629927
431;39.08142306;37.788904392;39.72508015;44.588696776199995;42.948360077;45.792489724;58.0688696952;57.538110718;59.275525014;62.3091994076;60.833670027;64.51527017;66.23965879240001;60.619220803;70.360051712
432;39.031883092499996;37.743702646;39.616687583;44.5141540579;42.906215668;45.692093433;57.99514176769999;57.37724944;59.141476676;62.29603915990001;60.827713611;64.502718406;66.1874481154;60.574939313;70.287561826
433;38.9774650034;37.698100776;39.590760738;44.4525614744;42.89396072;45.649834026;57.925248750799994;57.360701716;58.889134338;61.613944430699995;60.044453575;63.722993236;66.02537064340001;60.554550139;70.281555393
434;38.935168838;37.646046997;39.553876134;44.3943524732;42.835045632;45.618499339;57.8746714774;57.297320914;58.759322619;61.524647999;59.984878411;63.642675078;65.97692276839999;60.528248609;70.223902468
435;38.8822995229;37.583975534;39.49726127;44.3571522439;42.822146181;45.59763251;57.810296553499995;57.276463075;58.750488018;61.1358111011;59.603547212;63.232548701;65.8065073696;60.385056772;70.215217062
436;38.8214755942;37.534285406;39.442880674;44.284025436499995;42.802529667;45.560039826;57.7755897033;57.272114392;58.695593306;60.929728757999996;59.411841132;63.026391323;65.6971849087;60.368090896;70.056101228
437;38.7755191396;37.516920518;39.378322539;44.240676139499996;42.750582785;45.513473691;57.7200687271;57.168189804;58.672792268;60.6940171343;59.0712403;62.71165801;65.58468627069999;60.359814713;69.967533969
438;38.728774180900004;37.456219725;39.290501967;44.1579114465;42.695569566;45.36873262;57.65746023209999;56.920380864;58.608273358;60.690139425000005;59.069212576;62.708270793;65.4882384035;60.346468767;69.948288381
439;38.685112018400005;37.440059788;39.240869152;44.0695110826;42.667630791;45.307724274;57.6168696557;56.902816875;58.591999305;60.395615748;58.772384932;62.407271344;65.3548746617;60.294157514;69.936422341
440;38.6365779077;37.417971116;39.198912648;44.02482297659999;42.567385513;45.281269175;57.539411617099994;56.881122845;58.559794798;60.37181864969999;58.766342771;62.360024387;65.32135385890001;60.288871644;69.840762487
441;38.5850713495;37.368348002;39.140436398;43.9354383765;42.473019542;45.224259399;57.4880212943;56.861823488;58.360898477;60.30776585829999;58.744924858;62.31234134;65.2683366741;60.267354411;69.840121607
442;38.5335233015;37.263165444;39.087378322;43.883040523999995;42.462433676;45.117963951;57.422073157900016;56.788959028;58.344332415;60.304757408;58.740820734;62.30971356;65.13251155959999;60.177016993;69.72066013
443;38.48721592239999;37.21435438;39.039860354;43.8367163681;42.443158355;45.098674827;57.3812757618;56.656716555;58.327838635;60.1626674818;58.592291618;62.17897092;65.03854408200002;60.115182559;69.717623509
444;38.4505784453;37.254233487;39.003536488;43.783283434599994;42.442264314;45.04415555;57.34489488339999;56.604928685;58.307149186;59.87306995030001;58.367700098;62.018101618;64.97668894489999;60.114954892;69.656031008
445;38.4023609276;37.220181685;38.941001015;43.7067526596;42.309956023;44.96103618;57.3125668702;56.591382674;58.307982176;59.8099846738;58.306715169;61.950637643;64.823391328;60.095593578;69.08226743
446;38.3519086668;37.195196317;38.890153073;43.6506290631;42.321453653;44.911104149;57.280300063000006;56.541141401;58.255959374;59.754718568600005;58.280624218;61.892113482;64.7477750053;60.089486019;69.044908249
447;38.2985094536;37.14331674;38.840845941;43.580728010099996;42.254623665;44.79190337;57.210231239100004;56.511411403;57.858527838;59.747220776300004;58.274871058;61.8716765;64.6453768296;60.082638292;68.903496984
448;38.255046520899995;37.093396938;38.795574754;43.5063246692;42.221863372;44.758830794;57.146284714299995;56.389483264;57.844193628;59.7410619196;58.269193397;61.869643077;64.5595200962;59.980085939;68.807257802
449;38.209104106699996;37.029219742;38.753496328;43.4469383871;42.166434206;44.677091563;57.1163300743;56.365083368;57.81771989;59.73824217889999;58.255567783;61.880864951;64.4068834473;59.977975651;68.367444566
450;38.1609727387;36.987159285;38.710117445;43.3731814171;42.082314261;44.629278889;56.9932051904;56.349616705;57.780756417;59.5843944775;58.1225889;61.7504152;64.32467830330002;59.960271055;68.330207707
451;38.1110694396;36.923614378;38.627067825;43.32236414;42.031786754;44.550348832;56.960031715599996;56.330123523;57.747684164;59.52728968700001;58.024905579;61.683066258;64.2785704417;59.945019327;68.303108325
452;38.065798915100004;36.878662168;38.56626025;43.209664573599994;41.950239099;44.131550391;56.9145067477;56.309439874;57.727820689;59.332818025899996;57.765744862;61.413422439;64.0966696061;59.933750148;68.172298786
453;38.0186554716;36.851170308;38.521324234;43.173854417899996;41.916270589;44.059491843;56.86453959000001;56.293532527;57.713158393;59.217634242500004;57.64578017;61.318704853;64.0335011745;59.919122578;67.821226512
454;37.9772713274;36.82323729;38.476670301;43.1081471065;41.812254123;44.006363716;56.823737683500006;56.267427982;57.61180658;59.2025759953;57.646801304;61.290965231;63.94389481690001;59.907745404;67.797593582
455;37.9285200949;36.773043893;38.430093555;43.0526596109;41.769569123;43.960457148;56.7962899169;56.263629838;57.541647529;59.161450341;57.606438239;61.245833444;63.793678782899995;59.902079888;67.677452559
456;37.8847697144;36.726568602;38.387444638;42.974371044499996;41.702572986;43.930930755;56.72732642720001;56.19602083;57.385096324;59.1128375924;57.544322333;61.18681978;63.67474334210001;59.891214378;67.658021771
457;37.836591853399995;36.694087368;38.330552762;42.91757578320001;41.611534634;43.89489682;56.684849446600005;56.17705443;57.336527174;59.1038221776;57.527465186;61.169038865;63.5177890435;59.645233607;67.363828214
458;37.7917851677;36.645468527;38.294481611;42.8772191635;41.58619116;43.836910145;56.6571927448;56.133199576;57.317978259;59.0571891119;57.483899795;61.118138889;63.46249148569999;59.631659459;67.333515645
459;37.741691551399995;36.579781201;38.245695499;42.8298877831;41.56219571;43.746114168;56.5956077422;56.118272909;57.296609036;59.019452062999996;57.444280908;61.074529419;63.315791359;59.618327648;67.274672797
460;37.6949979449;36.540574055;38.220002165;42.76252654099999;41.421963742;43.673078976;56.5023346779;55.880040149;57.271621005;59.001783171700005;57.410117301;61.067494292;63.26640098720001;59.48414135;67.24892093
461;37.63914758759999;36.498294616;38.140353952;42.725191879;41.370288931;43.665527548;56.4798417254;55.863696357;57.254953687;58.982873227300004;57.39017554;61.048658956;63.214730291600006;59.478710731;67.175878862
462;37.5925221773;36.452134731;38.081613269;42.6737734207;41.358064914;43.650878221;56.4357805314;55.72084465;57.24724574;58.975705848100006;57.381091474;61.041428924;63.14531721889999;59.416392842;66.904084951
463;37.549099892;36.395418724;38.045510952;42.621708544600004;41.332441846;43.614618956;56.32323177639999;55.704732646;57.1178719;58.966072405700004;57.373686044;61.026834685;63.07372350049999;59.390978372;66.847782994
464;37.501566167;36.324386292;37.983872729;42.59513965480001;41.279678948;43.621880516;56.258090909299995;55.638333041;57.045412396;58.551513389700006;56.921484548;60.513064446;62.99169948860001;59.314726536;66.829379306
465;37.4466105625;36.275529868;37.938687854;42.547930521;41.248843106;43.563040971;56.15265255760001;55.630058988;57.026014627;58.49946418800001;56.902867509;60.432279454;62.900873983500006;59.297760557;66.833231418
466;37.397725701999995;36.236292362;37.870112556;42.501133513400006;41.222469141;43.537924755;56.1365978649;55.614223167;57.010285595;58.46153059870001;56.85947932;60.395556058;62.81771445380001;59.282095569;66.806786418
467;37.349714188300005;36.216898268;37.826105724;42.428176138599994;41.164881567;43.422608991;56.0602963456;55.594888465;57.015811058;58.461609862900005;56.866157141;60.393072751;62.729071196899994;59.19813124;66.800806476
468;37.3072427066;36.196405069;37.773518268;42.33672893559999;41.097078146;43.348368101;56.0119428711;55.553005957;56.913055894;58.3950675482;56.862485409;60.274057886;62.69288270700001;59.195787981;66.783966859
469;37.257790374500004;36.152261378;37.728074221;42.286588096399996;41.052808159;43.247296539;55.9476326136;55.539982781;56.876854792;58.2944150789;56.76903441;60.169835605;62.628661085;59.166451757;66.616202879
470;37.216280407;36.107275498;37.701267909;42.2277100344;40.993552262;43.131010486;55.9040005616;55.509484821;56.822846343;58.278412785;56.753805093;60.152163863;62.5343167669;59.152474999;66.43795572
471;37.1691754279;36.040688511;37.655404005;42.1932575103;40.967621963;43.089911899;55.87405554590001;55.419430265;56.819535137;58.23377292109999;56.72584313;60.097023611;62.44420993630001;59.070751775;66.189690304
472;37.1232640832;35.988728937;37.618944845;42.1595843132;40.956206805;43.019066803;55.779759247200005;55.056829793;56.802006874;58.21100797449999;56.703903294;60.072819921;62.3283048592;59.037010321;66.187175496
473;37.079390871;35.949265882;37.574746426;42.08093575299999;40.831642558;42.976289141;55.7029323661;55.037364555;56.756569241;58.0977272777;56.576715306;59.954836707;62.220846844700006;58.231120071;66.107699073
474;37.035908167;35.907426726;37.519711644;41.9938725274;40.83652758;42.92182357;55.6718247313;54.960505159;56.741737783;58.0480748241;56.518786636;59.912562561;62.18501280310001;58.219664668;65.984530074
475;36.9873330385;35.845329457;37.47184693;41.9477069367;40.818604323;42.869404341;55.598936838099995;54.936147136;56.661466335;58.02025839270001;56.485150241;59.865803629;62.141888717899995;58.196502941;65.919820604
476;36.9522983219;35.878630492;37.420061298;41.886603612399995;40.743109655;42.826116563;55.55689958700001;54.909861431;56.642915427;57.864208333;56.398721507;59.663980461;62.0570319199;57.97539992;65.921729834
477;36.9132923288;35.834146792;37.389791464;41.8335126729;40.664863731;42.779544565;55.519003709399996;54.885319845;56.635366463;57.805688937499994;56.356511851;59.578332829;61.9958622736;57.962853491;65.792446438
478;36.869328495400005;35.786441667;37.348100065;41.7913502908;40.663510669;42.73085176;55.4703612777;54.868663184;56.561841539;57.7993134758;56.345567014;59.570750258;61.76965568530001;57.853637585;65.390049809
479;36.824912386499996;35.733376866;37.300762966;41.7361004922;40.495319476;42.713469497;55.4142398419;54.819297298;56.36878501;57.7575089045;56.322384471;59.528674234;61.6202147421;57.852852304;65.085948144
480;36.7836768234;35.693637186;37.23141673;41.6625644021;40.438679571;42.609432051;55.2905084718;54.410695518;56.354326876;57.75398184449999;56.311735978;59.526692946;61.53062805649999;57.836246363;65.052557696
481;36.7339878418;35.677686828;37.191918928;41.6016456796;40.397665327;42.568751557;55.231586074899994;54.323238799;56.337908741;57.667302496800005;56.255902566;59.432876318;61.44384907359999;57.753834498;65.030101859
482;36.696794622;35.653572576;37.16589973;41.5350328856;40.346505633;42.566513818;55.2070245752;54.303737964;56.334818708;57.5681912268;56.108187447;59.348165421;61.389692514299995;57.567719721;65.025573303
483;36.6529957499;35.613966962;37.116500686;41.4780771199;40.302705028;42.469970699;55.12457853970001;54.270817665;56.318962872;57.559777701200005;56.098992244;59.339572421;61.2693436272;57.563978101;64.774135906
484;36.613189745199996;35.571641109;37.064418982;41.4103538465;40.263952403;42.455423783;55.076472576499995;54.252789788;56.281527715;57.5172391444;56.066383281;59.295763156;61.184760508999986;57.561191595;64.756900723
485;36.583255989499996;35.529060203;37.032063556;41.3500016606;40.227932515;42.394063733;55.0319980742;54.174773379;56.266722977;57.464921826399994;56.005416713;59.216211526;61.14567265109999;57.511880855;64.756239621
486;36.538677867800004;35.491724681;36.992976003;41.3134664869;40.204524486;42.35405863;54.999871473000006;54.154055077;56.241567984;57.417037030299994;55.957458438;59.16835778;61.071891085900006;57.511530337;64.755126974
487;36.4948547379;35.447528517;36.949217527;41.2811613561;40.185049468;42.317108321;54.9758812386;54.139954158;56.174313883;57.4048462397;55.94886117;59.150575938;61.008411844600005;57.509628018;64.712512681
488;36.441607284;35.375358819;36.886388789;41.211222507100004;40.170722915;42.187059652;54.894746707500005;54.125859572;56.160086718;57.394663589100006;55.936327034;59.142784344;60.95456972309999;57.292512334;64.708253368
489;36.3911187853;35.335509259;36.811855476;41.1720795923;40.167278812;42.141639198;54.804425757599994;54.110178186;56.148697867;57.3795271084;55.91988044;59.13922321;60.858283946200004;57.220841094;64.702880329
490;36.3502448296;35.316302042;36.768205057;41.1099032628;40.064357464;42.08214283;54.741148278800004;53.764291704;56.134155078;57.365775759899996;55.903183859;59.127515081;60.7943291121;57.155935967;64.711786659
491;36.3080032892;35.277585721;36.701074177;41.0577887379;39.9730782;42.072314031;54.668075668099995;53.725590828;56.083570832;57.308644225500004;55.858543901;59.086478172;60.65552944519999;56.743994736;64.711761102
492;36.26730921229999;35.231829906;36.648726958;41.000903963999995;39.91860419;41.99351551;54.63881552950001;53.712519392;56.015476155;57.26267209470001;55.766788428;59.088959805;60.53843208559999;56.461305764;64.621249928
493;36.2278036225;35.192639044;36.613159122;40.962301142200005;39.834301991;41.962500155;54.578981110300006;53.705853039;55.973339875;57.2220840721;55.716498861;59.063444562;60.41720354819999;56.334154036;64.422927599
494;36.182884025999996;35.14650123;36.570080364;40.900258036800004;39.786182234;41.945641589;54.488940810399995;53.691390861;55.949695244;57.19786199260001;55.685336851;59.045245181;60.342901411;56.185068322;64.428353944
495;36.1395660355;35.103299823;36.551300561;40.8452248688;39.652876117;41.907416204;54.4457780524;53.627045545;55.847867578;57.1797663876;55.670716567;59.038414487;60.261847360000004;56.160336235;64.424364918
496;36.102755299399995;35.087610875;36.489887725;40.7738189468;39.610595749;41.877360647;54.416284341099995;53.644498074;55.835804169;57.15764230799999;55.649837359;59.015484473;60.2136006082;56.159267763;64.329527878
497;36.05929409069999;35.012730283;36.448042126;40.7208960194;39.54897651;41.841023938;54.37099320970001;53.606813002;55.817297473;57.087017949599996;55.673248851;58.901309861;60.051065669200014;56.146287976;64.327222831
498;36.018360981;34.984551075;36.393737215;40.68590491620001;39.514518467;41.805766577;54.3480891654;53.587131629;55.778678659;57.0764785109;55.664703657;58.891939545;59.9171166073;56.098361926;63.910888089
499;35.9774743563;34.91948551;36.355008041;40.624785592500004;39.471495267;41.81146313;54.257860186200006;53.550123103;55.535538575;57.0401875511;55.618064996;58.837863567;59.878364419700006;56.094646029;63.82885416
500;35.9398124792;34.905955905;36.316386247;40.577239388699994;39.435635242;41.776664984;54.22353762499999;53.536637006;55.514148726;57.004912415000014;55.5875927;58.831094209;59.767379201400004;55.866598403;63.825848954
501;35.904176175500005;34.86276267;36.293101398;40.5084872405;39.357353226;41.756058866;54.1823836184;53.540620193;55.487026325;56.98712129150001;55.563687925;58.792937912;59.6163482516;55.808588158;63.778689137
502;35.8674418115;34.827904048;36.250988217;40.455465338;39.298810811;41.742872958;54.1284796572;53.525029246;55.472502097;56.9005305569;55.45960828;58.701731274;59.464058172;55.806159511;63.733522569
503;35.82757745319999;34.813254822;36.239257199;40.4017966104;39.29755236;41.683761143;54.050948401899994;53.444961144;55.457372137;56.845667742299995;55.413962265;58.590000665;59.35019084820001;55.758155653;62.980285166
504;35.7883460268;34.761078757;36.196448601;40.3585323268;39.250180888;41.665986407;54.0098572454;53.441844898;55.434702488;56.8212043405;55.389082124;58.53010925;59.313719666;55.702852333;62.972651361
505;35.7465344583;34.722824389;36.158932499;40.3041121069;39.082055789;41.632349557;53.9862978464;53.426851001;55.421526209;56.7502011705;55.339301657;58.45266744;59.27521305519999;55.692793638;62.913683938
506;35.7033831889;34.688691786;36.120322828;40.26516486089999;39.057326181;41.484965723;53.9553291822;53.415498141;55.354765208;56.317761665700004;54.9876369;57.98815692;59.201680674199984;55.670453404;62.535552711
507;35.666525797199995;34.666533506;36.076844968;40.223440046899995;38.988664331;41.418285084;53.9025605498;53.366815607;55.317962819;56.1487876958;54.822801098;57.809859216;59.12156922490001;55.233962649;62.502707233
508;35.619703701000006;34.607285735;36.02794535;40.155153755899995;38.976781047;41.346419391;53.8757054767;53.34985289;55.290964471;56.14766268540001;54.820956615;57.808896427;58.9770252026;55.227677613;62.191061557
509;35.5778418332;34.569173545;35.990336202;40.0759462122;38.89273478;41.325436787;53.8442892443;53.334647037;55.274640648;56.14480993779999;54.819864221;57.804134929;58.86054989429999;55.189208055;61.887035113
510;35.534260769999996;34.530874126;35.924787403;40.0268386737;38.848103048;41.265347753;53.8130113049;53.322203914;55.245360299;55.9597040365;54.631071196;57.581338577;58.829348108;55.097567909;61.850072527
511;35.4912624997;34.487853232;35.877501629;40.0010189493;38.803362373;41.233813668;53.785407476299994;53.307473581;55.235031123;55.9448490032;54.606189892;57.561183802;58.69173253179999;55.07513715;61.647536814
512;35.4503108395;34.445516841;35.858669045;39.94581929529999;38.71335858;41.192463539;53.75924405830001;53.278922586;55.221543536;55.865901385300006;54.542519881;57.483559696;58.56818842060001;55.005496633;61.617667501
513;35.405801775200004;34.399174065;35.790222072;39.8981130569;38.668566795;41.159139527;53.694365255700006;53.262217078;54.792290703;55.6753372668;54.29236999;57.247294158;58.47074478329999;54.983885643;61.571928173
514;35.3622958385;34.356154106;35.759705037;39.8610151251;38.634615857;41.14527573;53.65506477360001;53.251864703;54.772013902;55.27741801479999;53.852281263;56.775188835;58.4048558258;54.970386638;61.562225941
515;35.3134671629;34.314480813;35.712919579;39.8078285714;38.613246342;41.051247041;53.60763574780001;53.234066406;54.627478364;54.997294953200004;53.583225385;56.486627251;58.3302755518;54.959552872;61.300526523
516;35.2799460418;34.279011201;35.677994767;39.7599144228;38.538472855;40.93004946;53.58468616260001;53.182501639;54.583780595;54.9877331977;53.578536113;56.47689342;58.2299965463;54.946096322;60.907159338
517;35.2474147959;34.241198255;35.656553819;39.7139128595;38.47123919;40.850997212;53.5692772397;53.18299448;54.569147654;54.4296810803;53.168699366;55.754833343;58.182526816099994;54.944639244;60.903592894
518;35.212760323;34.20471715;35.61068235;39.680419832400005;38.402546361;40.815181205;53.54685745300001;53.1280326;54.547725202;54.381762700699994;53.077718478;55.720094785;58.11100228;54.944705019;60.885069568
519;35.178849722799995;34.161790708;35.54629293;39.642264225299996;38.389891257;40.80082468;53.488780624200004;53.029922138;54.535200801;54.09764579709999;52.797146146;55.422483729;58.01126872069999;54.949524624;60.845444086
520;35.1482882262;34.178244028;35.502404408;39.612389710500004;38.338588348;40.753121899;53.43922734830001;53.016627646;54.490408085;53.93592432039999;52.622143759;55.286286933;57.9621022723;54.946167963;60.768121396
521;35.1105593213;34.138378619;35.469056214;39.5660170198;38.315876455;40.714428038;53.4181920451;53.001459318;54.455722958;53.78938028260001;52.523329793;55.185675499;57.92938097440001;54.998337011;60.754058742
522;35.0714094378;34.106383982;35.43727207;39.5227233226;38.272568059;40.687395317;53.36652716159999;52.96089546;54.209160321;53.7875317161;52.523115233;55.182240981;57.83885771029999;54.953073081;60.683507801
523;35.038323474;34.125214083;35.39097698;39.471365776199995;38.224633967;40.620605779;53.3383125221;52.931190471;54.17921114;53.56820469249999;52.31894721;54.954679463;57.7455036633;54.945266728;60.473675082
524;35.0058750045;34.105670332;35.349072734;39.4225535002;38.176980484;40.618787213;53.3052546013;52.904914206;54.168067982;53.547101352800006;52.297198117;54.936504352;57.6859716634;54.995116395;60.33336047
525;34.9795379638;34.071019656;35.322154227;39.3745751119;38.156675637;40.61124666;53.2619333187;52.895554828;54.153315429;53.5097419565;52.2307298;54.913640903;57.65418025879999;54.962354668;60.328657036
526;34.939686838700005;34.019430285;35.282820167;39.32289084040001;38.068019982;40.497824271;53.2275427785;52.865047597;54.124492579;53.50752063870001;52.228450053;54.911380657;57.56419160290001;54.961947796;60.174273425
527;34.9063250137;33.966231028;35.25040118;39.304358678599996;38.05501578;40.483486567;53.1911083651;52.810675921;53.942261914;53.402114998900004;52.118870926;54.821834466;57.487278444599994;54.946465107;60.148087091
528;34.868320186400005;33.907079523;35.221687339;39.25917995659999;38.010097622;40.376263327;53.157711566500005;52.795871212;53.925972547;53.175201184900004;51.961218689;54.541647902;57.356787850399996;54.942597204;60.146046807
529;34.8252269746;33.878876024;35.184229608;39.203022217299996;37.984496932;40.286063331;53.11032746039999;52.796474631;53.912830158;53.125167467400004;51.909400258;54.484852947;57.332847678899995;54.887632961;60.152701866
530;34.792437968899996;33.840318727;35.150337425;39.151667214700005;37.977841359;40.284837425;53.081320461999994;52.757385615;53.824064099;53.0983343916;51.883744125;54.484350459;57.290393017;54.81244421;60.100947313
531;34.7627564276;33.842913962;35.12911551;39.1063935669;37.93077306;40.265574922;53.038370683699995;52.684897889;53.807713242;53.0939462369;51.878258569;54.480726682;57.20595267169999;54.483774434;60.097604475
532;34.7295457823;33.810981096;35.098459785;39.0602067639;37.939460928;40.231597107;52.9823438505;52.672020324;53.754209193;53.0891386776;51.871354338;54.480711101;57.16827864209999;54.482922339;60.091107299
533;34.6924253459;33.753234835;35.066259307;39.0246518535;37.933342284;40.219449508;52.94820619330001;52.497357622;53.744369222;53.0863509324;51.856891707;54.473915006;57.028997569299996;54.407986955;59.605110282
534;34.653680500499995;33.719810177;35.006398687;38.9949532487;37.887753921;40.181038471;52.91730669860001;52.484889386;53.73885443;52.97345849819999;51.790183667;54.338547896;56.9645358325;54.389362866;59.561307994
535;34.621405464400006;33.692550358;34.98048877;38.9635481871;37.862688271;40.165109741;52.84647228589999;52.469614437;53.656274729;52.9331163823;51.759288128;54.281522751;56.89920899050001;54.34756052;59.529115348
536;34.578246239799995;33.664275466;34.943190326;38.921139917;37.807520852;40.152924902;52.8007767356;52.289265231;53.644505871;52.76210778100001;51.677282945;54.087866618;56.8656061172;54.290877174;59.491262934
537;34.5419976902;33.62896912;34.897905976;38.8803697834;37.786969066;40.076438967;52.7230133315;52.178362347;53.630490704;52.66567345010001;51.54070754;54.067188491;56.7986179132;54.195896675;59.486898284
538;34.5129599621;33.611264067;34.876554642;38.842929083;37.738676015;40.067427365;52.6964082327;52.16642691;53.603034333;52.6534388037;51.527160816;54.073667973;56.7091849932;54.152020397;59.475428913
539;34.4875487704;33.638097061;34.850558887;38.796622518099994;37.683991915;40.060108851;52.6661550479;52.121698674;53.586430646;52.62681184460001;51.503563934;54.040981852;56.67686491329998;54.104571668;59.472257576
540;34.4576887757;33.594377653;34.825743611;38.7590021352;37.647562947;40.031641489;52.6436820617;52.117082774;53.569983191;52.5765319117;51.482095467;53.966546576;56.61560339010001;53.977951277;59.455558648
541;34.420518146700005;33.558650783;34.778954947;38.7243667104;37.615540576;39.988780537;52.5943744034;51.922811647;53.558387599;52.567796530500004;51.476461142;53.963952236;56.596594262500005;53.952322253;59.450300662
542;34.3845806423;33.513094483;34.745296696;38.684606877600004;37.605922859;39.9318105;52.5695441138;51.908952342;53.496404165;52.536520098699995;51.442272705;53.934431944;56.372924956700004;53.95130552;59.198360589
543;34.3457149636;33.481826789;34.708815552;38.6411702266;37.555524399;39.879580149;52.52323879309999;51.906642375;53.461806012;52.49465426529999;51.400521746;53.902519639;56.2950319391;53.6664278;59.130657673
544;34.313116765299995;33.454040259;34.675515671;38.586054538;37.514719841;39.828943427;52.44486299610001;51.886964709;53.44219423;52.480042621200006;51.390382226;53.886489042;56.23112914179999;53.673960309;59.090187358
545;34.28172166990001;33.430047299;34.642881108;38.5553135435;37.495067584;39.815442085;52.384320351999996;51.87449728;53.429957262;52.4649446536;51.377945321;53.871070662;56.1538232181;53.484956632;59.081328445
546;34.253158720399995;33.456620266;34.623434928;38.5136955125;37.446565421;39.754028551;52.33363430380001;51.872186956;53.399469047;52.46101751;51.374119775;53.866218393;56.07960006660001;53.406584083;59.018974059
547;34.209571766799996;33.42795615;34.59123077;38.4629829916;37.424260371;39.742308616;52.3090087445;51.85204356;53.388550489;52.454824509599995;51.36995654;53.859443256;56.00648345129999;53.394700448;58.885170837
548;34.1707273736;33.373340552;34.548492993;38.4285196661;37.417237149;39.692198262;52.239978027099994;51.728670282;53.291161473;52.1953043568;51.025685098;53.626885939;55.900358556499995;53.381083809;58.854785776
549;34.1374863753;33.394159659;34.513666239;38.385543867;37.390244779;39.684287067;52.2121355432;51.717232986;53.235734102;52.141149118499996;50.957130377;53.553750924;55.83628216340001;53.368353965;58.743539949
550;34.10830433049999;33.37031946;34.475371162;38.3391958582;37.37797699;39.676996103;52.11193031340001;51.653185025;53.214658429;52.112860185900004;50.929474765;53.524739894;55.7128382561;53.317987567;58.522691459
551;34.0799766769;33.346615431;34.406723299;38.30222836060001;37.335720083;39.660502716;52.0900163778;51.641867586;53.198997189;52.110709873400005;50.931109875;53.531479689;55.676705705900005;53.292078859;58.423763401
552;34.04406257289999;33.308631206;34.371165037;38.267677098099995;37.26606666;39.626465717;51.9979631852;51.632087213;53.185605811;52.06968285520001;50.883413857;53.543101396;55.61329427400001;53.2501957;58.409308167
553;34.00739481350001;33.273927383;34.349531077;38.235809897;37.253183202;39.549757328;51.9735632571;51.586473165;53.164752312;51.992101662699994;50.806499343;53.460310954;55.4524162436;52.921284823;58.325962102
554;33.9782437509;33.240324009;34.320332648;38.19240518260001;37.191225976;39.500676042;51.94657808659999;51.541242066;53.153565065;51.980068871200004;50.794357428;53.448323005;55.42966756239999;52.913539453;58.299478445
555;33.945327139499994;33.202038708;34.292291619;38.1604945903;37.13393642;39.418368297;51.920233004699995;51.526146713;53.103833899;51.94980488590001;50.705101776;53.440190235;55.32168928379999;52.90392355;58.150444672
556;33.908314214399994;33.170744569;34.243404234;38.10198623160001;37.082971233;39.207455691;51.876712327199996;51.36873698;53.06294597;51.9328915627;50.689302821;53.42340087;55.23324783600001;52.898052801;57.952667139
557;33.874755513699995;33.138523961;34.199565654;38.0575592084;37.036278328;39.155488062;51.85990178870001;51.33381921;53.050988317;51.84195079950001;50.610299583;53.334116711;55.1886917393;52.832264199;57.947844877
558;33.8420084217;33.112531633;34.172592911;37.9997586846;36.961766369;39.112112045;51.827074587000006;51.319349579;53.040432037;51.8177773309;50.597061953;53.318788008;55.0955032071;52.825653106;57.48773654
559;33.8088643722;33.091246766;34.137026602;37.9465381929;36.920928618;39.0628376;51.7518852964;51.293038425;52.980143073;51.7967684563;50.581143385;53.294730988;55.076433675299995;52.815141397;57.477954588
560;33.78175320300001;33.06160308;34.142290284;37.910423401900005;36.89484806;39.04503764;51.7145440699;51.282523651;52.968719281;51.6576749587;50.460420438;53.161741874;55.0332367115;52.802244045;57.294852029
561;33.7482365767;33.005738343;34.121520772;37.8663375527;36.852803403;38.966340238;51.671024494200005;51.243662412;52.943401642;51.6124985208;50.421374508;53.112127887;54.93231801940001;52.79784644;57.289394749
562;33.7179300779;32.980591963;34.085583132;37.8223594441;36.755192541;38.95748825;51.6149914704;51.186773187;52.918072202;51.6097693328;50.418031833;53.110560462;54.8462524022;52.783861207;57.191821447
563;33.690853055999995;32.983140002;34.075056756;37.79143421159999;36.718768572;38.847781569;51.6061561213;51.174663113;52.908111725;51.58143928069999;50.390118971;53.09906742;54.78696816769999;52.780481335;57.008853787
564;33.6676348209;33.00037529;34.042998894;37.752616798999995;36.696912759;38.780040161;51.553960596799996;51.165944877;52.895844389;51.5797456328;50.389706727;53.09802498;54.7158144033;52.77123834;56.991907716
565;33.63801418519999;32.98200938;33.997713589;37.7207934187;36.675744064;38.743865263;51.5372892259;51.173054458;52.852456249;51.50550820760001;50.328776283;53.026740778;54.644525249800004;52.78032012;56.946461704
566;33.60309493340001;32.951148984;33.963483101;37.677320732700004;36.652688996;38.720661493;51.473339499199994;51.057441438;52.734802765;51.43371441569999;50.319462528;52.925921525;54.5541996541;52.605299255;56.917330203
567;33.56866895609999;32.92069691;33.929654819;37.6368708885;36.598691658;38.693847852;51.423794289000014;51.047170096;52.702580853;51.4273055527;50.313534923;52.91838405;54.480486946999996;52.560114849;56.86791907
568;33.533336780599996;32.876188298;33.897030752;37.59942216009999;36.541028473;38.673281568;51.4126817985;51.039397324;52.70124102;51.394740735999996;50.285016874;52.890383346;54.31924095949999;52.352866944;56.852694678
569;33.49801754240001;32.843692211;33.870508309;37.5407008494;36.520740353;38.641884687;51.3818363954;50.987327344;52.688478691;51.351834009200005;50.233092823;52.831731045;54.169008458200004;51.947347543;56.712032121
570;33.462817198100005;32.792081456;33.83283528;37.498335617799995;36.502712166;38.562861683;51.33910194959999;50.881473422;52.675873779;51.3160099369;50.198784834;52.795608346;54.05928091650001;51.814023739;56.670502568
571;33.4295453428;32.754670315;33.796776466;37.473356652199996;36.47063568;38.561202723;51.327824741099995;50.876700359;52.664465547;51.31221708299999;50.197357595;52.794051858;53.977280008499996;51.728420753;56.659221998
572;33.407125386800004;32.721390661;33.783771941;37.421491853;36.393919419;38.533577826;51.2633272108;50.818097308;52.419563066;51.3039601276;50.185805875;52.785991413;53.940098616600004;51.718074106;56.598382567
573;33.3790726861;32.673346379;33.748590724;37.3733138404;36.363222766;38.490674013;51.229413152899994;50.788911918;52.240228833;51.2920488835;50.174165088;52.778770651;53.90556630159999;51.699275573;56.586752147
574;33.347591668199996;32.646278726;33.725545045;37.33778860220001;36.338608522;38.442200041;51.17829437590001;50.733992944;52.184287046;51.28211835570001;50.163162537;52.764231665;53.8378452516;51.510637284;56.585520562
575;33.3113814647;32.614550899;33.681434178;37.30740666210001;36.329060904;38.363849649;51.16005584490001;50.714427687;52.171893273;51.25006062249999;50.06911346;52.648337033;53.718850246600006;51.497408365;56.507991096
576;33.2737841881;32.586233813;33.624604372;37.2763291804;36.288419449;38.313285771;51.1406019313;50.70451269;52.1144302;51.20567681499999;50.056075364;52.633423462;53.6583383466;51.228360289;56.463794521
577;33.246864501800005;32.550204434;33.58646843;37.2470023992;36.254530618;38.286921749;51.1210462002;50.692963866;52.103595933;51.189348279300006;50.047908637;52.609097236;53.5792814532;51.205369661;56.208206908
578;33.218831982199994;32.520266583;33.564960854;37.19690055259999;36.232184674;38.263011925;51.0947710121;50.663923669;52.079505322;51.1612757972;50.021319626;52.575148241;53.5256644361;50.897448488;56.201412838
579;33.1867605465;32.487373606;33.54093701;37.1455799352;36.198794389;38.19035142;51.0498510463;50.654636304;52.039063338;51.149138175000004;50.003581885;52.569507151;53.3672688936;50.896724868;56.199659552
580;33.1616806901;32.450575099;33.502973891;37.1109020688;36.167873779;38.151052329;51.001479237699996;50.609571317;52.027428971;51.1338018897;49.989688874;52.553855136;53.29253531789999;50.893158109;55.898842992
581;33.1258294786;32.430519895;33.465925118;37.0708929104;36.16300155;38.09788202;50.97437770229999;50.518713715;52.018105239;51.090319708100004;49.854983815;52.528168684;53.2812971469;50.882454594;55.903846922
582;33.09822793669999;32.402104547;33.430911978;37.0458936027;36.131316063;38.072923858;50.92660981069999;50.508916736;52.002665459;51.0826466122;49.846094894;52.518484895;53.214095077799996;50.86252805;55.869969698
583;33.0643908002;32.375243362;33.420188626;37.013465905000004;36.1110372;38.040353596;50.897208663799994;50.420839467;51.99810517;51.0602087931;49.843274149;52.471128085;53.1724303866;50.825399778;55.785679687
584;33.0356533976;32.349838427;33.392378952;36.9847127826;36.09699282;38.03234064;50.871931202800006;50.378886838;51.987563129;51.011870219200006;49.81849122;52.452315604;53.097743009300004;50.75222988;55.738473488
585;32.998393785299996;32.316883521;33.367483692;36.9321487945;36.069661051;38.00990249;50.8394031215;50.366833214;51.943605561;51.000848597099996;49.816431509;52.424675971;53.04757925880001;50.509427398;55.733728302
586;32.9657668849;32.289570112;33.315122516;36.895231984999995;36.040074765;37.900748887;50.807787689499996;50.357256593;51.932567559;50.933859201999994;49.746204465;52.340946868;52.965703416299995;50.401831086;55.692371135
587;32.94046754320001;32.263133344;33.301572612;36.8429657601;36.004019272;37.878197832;50.7820312568;50.344384331;51.920218816;50.886874056399996;49.721904024;52.330813614;52.8704058741;50.212545877;55.322148985
588;32.911919054;32.232327879;33.269844161;36.8123973343;35.997852365;37.826940569;50.7341542059;50.319232023;51.884117667;50.850118233;49.701752118;52.285213387;52.705626488600004;50.185151834;55.312788531
589;32.881853453000005;32.212359768;33.238212119;36.7722743436;35.887767837;37.795703183;50.71103354980001;50.279847945;51.802310742;50.7958123686;49.651199654;52.233650013;52.6213817834;50.127322983;55.303279184
590;32.853471692199996;32.18398685;33.200930986;36.744092433700004;35.893180527;37.780122297;50.6615615103;50.271432699;51.556022771;50.452987465199996;49.344054793;51.823733791;52.552625752400004;50.116748583;55.127961952
591;32.8200809675;32.152262996;33.14909894;36.7003559939;35.862997194;37.688972246;50.604485199799996;50.267715533;51.535442818;50.3241939788;49.215584343;51.691823463;52.4998950583;50.093609595;55.09042167
592;32.7905866327;32.112098939;33.122170598;36.655464213900004;35.811372365;37.626178753;50.587737532999995;50.257237409;51.526025282;50.323246636;49.213274956;51.690173523;52.442437834500005;49.985574794;55.08938144
593;32.7581729336;32.082090753;33.091619969;36.6068991115;35.795735291;37.431255163;50.5721532471;50.248912457;51.52162946;50.32167996940001;49.209760091;51.688417409;52.4028106781;49.952597473;55.086087023
594;32.729027585699995;32.048986371;33.06401259;36.568582866099995;35.746150538;37.415111441;50.5340966366;50.182470899;51.511004278;50.1717875598;49.076796695;51.571520856;52.3565790999;49.950545627;55.082117652
595;32.6968754782;31.994495211;33.047082261;36.5446066885;35.721136969;37.404818135;50.5080632749;50.152024502;51.415334871;50.160975234800006;49.061696561;51.566081249;52.2551396257;49.93910746;54.706160591
596;32.6670514769;31.968373116;33.04655942;36.518828507600006;35.713090287;37.387209492;50.48232533069999;50.139818048;51.400609483;50.1037364921;49.000427432;51.45970542;52.18267009869999;49.928265782;54.697992099
597;32.637361994;31.954068251;33.007830308;36.488214381;35.701185225;37.334444814;50.457736200300005;50.085021323;51.357204606;49.96293437349999;48.867136732;51.296116142;52.073968025;49.923400219;54.484292666
598;32.6120667599;31.919247211;32.973501877;36.4591668145;35.636353443;37.302392337;50.4344561363;50.068597621;51.347066046;49.6376684664;48.53659464;51.046249917;52.015204743000005;49.898012534;54.412502169
599;32.5799203619;31.891982584;32.938606491;36.410048599899994;35.565034085;37.260900646;50.3775461093;50.059837341;51.33491751;49.419446600300006;48.311754442;50.82178395;51.984378667;49.891404983;54.37858638
600;32.5505365757;31.84605432;32.962292455;36.3817039288;35.541438864;37.209980723;50.351474355499995;50.046892321;51.314625649;49.411183341900006;48.302402449;50.823644489;51.9337603851;49.88907609;54.376802047
601;32.525016505800004;31.820873983;32.938255745;36.334012355599995;35.459527078;37.140555148;50.26477728;50.036298744;50.67603032;49.029533162599996;47.802933233;50.304530146;51.84180375219999;49.871634606;54.354063667
602;32.494812779700005;31.776985939;32.907014282;36.25932910210001;35.420189944;37.082047691;50.24647096230001;49.985139887;50.66453904;48.998576241200006;47.752739616;50.27841302;51.74059634729999;49.836353325;54.319618377
603;32.461967166200004;31.702184;32.882744618;36.1979343523;35.392479583;37.076286186;50.2181870498;49.907749503;50.644883258;48.7804351905;47.538228668;50.056182569;51.64069591490001;49.82882855;53.668772573
604;32.433456509500004;31.705398473;32.84397269;36.15357006320001;35.29684779;37.051343032;50.145113423299996;49.904145304;50.634488721;48.6696405492;47.397726658;49.950718022;51.5877474585;49.827242505;53.656425318
605;32.4042024986;31.667466697;32.812029526;36.1187788788;35.253724408;37.017150268;50.130384832000004;49.896636966;50.618217215;48.5409060429;47.319809668;49.698589897;51.5283653255;49.824077206;53.484574155
606;32.37392934259999;31.639133991;32.772267141;36.0845353787;35.20787115;36.980979742;50.0881006636;49.651937584;50.575347897;48.5392372241;47.317180261;49.698143986;51.491938223900014;49.814070759;53.482429865
607;32.349609927900005;31.607560531;32.771318899;36.0360356112;35.167906628;36.916582212;50.06980240119999;49.60757795;50.56407699;48.3704630518;47.153843117;49.518573552;51.43254707230001;49.593885866;53.455779685
608;32.3184767834;31.577391911;32.746137866;36.0101361623;35.161800343;36.897419362;50.0226136079;49.595231783;50.530262401;48.3556372893;47.130877003;49.504316953;51.400376454399996;49.577155938;53.42311522
609;32.2923933119;31.547363277;32.719643405;35.974320823;35.138212243;36.868076579;49.980880109900006;49.542442742;50.290595304;48.3198513638;47.090476509;49.456219408;51.331615099800004;49.412197889;53.399608573
610;32.265501717300005;31.533121734;32.692498728;35.938907953599994;35.1179183;36.837172787;49.944675937599996;49.533384831;50.271763812;48.3180527494;47.088305637;49.454244027;51.2821236585;49.40903929;53.360582019
611;32.242652871000004;31.50852256;32.698771893;35.908818304700006;35.103579365;36.806243501;49.9148188159;49.524401695;50.252289017;48.23641779559999;47.010804841;49.372838979;51.2112530988;49.333290758;53.059963607
612;32.2124936076;31.510982712;32.62844489;35.88188147820001;35.093189689;36.7805449;49.8796796108;49.511750583;50.244513614;48.079747296799994;46.888294744;49.161844281;51.13229674;49.187474876;53.011155821
613;32.1928791101;31.487285262;32.596655895;35.8359388661;35.068630775;36.740211081;49.86925285240001;49.500574796;50.237637567;48.0437590997;46.853476661;49.120510008;51.07899733519999;49.179221866;52.899384896
614;32.1601131778;31.466297901;32.526520019;35.804352001699996;35.054795046;36.689800849;49.8201514885;49.444968084;50.204246573;48.0147955857;46.815742182;49.095938177;50.9942951798;49.09841873;52.892494025
615;32.132018064200004;31.423527126;32.495555358;35.7505774684;35.030907171;36.540518146;49.8002552933;49.425187659;50.194804006;48.0098781169;46.814637226;49.096654095;50.9099536865;49.005124827;52.871951329
616;32.1061100239;31.389818323;32.471070118;35.7099845099;35.025115167;36.513296208;49.786809700000006;49.415055089;50.187596549;48.007017934;46.810438549;49.095123979;50.862060306400004;48.984950769;52.817793
617;32.0817902979;31.373621456;32.433431434;35.6568203279;34.981008011;36.486185104;49.7483871322;49.351520828;50.171887591;47.998343225099994;46.804784024;49.086613275;50.7942590646;48.966926337;52.775439067
618;32.0521325104;31.341404271;32.399180778;35.6361880924;34.953175623;36.469176858;49.716902252400004;49.314784955;50.158522756;47.9135123662;46.712501811;48.993083968;50.6929806033;48.873845927;52.713087789
619;32.0350047181;31.314638976;32.377761587;35.6032156662;34.925218765;36.415629874;49.649213847;49.294180522;50.093659171;47.87627094529999;46.668087673;48.971997142;50.657433053;48.868899652;52.645520662
620;32.0116002789;31.288846466;32.34863392;35.562993080599995;34.889225613;36.387723978;49.6303654245;49.25049046;50.084178728;47.764762658200006;46.513540579;48.851341851;50.592293831800006;48.863279691;52.222636917
621;31.983365245599998;31.282871123;32.339681698;35.5206707781;34.843420439;36.331477963;49.6069984773;49.241729096;50.074918699;47.679409111999995;46.508767982;48.77061805;50.5400520474;48.845133593;52.210030469
622;31.955139634600005;31.256990152;32.315948868;35.495004135900004;34.819998714;36.324621312;49.5732124672;49.243187266;50.071213544;47.670188427199996;46.500708311;48.755107385;50.4882528703;48.743993393;52.116322778
623;31.92931349379999;31.23190139;32.287688719;35.46041690650001;34.76671985;36.288064765;49.5236939476;49.209621833;49.991034154;47.648783644000005;46.475040414;48.73418797;50.4458181083;48.735053473;52.075979587
624;31.904062489399998;31.204230967;32.268492044;35.423514148600006;34.761588702;36.171737045;49.494770405;49.200769941;49.967937089;47.62089284300001;46.440383092;48.69853799;50.278989696000004;48.712903035;51.753326186
625;31.877838815099995;31.18571582;32.206634001;35.4048342139;34.740233578;36.131434383;49.4566682344;49.192977856;49.869671844;47.6173775819;46.434246304;48.692859683;50.19934634460001;48.46575494;51.778243098
626;31.849049702900004;31.14280902;32.175053237;35.3710971132;34.724181066;36.113286589;49.4262530891;49.137681846;49.829529792;47.592447699100006;46.414682877;48.665717576;50.172576029599995;48.456811647;51.727811934
627;31.827505351400003;31.115980885;32.147023768;35.3344940443;34.65207053;36.078473496;49.324743524800006;48.587355859;49.798101018;47.5635707818;46.388280147;48.630890809;50.13120093020001;48.463229923;51.718521172
628;31.8004494717;31.075368526;32.115581696;35.304319154699996;34.601111465;36.060441007;49.2482328322;48.575768092;49.794420875;47.55315041019999;46.368829428;48.622683684;50.080958873099995;48.425266161;51.689773236
629;31.7709542801;31.053374136;32.091864507;35.2786308095;34.576214723;36.052027986;49.15579734400001;48.564552801;49.785590933;47.5416391864;46.355561032;48.612043735;50.0667553461;48.401766277;51.64928107
630;31.7489138847;31.031904387;32.088788129;35.2495658763;34.559742496;36.02099197;49.073817470600005;48.556713014;49.775444383;47.5377599818;46.354331036;48.608206958;49.971121102199994;48.386065079;51.620236833
631;31.718858896300002;30.998001509;32.058094564;35.216681727600005;34.548947498;35.99550679;49.0584127833;48.548000055;49.756109079;47.5312210327;46.347022063;48.601319818;49.9273591177;48.377100688;51.600322037
632;31.6867321951;30.967197409;32.038290519;35.193429090200006;34.528885216;35.942189732;49.00569655439999;48.501566536;49.75244816;47.3183640385;46.241446876;48.342599168;49.881226573099994;48.212939265;51.590086789
633;31.6600235338;30.959456565;31.993685419;35.1602089648;34.496300385;35.858681929;48.9900127662;48.492349234;49.675126947;47.2818716871;46.211071173;48.320548876;49.835863692;48.152940814;51.57874509
634;31.635403830300003;30.932809842;31.963237585;35.129721812599996;34.438806239;35.833238635;48.961685268699995;48.453254062;49.66597249;47.25923710810001;46.188872287;48.299300653;49.727604232699996;48.070197725;51.576514503
635;31.615678448799997;30.904625191;31.953687525;35.091214964900004;34.392320972;35.796364099;48.915135412800005;48.406203985;49.649974103;47.256769139199996;46.183597024;48.297015057;49.7117591505;48.040785057;51.543248688
636;31.592019562199994;30.871648297;31.94855819;35.058935764699996;34.389836664;35.75932412;48.76282742560001;48.359820133;49.64156915;47.194423769;46.130633483;48.237955725;49.591891004900006;47.816829203;51.548331925
637;31.5561633318;30.834879804;31.875084364;35.0259261213;34.344323768;35.728188224;48.7476673562;48.340461252;49.640774839;47.135177918699995;46.072317219;48.177514031;49.55603387;47.788098308;51.431248472
638;31.529225904599997;30.81326002;31.830462431;34.992336036;34.30231828;35.710600462;48.704766465199995;48.327508164;49.624923798;47.125970048199996;46.063812062;48.167469709;49.487808057900004;47.770569003;51.089296067
639;31.4993790675;30.792567317;31.7918371;34.958989685199995;34.214482405;35.671488278;48.58694546500001;48.132187676;49.615890765;47.09704174739999;46.032482831;48.16036483;49.4564425261;47.740066931;51.054955824
640;31.4707382737;30.764734504;31.767629253;34.93316119840001;34.209351291;35.641564009;48.5212349252;48.122112052;49.603781489;47.0838879182;46.020460201;48.146757695;49.42008985579999;47.72394515;51.036135381
641;31.44604853260001;30.717885061;31.743365711;34.904302573100004;34.177633039;35.632844219;48.4939039438;48.114092886;49.485252152;47.0173155306;45.950060988;48.086240994;49.3913695777;47.65058272;51.034380834
642;31.4253158992;30.712083558;31.713664031;34.8771676167;34.152154366;35.580698363;48.4631762934;48.105964836;49.474740102;46.995962618099995;45.902990667;48.074069133;49.2963820263;47.643991892;50.766616801
643;31.3996759024;30.685890053;31.688635776;34.8558135597;34.11529281;35.576611818;48.440533720000005;48.039362109;49.46583021;46.982170181200004;45.890512614;48.07104742;49.2647709118;47.594087799;50.756381519
644;31.374820463000002;30.660250268;31.658920653;34.829367772400005;34.067880661;35.561188524;48.3878221203;48.00466722;49.141981147;46.884033035799995;45.754746746;47.953891576;49.21860337409999;47.582102977;50.705086068
645;31.346212259700003;30.634431503;31.631177737;34.7976814409;34.033354723;35.518966179;48.3715095966;47.99541529;49.128177051;46.839848036999996;45.746592911;47.881619188;49.17837487710001;47.569287981;50.700708971
646;31.320971546699997;30.61159016;31.61878469;34.7637785107;33.968774968;35.45767764;48.3206394793;47.828761482;49.110223616;46.832895637899995;45.742043607;47.876551759;49.1276734404;47.553945899;50.580389395
647;31.2976946537;30.608463562;31.594282431;34.7214659175;33.933493463;35.422573951;48.2973196831;47.820104167;49.095766673;46.809296369500004;45.700738966;47.854856051;49.110706175000004;47.554151556;50.567831078
648;31.269795289799998;30.570175005;31.565001836;34.6943957484;33.909465576;35.3928084;48.272253107;47.810015118;49.061266655;46.8073600385;45.700325061;47.85308358;49.065672659;47.508931911;50.573051452
649;31.240002067599995;30.545120307;31.538184589;34.6723548923;33.867409741;35.358656945;48.23680547399999;47.714724409;49.010398134;46.760889294799995;45.618897978;47.759807313;49.0162259328;47.394731664;50.56929892
650;31.214127742100004;30.515022406;31.51677636;34.6449422737;33.834433486;35.296784839;48.219026298799996;47.705281817;49.00167431;46.7172164423;45.552794132;47.69614686;48.957978607399994;47.389451903;50.363307024
651;31.1913089499;30.511000344;31.496660678;34.6229601016;33.826421919;35.274054078;48.1334844613;47.695737785;48.99256593;46.7124188934;45.547428064;47.691945922;48.896875783300004;47.285676674;50.347831593
652;31.169016936;30.510655741;31.481661986;34.5808003028;33.824980813;35.253371366;48.1076673466;47.6759528;48.975634947;46.6883423957;45.518049025;47.659927671;48.762921120099996;47.201544406;50.367490255
653;31.151604309099998;30.48192559;31.513523245;34.538284222399994;33.817437881;35.166889569;48.0782820646;47.66209924;48.938371189;46.6608435184;45.487735845;47.631002495;48.7226680966;47.175714621;50.280117747
654;31.129172157799996;30.458281396;31.454831917;34.5150900406;33.818722822;35.153527909;48.03303376839999;47.577476475;48.926050123;46.6321895288;45.459858569;47.602258425;48.69475120970001;47.149545246;50.208672034
655;31.1053292609;30.442827521;31.43242797;34.4844974784;33.726813126;35.118937621;48.002896412;47.568042174;48.824015678;46.625922191600004;45.445412082;47.595679014;48.6197644012;47.105629907;50.193847057
656;31.0789673441;30.414091127;31.403454475;34.4612032819;33.688548156;35.113135916;47.9743744185;47.547341685;48.809088753;46.619913146;45.439342603;47.584031315;48.5618032933;47.093859873;50.180995266
657;31.054043236100007;30.392489405;31.365029088;34.433724642200005;33.663858737;35.089204661;47.955262953399995;47.534248704;48.800956058;46.610539826499995;45.428722185;47.574848457;48.52801403789999;46.889816539;50.153142308
658;31.027646244100005;30.361236438;31.340313243;34.395085327800004;33.567354172;35.054119926;47.939898365000005;47.524616865;48.781680237;46.606036088900005;45.423716204;47.569862751;48.49243595360001;46.885360826;50.143933029
659;31.000152753;30.342705462;31.317667735;34.3557848208;33.525370831;35.013103624;47.9212081705;47.507156459;48.76686619;46.5741798463;45.381397935;47.562159669;48.446079827700004;46.885271016;50.129567663
660;30.9812089929;30.304513617;31.292378855;34.3172569499;33.485677067;35.003546283;47.901505414;47.501267135;48.758360622;46.542835255199996;45.348952653;47.501719385;48.372004754500004;46.495585103;50.016286605
661;30.9500596868;30.280642112;31.264068645;34.28681815770001;33.467776032;34.990710843;47.8734217027;47.327879703;48.750329561;46.5221751337;45.319005791;47.487498886;48.32174654500001;46.496409242;49.980431937
662;30.9223206785;30.249913857;31.240262031;34.260469870600005;33.442147488;34.975629481;47.8514377822;47.31782934;48.747075779;46.50420378900001;45.306342034;47.47817597;48.2672950991;46.497041023;49.983829968
663;30.898119790200003;30.212790553;31.217154047;34.2336871582;33.443764966;34.964303019;47.8169955599;47.271213743;48.73911549;46.490841818499995;45.288585199;47.486822991;48.22224541589999;46.354179487;49.944731912
664;30.8774006139;30.192081377;31.183226604;34.2089451869;33.414128805;34.967324344;47.7870092395;47.26234539;48.731177497;46.47965801139999;45.277105699;47.478886138;48.1982192718;46.339897546;49.934739746
665;30.8554484183;30.171689071;31.159284306;34.1889809112;33.399146956;34.942616355;47.756084871300004;47.160641132;48.717507288;46.45022581330001;45.266025663;47.40840347;48.17645255069999;46.29176928;49.938839694
666;30.829597474000003;30.14560664;31.127822983;34.1570444918;33.375799771;34.891190614;47.72862132550001;47.149559623;48.673628463;46.444055347200006;45.260986654;47.402337749;48.1231886938;46.282492697;49.939720783
667;30.8045902958;30.12583972;31.105913635;34.12818065879999;33.354440819;34.877914832;47.7066495637;47.143796775;48.659272625;46.422479170200006;45.232188081;47.373333453;48.070470395;46.267089765;49.91159443
668;30.782379990499997;30.092967668;31.077416907;34.108174287000004;33.324864013;34.836803796;47.68104284580001;47.075314944;48.647591089;46.39805988940001;45.202511935;47.348373195;48.0238028527;46.109825111;49.905528013
669;30.760435886400007;30.080125286;31.055061684;34.076340985899996;33.313944675;34.810384235;47.65820103950001;47.066313374;48.611807299;46.3899313103;45.183240357;47.345511824;48.0121461916;46.107607277;49.900144704
670;30.738593637100003;30.07393012;31.042235496;34.035468515800005;33.285600399;34.787824544;47.6403850503;47.012709356;48.605604102;46.3425559047;45.139805449;47.299452357;47.9622359035;46.036774625;49.85999087
671;30.714551337;30.06244324;31.040495405;34.007191158699996;33.252684233;34.751335711;47.620890311699995;46.998870364;48.59580891;46.31675055750001;45.129311571;47.300327689;47.912427046299996;46.022898224;49.855866403
672;30.6914738251;30.039306978;31.014432358;33.98240553659999;33.207480204;34.73661692;47.603456792500005;46.984031016;48.587986708;46.281846402;45.135966315;47.290336518;47.8758859215;46.021424907;49.744730552
673;30.6669362793;30.009243521;30.986600756;33.95057610799999;33.188678508;34.714155451;47.56712180379999;46.975922424;48.57151966;46.2388639634;45.096036126;47.243834662;47.811656007500005;45.959382881;49.723545835
674;30.6453625925;29.985316053;30.962811445;33.9268355695;33.18661963;34.68314345;47.5506336295;46.959243593;48.531726975;45.9447607867;44.78600485;46.995130579;47.74892446010001;45.940273719;49.704918313
675;30.614612029199996;29.953534202;30.937989723;33.89721924609999;33.158331827;34.667760278;47.5315393807;46.92609056;48.48411084;45.8428416789;44.688002549;46.892048496;47.690101579099995;45.921548392;49.691081952
676;30.5925667697;29.971050722;30.911570099;33.8587929016;33.146496672;34.626329881;47.515709520899996;46.917677317;48.491224691;45.8420001979;44.686547198;46.890732273;47.653237945399994;45.861172731;49.669441559
677;30.569752976300002;29.94570005;30.866771529;33.821117230300004;33.116714791;34.523733021;47.50032271619999;46.909835382;48.480372361;45.8405679694;44.684939204;46.890360452;47.6325353898;45.814077466;49.674528051
678;30.547840903199994;29.936753201;30.842936166;33.7851223917;33.081231968;34.424151555;47.4856784636;46.90304816;48.470542142;45.7233248002;44.545699934;46.778207048;47.5796283125;45.803988157;49.655194842
679;30.527968936800004;29.910923542;30.818270863;33.7639746051;33.079965586;34.398598979;47.4161009685;46.77841202;48.333939491;45.7166231421;44.541287392;46.770883056;47.5313657815;45.759957807;49.486448178
680;30.5047457989;29.874972958;30.795545723;33.7463985081;33.056882827;34.377791014;47.3968061942;46.753564048;48.324372386;45.66407077039999;44.4839671;46.72830646;47.41042697099999;45.41375099;49.475039997
681;30.479575192199995;29.850406743;30.777928398;33.7142016697;33.032150184;34.365739699;47.371937368800005;46.700715343;48.310535882;45.5482274113;44.3704507;46.61648569;47.342676050399994;45.389549437;49.385693692
682;30.4558134542;29.828006183;30.755510968;33.6915165485;33.011921609;34.332264084;47.3501567956;46.692419001;48.292610315;45.2958062863;44.064843972;46.276088444;47.28568198239999;45.295338351;49.170658735
683;30.44058341;29.798323424;30.738492517;33.6701957259;32.994069066;34.30660109;47.34299590720001;46.686936777;48.283577808;45.1264483867;43.904355751;46.108698689;47.255656274;45.086301683;49.164302749
684;30.416921502300006;29.77874501;30.711778799;33.64330997009999;32.980014073;34.291427617;47.332079843100004;46.678701487;48.276418988;45.1199919326;43.896956367;46.105211863;47.2197055955;45.049565621;49.163237777
685;30.3984361347;29.761798924;30.701093437;33.61169959;32.962299636;34.279149794;47.3188541696;46.673232147;48.265722475;44.795960063799996;43.617327463;45.702091851;47.1931706842;45.038473686;49.161210578
686;30.3785297524;29.747102331;30.665804729;33.5869247208;32.955289414;34.247392419;47.28590568119999;46.670032993;48.213128801;44.7655502668;43.585321189;45.689205888;47.18088040640001;45.02684438;49.156624752
687;30.352647163300002;29.71383997;30.631410044;33.5563824268;32.916375577;34.239914738;47.250112680200004;46.659443081;48.182997607;44.591113173000004;43.418837562;45.507361809;47.13413952510001;45.041519784;48.940659313
688;30.330767675600004;29.685799517;30.606678446;33.530178626600005;32.863009105;34.179119133;47.197508543699996;46.651038367;47.999404341;44.4936697271;43.326448418;45.388917254;47.1006522507;44.977463885;48.906266345
689;30.312909030599997;29.655015167;30.583121331;33.506008884799996;32.826701914;34.154301745;47.1547831303;46.647859478;47.991521889;44.3753365156;43.224582911;45.295923394;47.05108313070001;44.94597832;48.813897291
690;30.2876572888;29.631575988;30.562925754;33.483429947;32.810359639;34.133114271;47.0867507724;46.639362191;47.876496963;44.373825880300004;43.223111075;45.295507458;47.0277785293;44.944578412;48.735603466
691;30.263054071800003;29.626570686;30.559663127;33.453405371500004;32.793777356;34.124718726;47.077692731000006;46.631863225;47.870011184;44.2404245722;43.087970478;45.159918933;47.008146458599995;44.93761518;48.735278465
692;30.2414395522;29.613398954;30.542277854;33.43544753409999;32.787955299;34.116780535;47.0491181378;46.603369786;47.836749139;44.2274111878;43.082625054;45.151335159;46.9739416979;44.947208325;48.732832107
693;30.2175377214;29.602766669;30.521651685;33.4061019444;32.744799366;34.107838354;47.0309675819;46.593615437;47.822192266;44.19973871489999;43.051123487;45.114004614;46.9499450963;44.943523371;48.714337571
694;30.198069893400003;29.592978212;30.497516693;33.3742581051;32.712545835;34.093833955;46.983307841999995;46.587099891;47.785831553;44.1981816049;43.04966752;45.112719165;46.9292377924;44.941758689;48.681782359
695;30.1742866489;29.586474672;30.466996232;33.3506384951;32.67488531;34.092616286;46.9187248425;46.314760804;47.770265029;44.1365176002;42.998040614;45.048628744;46.9152582542;44.931975228;48.653569886
696;30.1474396921;29.543765376;30.448159815;33.3231979925;32.63106808;34.060837263;46.9015489628;46.289399839;47.762061199;44.0141714143;42.916955912;44.90130641;46.8865591278;44.843278449;48.646798176
697;30.124591194199997;29.517279825;30.436519211;33.2948998877;32.616470496;34.009707198;46.8560878524;46.280074947;47.664810236;43.9830682291;42.890801707;44.860441264;46.849655491200004;44.828032807;48.638594538
698;30.1063506131;29.508151115;30.419599604;33.27696597610001;32.610469402;34.005535066;46.8291475429;46.270970827;47.655845229;43.96312835780001;42.870651952;44.826372573;46.7805776946;44.823710117;48.594311986
699;30.081624279599993;29.481717695;30.384778236;33.2488179519;32.601520067;33.986179985;46.792894087600004;46.079139455;47.648047564;43.9599800417;42.866937056;44.822283033;46.740611400300004;44.822653572;48.589354059
700;30.056236588799997;29.460677225;30.346047456;33.2131064691;32.577690856;33.962121966;46.779276800599995;46.051414119;47.640429125;43.956619193099996;42.86572247;44.8186611;46.7164341394;44.78665786;48.583975225
701;30.036263143600003;29.447531178;30.338885422;33.18685909129999;32.53876313;33.921154477;46.727206827100005;46.043858577;47.583080308;43.947522752900014;42.858591015;44.809169182;46.642980319399996;44.78443367;48.362992069
702;30.015693776299997;29.426175878;30.316924776;33.1503043548;32.517950639;33.798029946;46.708694244499995;46.036622026;47.566322359;43.8701465316;42.801632311;44.710545667;46.61661396;44.745172663;48.357000542
703;29.9950835916;29.405104164;30.32080739;33.1166134744;32.464391661;33.726771443;46.6650955066;46.016317942;47.363418782;43.8496233655;42.756360174;44.687664967;46.5692937891;44.711843409;48.300653472
704;29.970085652799998;29.382694629;30.297310534;33.090107684100005;32.44550175;33.714945019;46.6483859793;46.01631914;47.348326086;43.743958274;42.67298392;44.573064714;46.545311119299996;44.666094341;48.282355076
705;29.947364395199997;29.350746434;30.277171572;33.057454802100004;32.423476933;33.696861006;46.615195249600006;45.96437835;47.325264844;43.676996347300005;42.583401244;44.560948363;46.513447115199995;44.588974797;48.277481216
706;29.9213594603;29.331215674;30.241111952;33.03152649740001;32.419304726;33.599955037;46.58515159619999;45.950482158;47.317574565;43.66616539939999;42.58373504;44.541688135;46.4753710218;44.576788943;48.251592613
707;29.897042786000004;29.316873041;30.232082369;33.0088041465;32.384842979;33.589077979;46.557560835500006;45.9418591;47.303592446;43.649206463800006;42.569869975;44.522176038;46.4398166155;44.541393061;48.247069647
708;29.8690572211;29.293110212;30.20902608;32.984564259;32.369123057;33.534306173;46.54263850099999;45.932440909;47.282169694;43.638660658199996;42.561084164;44.519187606;46.398417740700005;44.552562698;48.177396439
709;29.847351542200006;29.276435673;30.187973334;32.9603129476;32.341205595;33.522967599;46.5207006405;45.923488821;47.272101194;43.6332321827;42.55887078;44.511817808;46.370821366499996;44.535014278;48.176041541
710;29.8276450227;29.253666073;30.165927291;32.9180570403;32.213841899;33.499220548;46.480656731;45.916390553;47.265491094;43.6127835553;42.53351514;44.497472655;46.3279860972;44.531779023;48.161835932
711;29.808583447300002;29.255505125;30.161219832;32.8933456937;32.183197922;33.462946745;46.4563852584;45.887050194;47.253141026;43.594248779699996;42.521604521;44.474654556;46.2840863379;44.512507691;48.042002412
712;29.788848176800002;29.236517762;30.142423492;32.8575666633;32.152837015;33.432786484;46.448339801;45.881461519;47.245576379;43.5868757265;42.521652397;44.467962484;46.20269954690001;44.506080794;47.895986904
713;29.760730376599998;29.213657982;30.122953425;32.8204003909;32.13341109;33.409028008;46.422318732499996;45.87261083;47.238199754;43.5775075408;42.513904452;44.458806802;46.1641007823;44.459228036;47.899183842
714;29.738132899199996;29.191928835;30.096831066;32.800592263700004;32.114702452;33.382125157;46.388591526999996;45.863613774;47.198469016;43.5750237644;42.514351509;44.454146424;46.09885984980001;44.45363365;47.891732141
715;29.718480892899997;29.181564801;30.074380242;32.783135232;32.108096368;33.343727668;46.328879920700004;45.84671061;47.198144274;43.571557692599995;42.510738251;44.451279804;46.045648729;44.447621884;47.841625328
716;29.696675780499998;29.160690679;30.060972898;32.757450966099995;32.084488761;33.319612973;46.28616301040001;45.83906022;47.187180727;43.418904785;42.391826612;44.18104611;46.0172809786;44.440109574;47.84135861
717;29.678034023099997;29.148964309;30.036294921;32.732709043700005;32.066559745;33.279656095;46.24773898029999;45.836902708;47.119444216;43.384941917999996;42.354292597;44.140078443;45.9773883666;44.199866943;47.839114697
718;29.653806382200003;29.131799704;30.007525333;32.7027849938;32.051145585;33.26231842;46.219774227600006;45.821485838;47.102975762;43.367200318100004;42.338014285;44.121794109;45.94446686519999;44.164151233;47.795871016
719;29.633173928599994;29.111506487;29.988048982;32.668272621099995;32.042480298;33.238888904;46.1708245756;45.790206868;47.095210883;43.3651208038;42.336023761;44.120961472;45.90105799210001;44.060121001;47.778396696
720;29.610162544900003;29.087035637;29.967480847;32.637722761999996;32.007957261;33.228676679;46.13761300770001;45.778790608;47.087526381;43.330895822100004;42.344265007;44.115205406;45.884242206100005;44.014911723;47.777718249
721;29.589454627399995;29.06925715;29.936960311;32.602392816400005;31.947453936;33.216942324;46.1210912279;45.770611797;47.066572451;43.2826947052;42.298022567;44.066088691;45.8528053948;43.922015458;47.77479417
722;29.5708490111;29.031782536;29.917216039;32.5856556576;31.915978585;33.192906525;46.09940805400001;45.720994279;47.066230946;43.2746166533;42.289937229;44.058357566;45.8184839547;43.914954036;47.74321786
723;29.5497481193;29.007866788;29.898957409;32.562256928900005;31.897809809;33.146710138;46.0743613545;45.716671818;47.059460044;43.25330047059999;42.279512212;44.037502711;45.7498706925;43.900491166;47.53650648
724;29.5298414181;28.984896456;29.876106331;32.544671601299996;31.888576341;33.127794416;46.06009250839999;45.71009076;47.051470045;43.2430054272;42.269864217;44.027069109;45.7196391645;43.882509983;47.530954865
725;29.508669070700005;28.963358839;29.855485541;32.5160775651;31.880217729;33.114099407;45.9603995513;45.555578559;47.029271427;43.192964846500004;42.240895809;43.963861926;45.6450822825;43.698744699;47.529283056
726;29.484203418499998;28.95168787;29.836752412;32.4890940792;31.831774179;33.076573886;45.9051336259;45.549763325;47.005443427;43.1699047174;42.230398591;43.940139884;45.61763862310001;43.685878598;47.516698562
727;29.4664363295;28.937990574;29.812211375;32.4690851819;31.807478636;33.037484388;45.8760186287;45.542728471;47.005079553;43.1562571688;42.22286173;43.924264483;45.5522598711;43.641596666;47.497063721
728;29.447411561000003;28.911070992;29.789183358;32.4411087728;31.786617853;33.0147108;45.8193477873;45.536803318;46.572929875;43.084787878;42.139429299;43.844778736;45.5259474097;43.615900562;47.488041536
729;29.4207831636;28.891106689;29.767712641;32.408581197299995;31.769718804;32.997571838;45.79618755439999;45.401166894;46.557162911;43.0591305474;42.113474673;43.798497165;45.480770511100005;43.611128059;47.404558269
730;29.402792109099998;28.863751379;29.749798066;32.3829767757;31.74421693;32.973288979;45.7805277005;45.390516063;46.559147801;43.0564617923;42.114452763;43.799156985;45.4700177984;43.604612925;47.394843331
731;29.3829797241;28.845030824;29.725593597;32.353013278800006;31.729639543;32.944908685;45.7568142618;45.375721009;46.506680771;43.03634822389999;42.09210882;43.778573397;45.4398699121;43.565516338;47.393804612
732;29.364438541600002;28.82406847;29.703441926;32.317095540900006;31.708918684;32.916267059;45.7100462713;45.344180014;46.414598896;43.0344647258;42.09073562;43.777481715;45.413744057100004;43.497975711;47.357406566
733;29.3418624006;28.81390339;29.658095951;32.2916661427;31.68681471;32.897927883;45.681437607899994;45.312792769;46.408856436;42.9942535612;42.016123328;43.756246003;45.329644299499996;43.218693161;47.340810787
734;29.3224861982;28.791754602;29.649606703;32.2694280697;31.679437288;32.861849725;45.6185047039;45.306589853;46.085186061;42.94513964490001;41.963263496;43.693943273;45.27698764450001;43.182873291;47.317144859
735;29.3003027932;28.768141915;29.626171135;32.2371285212;31.648584289;32.802553157;45.5188092144;45.231794559;45.832885287;42.940900871699995;41.959506722;43.687679463;45.23558083179999;43.169122859;47.252641873
736;29.2785652745;28.748088879;29.612937216;32.21747066940001;31.635969961;32.791816411;45.489988077999996;45.195562837;45.825592723;42.921269476700004;41.93323674;43.66555374;45.2158703276;43.165781753;47.245756769
737;29.2612294829;28.753314239;29.601441192;32.199785234299995;31.631374533;32.765052808;45.470619264700005;45.189637527;45.811671258;42.896334208499994;41.905293546;43.646772619;45.1817514385;43.161589355;47.241482985
738;29.240694350499997;28.736100867;29.574178766;32.182149326899996;31.622276208;32.728720662;45.45642332600001;45.184802269;45.806811221;42.8733793821;41.88267754;43.622985731;45.163738566999996;43.168727591;47.23389716
739;29.222170764599998;28.722580487;29.54904326;32.1563236275;31.587583491;32.701946071;45.412589510100005;45.133165854;45.770404162;42.8682480912;41.880056002;43.613403213;45.1276324281;43.160882765;47.205515402
740;29.204768653600002;28.683170524;29.539951701;32.12778551859999;31.570613977;32.642566844;45.3774924623;45.125966799;45.762246282;42.86357945569999;41.87473971;43.608154917;45.05562343889999;43.123841661;47.017792559
741;29.182540390800007;28.658994766;29.515674636;32.0975002703;31.563778256;32.60959997;45.3631286416;45.120099304;45.759138831;42.856718119300005;41.870494672;43.602321904;45.0113846326;43.11634212;46.991531535
742;29.1611111123;28.633227869;29.506427626;32.056165651200004;31.555322268;32.589743093;45.3477900006;45.065744522;45.732425964;42.8510137798;41.864960756;43.602205166;44.9827063634;43.074741398;46.988665441
743;29.142024005599996;28.619263168;29.498563561;32.0281961595;31.532929237;32.51180251;45.3147152019;45.059318184;45.72592757;42.80914887;41.823684466;43.56692346;44.9343785885;43.044237932;46.959416561
744;29.121074924299997;28.597407476;29.506559009;32.00118674720001;31.512009598;32.504203946;45.2826641875;45.024217826;45.706350586;42.8007299799;41.815755504;43.539705789;44.911196609;43.02504471;46.956238024
745;29.103394673699995;28.608315623;29.483513289;31.9798543764;31.48894254;32.484137034;45.2728766454;45.011669115;45.701283563;42.7866385496;41.802097488;43.517786363;44.88764538979999;43.02120051;46.946205489
746;29.081802559099998;28.577891645;29.463359457;31.9522537311;31.457349783;32.462725575;45.2428416889;44.995560784;45.682724564;42.77503253959999;41.795272029;43.503526064;44.8364368267;43.022972128;46.942962676
747;29.053873774199996;28.555198327;29.426740271;31.9417559181;31.457285753;32.463698035;45.200275090000005;44.749535666;45.682333771;42.7703495051;41.785059976;43.487533642;44.7672064982;43.009092095;46.875637122
748;29.0329145623;28.537818904;29.406949078;31.915913054000004;31.384949055;32.422260927;45.1862181884;44.743412804;45.663389332;42.7611227279;41.776991685;43.477860489;44.67420109060001;42.99121577;46.867164123
749;29.013865458699996;28.527185648;29.374713862;31.887889957800002;31.382403319;32.30020341;45.161942506;44.737769891;45.654636754;42.7039346827;41.741387906;43.465005019;44.6581269253;42.978777209;46.856413897
750;28.995443206699996;28.508030518;29.365540609;31.8731687356;31.379710696;32.266675656;45.141509144699995;44.70523768;45.648750937;42.6991679214;41.736309198;43.461022466;44.61283092549999;42.787652599;46.85319437
751;28.9810596134;28.487574977;29.345074642;31.8589330971;31.373809922;32.242019558;45.1190047132;44.693042026;45.641756757;42.6824636572;41.718876268;43.442650345;44.5904002195;42.786688348;46.81481875
752;28.9561537051;28.462393401;29.318428827;31.833835201600003;31.34434614;32.223638577;45.06601824409999;44.630723834;45.632977683;42.6587914547;41.662694538;43.4134707;44.5254984119;42.749962269;46.807356515
753;28.941561390899995;28.436544165;29.304430086;31.811434516499997;31.330621344;32.214143514;45.0319386765;44.626238674;45.624964121;42.6479064963;41.641922429;43.399023251;44.48636960660001;42.744377387;46.787805079
754;28.916292015099998;28.402023284;29.259390267;31.7908773187;31.325787853;32.189435436;44.99795172580001;44.566543585;45.619567894;42.607789207;41.606998322;43.369802302;44.435641437799994;42.700538087;46.750529128
755;28.897255632599997;28.38131151;29.241484059;31.771608001000004;31.311437929;32.181648214;44.9854966321;44.55088303;45.612645895;42.5875175022;41.597990619;43.342683581;44.4015269038;42.684826825;46.75597008
756;28.8769023522;28.376813879;29.221008509;31.749187981899997;31.288081125;32.149537951;44.9572382684;44.526906269;45.605061112;42.570083030800006;41.562730279;43.33892174;44.3549136022;42.673528371;46.628196411
757;28.8598171496;28.361062412;29.221184123;31.729731502500005;31.277121522;32.130095881;44.9313813651;44.454908734;45.592246304;42.533885629;41.53569401;43.302194077;44.2881721218;42.670540653;46.483871812
758;28.841933745699997;28.340874433;29.197311753;31.702426789199997;31.263846306;32.110861198;44.908248345400004;44.447216797;45.586473782;42.28987855490001;41.305868424;43.081254123;44.241310654299994;42.664214652;46.412838237
759;28.818623833100002;28.317728043;29.176766862;31.6811863715;31.257345296;32.111411208;44.897855455700004;44.442847092;45.57746062;42.2081183552;41.226502205;42.997802734;44.1990008581;42.651470711;46.290426297
760;28.797030414700004;28.296529837;29.138225073;31.657315967200002;31.232165129;32.071920843;44.88519079;44.432104746;45.567771257;42.207375907700005;41.224696664;42.996926272;44.1290494657;42.648904172;46.284701229
761;28.7767299915;28.272081965;29.116537432;31.6316081296;31.206177615;32.071058402;44.871011722400006;44.378069003;45.561576545;42.2059312283;41.223438439;42.994896682;44.0883814522;42.542884304;46.279228509
762;28.7572205843;28.25292768;29.09628245;31.603347986400003;31.174714323;32.012931912;44.8147018635;44.371495209;45.557135138;42.1095188591;41.13447918;42.87137325;43.9893909439;42.532069489;46.205166432
763;28.739918400199997;28.245828077;29.07651467;31.587185316400003;31.167487341;32.002558041;44.802083300599996;44.367177266;45.542888751;42.102882803;41.128221453;42.863437961;43.95462737320001;42.528952721;46.171966261
764;28.7197098037;28.232564137;29.058092017;31.563079800100002;31.161002067;31.946908804;44.78755409200001;44.338347478;45.530993051;42.0524789266;41.090484433;42.812190322;43.90455766379999;42.4912641;46.16547063
765;28.701096668099996;28.206284812;29.039834208;31.541886927500002;31.132375148;31.931580873;44.7638734155;44.305495311;45.519946902;41.954166091299996;41.012544742;42.716344147;43.8648174418;42.23086794;46.158185368
766;28.683205845099998;28.179562499;29.018427952;31.5143307393;31.074334586;31.933117904;44.7520647735;44.299568879;45.499424583;41.7872199792;40.833043964;42.601849919;43.8220085419;42.206699049;46.082259657
767;28.668874139900005;28.161844927;28.997535207;31.4905893183;31.067441279;31.919994866;44.73979206;44.277641771;45.467552363;41.6518254302;40.688945513;42.453696286;43.801063899499994;42.192161439;46.04916666
768;28.650823972;28.143257688;28.980497496;31.469619410200004;31.053538074;31.90356744;44.723992141000004;44.258137739;45.461474004;41.6464590447;40.685543811;42.449531974;43.7808258205;42.189741241;46.046649004
769;28.628020489300003;28.13267499;28.963697063;31.446385226399997;31.036477204;31.885898555;44.7142937944;44.252003417;45.43073237;41.358046372100006;40.280706984;42.189986826;43.7498875168;42.16859146;46.018664409
770;28.6077701276;28.114194876;28.938535732;31.421928255899996;31.026765472;31.858498625;44.704988136900006;44.243947286;45.424328962;41.3306831217;40.267089098;42.139267675;43.727505776099996;42.127076867;45.98578389
771;28.5922642108;28.097769792;28.926862665;31.4080784129;30.995391313;31.853518361;44.687058865400004;44.226977344;45.421926076;41.19005331980001;40.134284095;42.005097154;43.72213534070001;42.12412227;45.987378892
772;28.571626662100005;28.086285757;28.893862021;31.389661125199996;30.964677604;31.840335123;44.66854523170001;44.222209034;45.406116163;41.1123398455;40.044296418;41.927079188;43.6435568742;42.111988298;45.744568477
773;28.551570396400002;28.07266445;28.870666756;31.3600510477;30.941416747;31.831575501;44.6471478231;44.213794275;45.31033797;41.040741211;39.977842576;41.814900087;43.6290165249;42.111385541;45.740807703
774;28.529016416699996;28.056671072;28.849513015;31.338147633399995;30.917363578;31.807356397;44.631906634799996;44.209575621;45.303929977;41.0397457964;39.9753627;41.813933115;43.531974841700006;41.954357757;45.604849747
775;28.508668596800003;28.037111273;28.830921555;31.3108463394;30.882638054;31.747075609;44.6210515133;44.198943091;45.26646826;40.9286428006;39.868519726;41.700559969;43.490997869;41.940659551;45.475787988
776;28.4894209619;28.020681082;28.795306018;31.286642155;30.838765956;31.753034145;44.611510875;44.192579387;45.259711935;40.921607843900006;39.863956037;41.691234673;43.469881350600005;41.898548496;45.443088478
777;28.4729178527;28.011893587;28.777096155;31.256742580999997;30.833465792;31.725656497;44.591112789099995;44.147221517;45.253742274;40.9024536343;39.851859222;41.675396993;43.418596254600004;41.893783141;45.35563092
778;28.4520742975;27.990792648;28.749030152;31.2402080312;30.796180987;31.699892812;44.5733440482;44.140882658;45.245763474;40.901280835099996;39.850509498;41.67419662;43.405237044500005;41.891878017;45.348369741
779;28.4345936931;27.973150556;28.727563353;31.216519016299998;30.781647748;31.672151396;44.5501509944;44.131122264;45.239174382;40.850988643200004;39.801031718;41.614309803;43.378947177499995;41.845643844;45.345009299
780;28.4181558295;27.947583699;28.710763495;31.194130945199998;30.773356577;31.680338693;44.517981614199996;44.114660256;45.157306049;40.765328000299995;39.733812013;41.540250261;43.3376504663;41.841319884;45.114453843
781;28.4020051749;27.925321922;28.694628914;31.177564336200003;30.751551846;31.671129774;44.5010384344;44.109465019;45.147965995;40.7414038381;39.710942977;41.513402469;43.305138345500005;41.841231718;45.111456224
782;28.3828567186;27.926589796;28.659822882;31.149635837899996;30.682872538;31.647001299;44.4911409896;44.083392914;45.151837196;40.7222626758;39.677311942;41.514616507;43.2538655028;41.850730531;45.108205234
783;28.3661958123;27.908843786;28.63773022;31.119347858700003;30.646131848;31.559157159;44.4822719424;44.056565395;45.139871839;40.7198396291;39.673065009;41.515112224;43.2406276002;41.830764274;45.138029229
784;28.347487811100002;27.873407228;28.625835827;31.0895464891;30.583903507;31.538802766;44.47214230670001;44.050311791;45.135661613;40.718008001200005;39.669088999;41.513151969;43.203092316699994;41.795522764;45.127667505
785;28.3322745539;27.85296281;28.607141846;31.067954316700003;30.569075684;31.485326493;44.4433984674;44.040145518;45.129172622;40.7161230045;39.667441796;41.512122624;43.1509558515;41.809678097;45.126392878
786;28.313373815999995;27.825112776;28.594002218;31.0525508666;30.535086018;31.467731865;44.424288445900004;44.036048665;45.032501994;40.656436176;39.627139422;41.433630265;43.1245591702;41.802714382;45.128103827
787;28.291971551699998;27.812257654;28.563211445;31.0256490041;30.479923052;31.441360793;44.412756743900005;43.983867884;45.032198735;40.6357101687;39.605796288;41.420299292;43.0186507926;41.584641726;44.800165669
788;28.2755227097;27.795359949;28.547425941;30.9974130938;30.457548931;31.409012875;44.383596753;43.977671167;45.008754935;40.5272244584;39.493167093;41.312779694;42.98587912509999;41.57689069;44.775130545
789;28.261790976599997;27.770625459;28.531610292;30.9760263147;30.435959459;31.391208315;44.3691802174;43.973609664;44.979702473;40.480033913999996;39.478092085;41.286649026;42.92409525079999;41.523059589;44.745918368
790;28.2457963043;27.752338612;28.525855273;30.9480573281;30.402036942;31.363397828;44.3359837757;43.967775186;44.969530136;40.47008661299999;39.468180323;41.277155931;42.891267553800006;41.510309786;44.753502946
791;28.2307137753;27.732912823;28.507297548;30.927935732499996;30.387757087;31.360123318;44.256631950700005;43.919298377;44.963065091;40.4558739304;39.458273189;41.264219393;42.86203281029999;41.501741757;44.685682862
792;28.208288273399994;27.716426717;28.486979533;30.9039632906;30.375114396;31.349934334;44.24151797430001;43.904537081;44.956995839;40.4385772431;39.435314972;41.254191505;42.830558681;41.485761397;44.65650791
793;28.187706071500003;27.702472698;28.440581586;30.889112329600003;30.361380828;31.31343103;44.2258589415;43.892186948;44.950831693;40.4353012633;39.43222032;41.245853885;42.7715063969;41.477689734;44.636301356
794;28.170252291500002;27.683694556;28.424553026;30.8655734208;30.347268011;31.284883168;44.2097278974;43.879111057;44.92842517;40.419380126099995;39.415125749;41.231135128;42.7482729126;41.44429499;44.627252508
795;28.153241992199998;27.667425095;28.403586033;30.845351036300002;30.323088439;31.270588856;44.1796031919;43.873526306;44.919993441;40.4020506388;39.408991405;41.208893206;42.7224690405;41.411387529;44.62777563
796;28.136980190400003;27.643733755;28.382934739;30.827200625099998;30.313197594;31.262351073;44.1628185663;43.862654493;44.915097785;40.395139287499994;39.407142511;41.203421918;42.6733606996;41.379587738;44.624119148
797;28.116364984300002;27.622635722;28.365419419;30.813017987999995;30.296764196;31.253192379;44.1513553722;43.855982086;44.909416031;40.3873316896;39.397605046;41.19595723;42.6251597158;41.159521633;44.618977796
798;28.091110612;27.597246595;28.34982307;30.796309274200006;30.286169392;31.239774017;44.1151932969;43.822201464;44.87507164;40.38453397100001;39.394804786;41.192643395;42.588110430200004;40.948763471;44.620740557
799;28.070371568600002;27.582804711;28.334580949;30.772075908600005;30.194937534;31.232750989;44.1046821983;43.823678589;44.861819303;40.3809635804;39.391140875;41.191332877;42.557716010200004;40.844377266;44.609008857
800;28.050609768700003;27.563941619;28.314313914;30.755436445700003;30.159829379;31.211324111;44.0300679537;43.496142023;44.861557105;40.2263400702;39.237999765;40.944700025;42.542143691899994;40.833914108;44.603281145
801;28.035089528799993;27.558969653;28.295746385;30.735385512100002;30.129567275;31.209559921;44.011996331199995;43.485700938;44.810007534;40.2049827857;39.211549328;40.927579858;42.513988837700005;40.682155735;44.600065703
802;28.015649562300002;27.548008975;28.272614701;30.716726376800004;30.12491349;31.181322396;43.9910652878;43.479242313;44.802302216;40.1911046007;39.198360826;40.913340427;42.49249676070001;40.681384622;44.59682927
803;27.998731814299997;27.529845384;28.270584862;30.6966224505;30.087873673;31.168556744;43.983123019900006;43.47409017;44.796669944;40.1891026162;39.195038549;40.916085673;42.41400149709999;40.66498678;44.453531329
804;27.980472923;27.510266129;28.247190483;30.677264331599996;30.071289485;31.155713697;43.91001633409999;43.46869164;44.796386742;40.148219206300006;39.124796703;40.921906603;42.3890545917;40.652740872;44.39005115
805;27.968337442400003;27.493537981;28.248194599;30.662932471999994;30.056179744;31.143123885;43.889346533600005;43.443409535;44.779859961;40.1084947478;39.083014086;40.880559199;42.371875838;40.639106911;44.388822274
806;27.954154901800003;27.483220793;28.238793984;30.635678358100005;30.019797479;31.115750364;43.874450197;43.437980521;44.77281478;40.1023385422;39.07678837;40.873459553;42.3557103794;40.636327482;44.387659386
807;27.936115212100002;27.469605359;28.218320984;30.61077099;29.997217801;31.10428247;43.8500469736;43.428614798;44.764556089;40.09572816569999;39.062145691;40.862679986;42.3307130568;40.624653356;44.388551278
808;27.9177041609;27.452481306;28.200414617;30.585252791099997;29.99133122;31.085148276;43.839598120699996;43.401815013;44.758982932;40.0873835855;39.054737437;40.854137814;42.281717572699996;40.505296961;44.38655612
809;27.902001797599997;27.430023773;28.1786221;30.559307160099998;29.97317957;31.05891023;43.828303455500006;43.394320199;44.726474894;40.047659271;39.018425092;40.809051122;42.242627087;40.508370598;44.382826322
810;27.882450888199998;27.420894829;28.166119938;30.5417699809;29.970741973;31.033859952;43.8156859312;43.356455749;44.720966896;40.03640701619999;38.995031868;40.797964454;42.1881592452;40.44382754;44.375936005
811;27.8607936197;27.395687367;28.157329543;30.5119515015;29.940797186;31.033786963;43.7937440125;43.351120173;44.716668358;40.0275521191;38.978069602;40.796324175;42.132525911600005;40.40817003;44.366803473
812;27.843176101799997;27.375390084;28.144754036;30.4892847849;29.875626491;31.012839754;43.733348363500006;43.345768697;44.462327425;39.9589204709;38.901275622;40.721004328;42.0638457191;40.395508887;44.244024304
813;27.8264086958;27.362633082;28.1298842;30.472850880100005;29.882137735;31.011053473;43.715468189800006;43.340404799;44.444849142;39.944368595700006;38.896229323;40.699948178;42.0087426702;40.333351915;44.030472445
814;27.809888715100005;27.344006658;28.107536184;30.4434350931;29.82300463;30.984365267;43.6826578379;43.251952085;44.436773718;39.941699727099994;38.894261098;40.695030834;41.9662646791;40.323693183;43.861574505
815;27.7860375829;27.333603841;28.08956098;30.4209929699;29.805452524;30.958837305;43.672300750800005;43.230382016;44.431690155;39.9252424278;38.876195828;40.689311316;41.9170176043;40.196984963;43.791084064
816;27.7711396474;27.316101414;28.07270766;30.400514650799998;29.778208362;30.93657766;43.6534934107;43.200992077;44.42421978;39.9241738196;38.875888806;40.685079497;41.8745966653;40.195736875;43.787652366
817;27.748047860299994;27.293903805;28.047108945;30.3826741662;29.762706214;30.917654331;43.6423520978;43.197534507;44.406888559;39.8948735809;38.857035766;40.657890113;41.822288013599994;40.172412864;43.771913227
818;27.731119766;27.287515134;28.025114369;30.3603094429;29.748449058;30.905523242;43.623946785499996;43.191166153;44.401790391;39.849942709800004;38.823979751;40.607655757;41.788391245;40.114450359;43.769086392
819;27.712557380699998;27.260212027;28.00965069;30.337861996100003;29.711729398;30.887679176;43.5788249827;43.184456643;44.37032016;39.8465933649;38.82156192;40.603318585;41.76133690219999;40.093866941;43.766400816
820;27.692795697300006;27.244409003;27.98607489;30.312366904999998;29.677840199;30.870138867;43.5656482894;43.175398213;44.366189956;39.8304971978;38.810895969;40.585323372;41.7318843855;40.076386602;43.732152263
821;27.6713960699;27.230374874;27.957348714;30.287963550800004;29.661030507;30.839105945;43.555508521600004;43.168381736;44.361161844;39.813465382400004;38.79502636;40.569822029;41.709381959999995;40.059076396;43.730259059
822;27.651880390899997;27.221628399;27.944822091;30.265727914600006;29.638348994;30.829182152;43.53680151139999;43.142495215;44.286539414;39.794823258;38.778002968;40.550023102;41.6869012513;40.049072093;43.717967149
823;27.6337348072;27.207351818;27.927352741;30.2451631312;29.604490284;30.811432407;43.51665138880001;43.131971946;44.252571851;39.7884740499;38.771975626;40.545885398;41.6658170181;40.045819756;43.726684139
824;27.614451694999996;27.186008877;27.912462628;30.231263441100005;29.587492391;30.79098848;43.4590602622;43.126796863;44.239682961;39.7852655478;38.768564209;40.541626922;41.64082082010001;39.984043427;43.642909856
825;27.598185704800006;27.168183872;27.90178676;30.2109162551;29.546726053;30.775823296;43.4476997227;43.106878068;44.233682421;39.77977655509999;38.761363661;40.53565613;41.6113631758;39.966348729;43.638554781
826;27.584372315999996;27.15273012;27.877696478;30.172302685400002;29.486063427;30.721628595;43.402253233100005;43.101193188;44.227926747;39.7756781585;38.758036373;40.532064005;41.5916586386;39.966112818;43.532027411
827;27.568034801799996;27.136753648;27.861637471;30.153318742499998;29.478974691;30.703363034;43.3918628898;43.101366418;44.222343521;39.7537725427;38.725130214;40.511392725;41.57162748180001;39.963553326;43.516926839
828;27.551090858499997;27.143356984;27.839527641;30.136031949999996;29.468711211;30.692194843;43.365779014000005;42.964723963;44.174327535;39.727043019199996;38.688324331;40.472412556;41.5552404549;39.960213391;43.504888996
829;27.5338166226;27.129650637;27.818303607;30.118427386;29.439917003;30.666399687;43.3514061428;42.959124203;44.166043017;39.711936554400005;38.674477948;40.461017313;41.52917342080001;39.934538392;43.486553062
830;27.5212285724;27.115865363;27.829557911;30.090092754800004;29.418131787;30.606749643;43.3374087248;42.954598867;44.152219642;39.7040006322;38.660361247;40.45815516;41.4847150796;39.751088801;43.486479234
831;27.502758408999995;27.102596342;27.807584887;30.063410764500002;29.387435343;30.566250723;43.2999963517;42.940699866;44.148193615;39.6927021911;38.649208999;40.454737783;41.4469065554;39.719867668;43.455397024
832;27.4884713847;27.090484414;27.800520785;30.0500025502;29.371339953;30.561512144;43.263380509099996;42.934702487;44.117435176;39.686194568999994;38.642322823;40.447675755;41.396233908599996;39.659451563;43.452655607
833;27.4706705514;27.068257842;27.784912508;30.033073435899997;29.346600042;30.558663165;43.248482426699994;42.90413357;44.111348289;39.6432933137;38.580429062;40.354947098;41.3576009968;39.568665295;43.449791348
834;27.4530627701;27.053075871;27.768057792;30.0156864376;29.323236612;30.538930124;43.237464997900005;42.886054216;44.061729427;39.6393174004;38.577042343;40.350025371;41.310923155;39.559937387;43.448062839
835;27.4395721736;27.036979845;27.752815968;30.001958887399997;29.326309828;30.531225923;43.18874131329999;42.84102461;43.907831847;39.6260692172;38.563134064;40.344516198;41.2977327318;39.539615556;43.442011187
836;27.4228276041;27.019592155;27.733971434;29.9862661628;29.330372914;30.526436582;43.1483718623;42.835978622;43.90341626;39.615728089499996;38.566977979;40.342014905;41.2695610031;39.536372185;43.411953122
837;27.4044441646;26.991503824;27.710135886;29.965618083499997;29.303509322;30.520825665;43.1205741772;42.829724351;43.898473575;39.6097152409;38.553213403;40.343149142;41.2293514716;39.437808291;43.406412495
838;27.384416498099995;26.982474765;27.692963589;29.9487024701;29.292701843;30.508771174;43.1048029714;42.824425015;43.85678377;39.5755559384;38.507489869;40.307463171;41.203263747099996;39.321968315;43.377448438
839;27.369691767699997;26.965284134;27.677676064;29.940258926999995;29.282295756;30.50316858;43.08414119129999;42.788110945;43.850925976;39.553349180699996;38.462168426;40.287398862;41.1615360743;39.312125548;43.372087258
840;27.358628142600004;26.95190988;27.658858463;29.9155812751;29.245431233;30.391876065;43.0588305709;42.784765074;43.845775278;39.5364641857;38.45854602;40.251375723;41.11756465679999;39.299107167;43.360444895
841;27.3387590978;26.935356268;27.640263241;29.8959206849;29.22522641;30.367479885;43.040969548199996;42.707489987;43.839745244;39.5104665892;38.445285353;40.234708408;41.0930571881;39.241132479;43.29742557
842;27.321552217300002;26.91819969;27.622751543;29.871327185200006;29.203260349;30.304192082;43.0073662919;42.701721258;43.834610575;39.3295539503;38.274023305;40.053187493;41.0845889326;39.225906134;43.288004868
843;27.305860849099997;26.904343546;27.604390622;29.8499175897;29.184344797;30.286280783;42.9730868798;42.665451862;43.826927322;39.2626609804;38.208748288;39.985467175;41.0231338516;39.191697623;43.233428808
844;27.284903698499996;26.878527959;27.586794834;29.830310998999998;29.155690212;30.284807561;42.9501443849;42.660792131;43.789996566;39.2622278198;38.209007629;39.98510529;40.988493071600004;39.052839697;43.228714211
845;27.2731862099;26.865314719;27.576947834;29.8072059181;29.152516435;30.271237059;42.938133528899996;42.656307364;43.775114617;39.26172351289999;38.208385005;39.985663253;40.935245558999995;39.049999289;43.228939913
846;27.257682967500006;26.849812148;27.553165647;29.787724874;29.129575223;30.222281;42.928813687899996;42.633708315;43.769635343;39.1865810025;38.142134763;39.9135271;40.9127881631;39.010810089;43.170808819
847;27.243278824599997;26.834502871;27.531862696;29.7668952828;29.108910385;30.204049395;42.91235308779999;42.625370949;43.765764174;39.1814688197;38.136936418;39.906431507;40.8950113204;39.004328753;43.051797107
848;27.2276189149;26.825612769;27.512777052;29.753387590299997;29.106161669;30.182767728;42.8431150401;42.500549835;43.628270294;39.1466361718;38.106224819;39.859861526;40.884194417799996;38.99360242;43.041906852
849;27.211161296900002;26.809678024;27.495525061;29.737801582600003;29.08182276;30.179943704;42.81547378999999;42.497537068;43.611962852;39.071755754899996;38.054451134;39.768923307;40.8669968092;38.97583294;43.04397893
850;27.196009371899997;26.796220098;27.474766287;29.7164805693;29.03614931;30.164922479;42.777165177899995;42.411465026;43.587045964;38.913422250800004;37.890864018;39.618928667;40.832961032200004;38.964394515;43.015698316
851;27.178539258899995;26.772359808;27.454097164;29.6999287608;29.032406407;30.156891148;42.7577150805;42.40482253;43.580950237;38.801635909000005;37.78261193;39.504448289;40.82068449890001;38.960983793;43.008452618
852;27.162835540000003;26.751959318;27.438164121;29.6824565107;28.968833601;30.132259483;42.735765891599996;42.347647555;43.576305102;38.7972251462;37.777519609;39.500999792;40.7929366328;38.930508353;43.002510408
853;27.1440585434;26.739103386;27.411588765;29.6633414759;28.96025987;30.132363474;42.7165554343;42.341878974;43.478791134;38.5562893352;37.65033299;39.151656313;40.69233769820001;38.909425134;42.997293106
854;27.130923223399996;26.735227332;27.404419371;29.6391454695;28.94149951;30.103559275;42.688040259900006;42.33627407;43.472924074;38.535763833100006;37.628479432;39.116462569;40.667122152599994;38.910761301;42.858470548
855;27.1139179796;26.719809231;27.387813203;29.605068637099997;28.919315059;30.085230725;42.6793771786;42.328012859;43.467279113;38.4200619787;37.519261929;39.001553629;40.6510696733;38.909686097;42.835866586
856;27.102123607499998;26.719434013;27.371005452;29.586505089999996;28.895426244;30.078563417;42.6535657852;42.319779447;43.460500194;38.3591688489;37.45389178;38.937538271;40.629184169;38.901163103;42.828318386
857;27.090705916399997;26.687869625;27.355404134;29.557283687199998;28.8923511;30.051118536;42.640165397800004;42.30240337;43.443140329;38.3059262558;37.427970794;38.876465424;40.6029351218;38.888519732;42.77440867
858;27.0762559765;26.671128573;27.336482047;29.532406931700002;28.853924521;30.04270291;42.6315345143;42.285188208;43.422762332;38.3048876127;37.426449619;38.874085489;40.588797368899996;38.878113329;42.743589513
859;27.057023188;26.641470765;27.318187699;29.5163287767;28.824105926;30.041658588;42.6238828121;42.280806788;43.417057911;38.2147474801;37.340440011;38.778380735;40.5680773634;38.873670881;42.706664528
860;27.043059543;26.628195398;27.299471476;29.5009417923;28.814130759;30.025439273;42.61124123980001;42.275281538;43.387982108;38.20659272979999;37.336568923;38.764812482;40.5391765222;38.870442243;42.699397706
861;27.0283389623;26.612835571;27.28195811;29.4865251301;28.803499591;30.014818335;42.5823025678;42.197037245;43.382607821;38.1892164559;37.337397482;38.717520592;40.517410425899996;38.867389163;42.691967538
862;27.013681449400003;26.590804464;27.269770104;29.473169328;28.794025977;29.992947054;42.5671193596;42.192682833;43.377027964;38.1881559929;37.336294978;38.716765509;40.4902359154;38.867756369;42.688364236
863;26.9969667886;26.57436985;27.249501571;29.452097869199996;28.746995938;29.990138472;42.5505707384;42.171372674;43.361494537;38.1465633848;37.304644585;38.67183467;40.4758097979;38.865957545;42.64634027
864;26.9828710821;26.557549584;27.254334182;29.4368133703;28.736810234;29.965899868;42.53993983949999;42.164332549;43.3419873;38.0557976983;37.198946972;38.635266127;40.442025108399996;38.79696666;42.52975296
865;26.970138780499997;26.541020712;27.237593504;29.412818778099997;28.724206421;29.941202799;42.5055380608;42.158565827;43.337841469;38.0366834303;37.178809563;38.613310237;40.383731332900005;38.604646274;42.483288673
866;26.949862990000003;26.53170391;27.220669664;29.391576615400005;28.709399446;29.928559788;42.490928051400005;42.145426667;43.335914908;38.0144701163;37.165947184;38.582397601;40.3566173118;38.596475446;42.476569349
867;26.934504338900002;26.515086013;27.206023692;29.373652501800002;28.70438949;29.910374524;42.4600589355;42.145344712;43.324888044;38.012441233699995;37.169598397;38.579413151;40.3406279628;38.595688969;42.474085053
868;26.921362667399997;26.486880543;27.204159936;29.360802975499997;28.686083937;29.895020605;42.4383321525;42.141051164;43.31880319;38.010384142999996;37.168829957;38.576886975;40.3167369588;38.546978201;42.468329425
869;26.904376572;26.481071999;27.184059566;29.3411132056;28.673951559;29.873673996;42.4225967969;42.13422439;43.31309548;38.0069666463;37.17115395;38.579799393;40.2990917122;38.523421038;42.462079957
870;26.890397296000003;26.473221471;27.165433195;29.3228383536;28.645740523;29.852013545;42.39825800959999;42.128999303;43.27470228;37.9620956602;37.143245559;38.545772143;40.2865584247;38.522258005;42.459232312
871;26.878034468800003;26.457584916;27.15311563;29.3027125307;28.626434579;29.836409123;42.3908300707;42.132339192;43.262093137;37.947382339899995;37.117960736;38.522468121;40.2368994554;38.502561268;42.437420125
872;26.863744480100003;26.450455788;27.138968783;29.289657034500003;28.617849549;29.841514622;42.3764522133;42.120424797;43.256509528;37.876975399100004;37.09106473;38.450483187;40.195429332699995;38.466119201;42.412192912
873;26.8492966529;26.438766714;27.123739574;29.270072585399998;28.595917551;29.782566141;42.359481665500006;42.080254672;43.193541523;37.8474209003;37.065268765;38.402454915;40.0729469305;38.252029058;42.040424735
874;26.835822952999997;26.431506278;27.109306288;29.258795930799995;28.586456892;29.770811963;42.3422438596;42.041793774;43.135081781;37.84077579330001;37.060395761;38.396323649;40.0435142515;38.233061763;42.039668706
875;26.824236089800003;26.421710355;27.092839632;29.233225755299998;28.563707414;29.74403876;42.300318657999995;42.036564322;43.12987433;37.830301616199996;37.04997492;38.386831731;40.0343522608;38.233751371;42.028736116
876;26.8072823971;26.393411492;27.07771961;29.2185171085;28.551667162;29.725662578;42.27914377449999;42.03168392;43.080969835;37.816942769;37.039127667;38.375601565;40.0160210769;38.202591429;42.015756376
877;26.792035052500005;26.365821654;27.069478637;29.200827318899996;28.541588056;29.705081002;42.255070176999986;42.002108226;43.075832238;37.8145007843;37.037573559;38.375183382;40.0103685815;38.2006214;42.010182252
878;26.774897780899998;26.342975818;27.056849086;29.1824414602;28.530883472;29.691890527;42.2478470554;41.996465983;43.069575225;37.8013206071;37.024557633;38.363009459;39.957366236999995;38.189618643;42.009143376
879;26.761777495900002;26.319135142;27.052546872;29.1583005419;28.500138913;29.679036128;42.2174707145;41.921126391;43.065967165;37.78649589729999;37.022447213;38.357972587;39.939044544800005;38.183229426;41.98500713
880;26.7456598567;26.30981554;27.030845796;29.138670889100002;28.481236192;29.672460142;42.2050479423;41.916536884;43.060830146;37.7804531643;37.015229424;38.353484219;39.8646151476;37.900815531;41.967253869
881;26.731501274499998;26.295139628;27.015340794;29.1214095166;28.404757055;29.659104617;42.193330036999996;41.91296224;43.053725303;37.77367967229999;37.008358611;38.345466717;39.85057229830001;37.895956504;41.96058392
882;26.715803955999995;26.277809429;27.003823892;29.098977392700004;28.401726525;29.650537928;42.1838190196;41.896882841;43.045875889;37.772045129800006;37.007209713;38.34165118;39.842929277399996;37.890598666;41.956361025
883;26.70213775;26.265424903;26.985477593;29.075605135500002;28.370898659;29.611354449;42.170623236;41.892685205;43.041522065;37.7693514352;37.004851791;38.338604422;39.8226834016;37.741718952;41.936828752
884;26.6912726183;26.252378653;26.965026175;29.0465300102;28.364245471;29.533278524;42.147044021300005;41.839256835;43.035034418;37.647102622;36.854818309;38.259801724;39.7897384396;37.739261229;41.919109308
885;26.676067430699998;26.240738696;26.947650274;29.026675572500004;28.355524569;29.515779597;42.126085393000004;41.840676155;43.000766762;37.630768211399996;36.83648277;38.242256078;39.768497185399994;37.731117897;41.904075109
886;26.6615950377;26.225886913;26.943965344;29.0150060076;28.339674004;29.496738645;42.0755677862;41.785017588;42.976081829;37.6185141735;36.826167476;38.228881669;39.75304092609999;37.718066572;41.84973172
887;26.644848222;26.215201797;26.914470953;28.9984591318;28.333443822;29.474172627;42.0670862887;41.779776643;42.9708041;37.6175102264;36.82805481;38.228020741;39.7266167967;37.616846687;41.846152095
888;26.6287791921;26.193992624;26.893073339;28.98297889699999;28.312042745;29.468899709;42.061117336500004;41.772050832;42.96732623;37.5883703677;36.788832595;38.171050434;39.7074634055;37.600431373;41.822079648
889;26.6143389741;26.184148847;26.875170086;28.968980001;28.319000265;29.450638434;42.0499557878;41.767288547;42.962263058;37.5555910991;36.756801754;38.136199571;39.6847588511;37.602909849;41.727201045
890;26.6002029967;26.170477195;26.852440412;28.952086510699996;28.302809011;29.45155466;42.034577231;41.739016991;42.957227085;37.550490492799995;36.750934934;38.130837773;39.670904874399994;37.594209001;41.726295961
891;26.582422404099997;26.138016774;26.836021013;28.939876978700006;28.291018846;29.447953666;42.0153502962;41.733989664;42.920307842;37.536972075799994;36.738680142;38.132456044;39.597610506;37.584173326;41.70166778
892;26.572265710800004;26.124819355;26.818346789;28.9159977219;28.273137337;29.433047539;42.0039805674;41.729527854;42.915081061;37.5300381302;36.731967551;38.125450385;39.565990086199996;37.546999046;41.700119537
893;26.5557841473;26.122793899;26.804120899;28.8954115749;28.232561551;29.422204602;41.991146395200005;41.715008877;42.910092901;37.4915525066;36.686921648;38.082469164;39.541268379899996;37.546220177;41.682008576
894;26.542789819999996;26.107052148;26.790542325;28.871975137500005;28.226753238;29.381760837;41.977140010999996;41.667266471;42.905344051;37.4801841931;36.670950743;38.066855438;39.5249919215;37.544236353;41.681099125
895;26.5293873675;26.085537812;26.774950977;28.8467606623;28.2135969;29.363488578;41.9652844178;41.660343292;42.894495634;37.469569323099996;36.664511123;38.048094928;39.494095995900004;37.524902096;41.663174461
896;26.5087744781;26.071502352;26.75205858;28.836621663400003;28.19754622;29.356238792;41.9454033144;41.656306585;42.885445848;37.4199390098;36.626492386;37.99520113;39.473499824200005;37.516823584;41.659316276
897;26.4936085258;26.062218528;26.737179169;28.818304544200004;28.142509971;29.330552439;41.910952206800005;41.646682383;42.883715117;37.4043923934;36.58075388;37.963898168;39.461298619000004;37.489724865;41.656630672
898;26.479660911299998;26.050237506;26.718902634;28.795834250899997;28.141231801;29.313009404;41.867635154800006;41.571959975;42.879136574;37.402864873900015;36.579104937;37.965629939;39.436689117600004;37.466776952;41.570345773
899;26.4675052591;26.049219697;26.708930022;28.774206681800003;28.129961129;29.280220702;41.84711843309999;41.540623279;42.836641112;37.389769831;36.559627703;37.958326747;39.4152940114;37.460097225;41.487152654
900;26.4566463934;26.035229161;26.694038991;28.758452164199998;28.113021266;29.267781642;41.811208537;41.288286719;42.822877816;37.388594321;36.558253415;37.956044965;39.3938166379;37.374237819;41.470846114
901;26.441413166499995;26.021858445;26.676366527;28.739503339400006;28.08078703;29.261099718;41.796286465600005;41.283135415;42.814312824;37.3587473591;36.563490336;37.918019898;39.349565892;37.369596413;41.452679246
902;26.4216917252;26.000965839;26.662910062;28.7115708698;28.058041317;29.236566955;41.7581027304;41.277326179;42.8088917;37.3216245171;36.509991055;37.850313367;39.316534281699994;37.363023824;41.442612731
903;26.406991130599998;25.976816038;26.660231615;28.694142705300003;28.046841731;29.217905463;41.749050554;41.25473454;42.792991308;37.3193164309;36.507101469;37.848515316;39.2888467005;37.314827419;41.424585328
904;26.390669457899996;25.946649954;26.647307023;28.6759496008;28.003521235;29.164141018;41.740403160300005;41.240708503;42.789541713;37.3049377671;36.491477617;37.833779088;39.23646949490001;37.292248252;41.421990503
905;26.374890458000003;25.933088728;26.63393969;28.6431158209;27.989497044;29.116406491;41.704230421;41.239130292;42.782517219;37.282565433100004;36.463699335;37.799830443;39.217296282300005;37.286920498;41.419562821
906;26.358525270799998;25.91865816;26.617233119;28.624746636400005;27.964034682;29.086259454;41.678402783900005;41.234559212;42.775735021;37.2669836377;36.448693116;37.783015303;39.1656618783;37.264734212;41.236533366
907;26.341307691599997;25.877963604;26.600095939;28.6110832839;27.939849928;29.069806725;41.659584556199995;41.226826418;42.797764091;37.2640357061;36.44366443;37.782756459;39.1482191624;37.251417384;41.228815965
908;26.327916939299996;25.871069814;26.5861714;28.595864806;27.891795194;29.05611989;41.644816494100006;41.222468015;42.793862769;37.2608973113;36.438835398;37.779245511;39.128824128699996;37.248446953;41.2246873
909;26.3129775887;25.85683905;26.562443917;28.575904521600002;27.889318819;29.053875444;41.6107497295;41.214909978;42.78366089;37.256497924399994;36.433976735;37.774375933;39.0404327921;37.238905104;41.048169321
910;26.2966365022;25.82902993;26.545693541;28.5621842141;27.8741007;29.039529662;41.58404264319999;41.19501183;42.780183175;37.2528078326;36.428986043;37.770489293;39.0131162115;37.242776099;41.04690203
911;26.2807716557;25.815590539;26.523642551;28.5455496799;27.862892763;29.018025568;41.568344205799995;41.180815844;42.775689083;37.2314838109;36.418907667;37.734309538;38.99169978939999;37.240332975;41.045147708
912;26.266727474200003;25.794578727;26.509088532;28.5321274905;27.84823235;28.996110639;41.5499543656;41.096006525;42.771596805;37.224060350100004;36.447659737;37.736827125;38.9762959105;37.234558751;41.043774064
913;26.2570520759;25.779208044;26.495275073;28.516220338900002;27.820705307;28.982497248;41.5213352832;41.075716663;42.608200762;37.2114634158;36.432574421;37.727618198;38.9649639408;37.228231041;41.03297303
914;26.242899627999996;25.784343846;26.484635188;28.500982772600004;27.806142135;28.959692979;41.5134919229;41.06354366;42.60124889;37.2023170382;36.416055207;37.722703162;38.94721027159999;37.228067303;41.025636653
915;26.2271475099;25.774909487;26.455964533;28.4880523584;27.790453025;28.943062755;41.479201671300004;41.041770964;42.597525396;37.1945548072;36.416978278;37.71188955;38.92526910899999;37.212210184;41.022839278
916;26.211255096600002;25.755047485;26.430350371;28.472125163700003;27.785632445;28.938174132;41.4664851526;41.034480789;42.543192731;37.188860931200004;36.410815986;37.707261672;38.905883668899996;37.173517701;40.924519452
917;26.198027650799997;25.742926929;26.430982443;28.4608606969;27.754087656;28.952549318;41.4525493499;40.967599527;42.535494392;37.1682398824;36.391670556;37.702150157;38.86742508729999;37.032971665;40.832774562
918;26.17951802;25.727866958;26.396261398;28.437891003000004;27.733322226;28.949874976;41.4466420284;40.948854522;42.530532902;37.164642551600004;36.3874822;37.699248885;38.8480640088;37.030686842;40.845143371
919;26.1678833785;25.714189808;26.396600429;28.414597197299997;27.685226057;28.905614453;41.4153030993;40.946256862;42.525535309;37.15572201919999;36.372460642;37.686685668;38.8133935464;37.027478547;40.828141059
920;26.1514051117;25.70028952;26.358446905;28.405101018499998;27.676436256;28.885692532;41.398874044900005;40.937904117;42.521139498;37.14746857670001;36.379833216;37.666251697;38.775728880699994;36.877000183;40.804267972
921;26.134922944200003;25.691149925;26.331454107;28.3917705608;27.670716578;28.853688176;41.3807626277;40.867017542;42.512905068;37.1397433627;36.374983114;37.66692827;38.760277760899996;36.871634241;40.807981916
922;26.1203784225;25.678025976;26.323908247;28.3715320059;27.671176681;28.842455376;41.347169818699996;40.862900918;42.256981086;37.1090260193;36.338229686;37.631231861;38.723575828499996;36.868457521;40.80536709
923;26.108615315;25.65865639;26.307163189;28.355631825899998;27.660065844;28.82186867;41.3337353699;40.866216636;42.175264041;37.0851976582;36.29438892;37.590723323;38.70120432149999;36.792680901;40.773760345
924;26.095644964199998;25.640246132;26.297992586;28.342930698300002;27.625110411;28.814567418;41.31229440469999;40.861822268;42.170414435;37.069580396000006;36.274449256;37.568992661;38.68230345;36.767025586;40.752716959
925;26.082673812299998;25.626018832;26.304254688;28.3313288828;27.606208192;28.809866287;41.3047320795;40.857077497;42.16606496;37.0461550833;36.243239864;37.55098055;38.6594762359;36.749756107;40.721009687
926;26.070936576100003;25.611570749;26.291505751;28.3092879047;27.603689072;28.801078543;41.27904814489999;40.8527182;42.161153593;36.890081411;36.098110547;37.415355255;38.6027191978;36.711321118;40.718309957
927;26.055742741399996;25.597100503;26.265674453;28.283600592299997;27.598093477;28.794563004;41.271378786;40.848457555;42.157558905;36.8339099119;36.043989042;37.358564796;38.563226461400006;36.582527303;40.717333646
928;26.042011331700007;25.583880278;26.248631686;28.2703804762;27.594639089;28.780370875;41.2598418612;40.844442121;42.144546685;36.8330641509;36.042925447;37.357542753;38.494528714400005;36.539501068;40.695811122
929;26.0293447259;25.573642397;26.24571137;28.245992782500004;27.585210882;28.763766778;41.224552333000005;40.671210237;42.105209055;36.8321787053;36.04280041;37.357349448;38.4438805663;36.523401672;40.65359064
930;26.0142659714;25.564971262;26.236970104;28.2275597597;27.5816638;28.758363007;41.214626234899995;40.660863386;42.099464755;36.773305775299995;35.980072777;37.303616559;38.4184860281;36.517169895;40.654985728
931;26.000959810799998;25.566553558;26.217251942;28.213428434399997;27.571417438;28.742466014;41.2010454652;40.655040631;42.082341937;36.769016809700005;35.974688432;37.298611679;38.3653986776;36.520263586;40.645989707
932;25.9885004469;25.552145352;26.20788749;28.199567795400004;27.540591233;28.72564335;41.1753043866;40.619280788;42.068434105;36.739853240100004;35.960094474;37.271963432;38.3400734927;36.533197682;40.640915714
933;25.974158042800003;25.538018664;26.198344942;28.1766064082;27.486149986;28.718391728;41.115809331600005;40.612062469;41.998815298;36.678093710300004;35.895925739;37.201604028;38.312359035600004;36.44319446;40.640888188
934;25.961199551;25.523475462;26.187377482;28.162960193900005;27.475078639;28.70106928;41.0922133005;40.607266799;41.994729503;36.54859220510001;35.758980675;37.059608785;38.2877673423;36.427944127;40.6297687
935;25.944150601200004;25.510000518;26.176789431;28.1499926423;27.467964264;28.691384272;41.0734760239;40.602273846;41.989871944;36.453293326200004;35.661394705;36.961882897;38.2648440775;36.390649892;40.573243462
936;25.932156708399997;25.504966493;26.16316544;28.135835796099997;27.447111988;28.680251256;41.0462861183;40.561579056;41.987077222;36.4503313369;35.659092771;36.960838422;38.24157266180001;36.355773709;40.570518497
937;25.9209703251;25.495709954;26.161256429;28.1231038378;27.435381989;28.659922476;41.0335412618;40.543325577;41.97734884;36.2745993868;35.455475205;36.720927656;38.1949362847;36.303348485;40.473715799
938;25.9064822382;25.48280027;26.149001002;28.109242529099998;27.391746484;28.656878607;41.016949674100005;40.522783195;41.957318665;36.260797134099995;35.424633284;36.701854162;38.177561568200005;36.274703949;40.473143311
939;25.892282179;25.472932686;26.13447188;28.091264983600002;27.378380753;28.647122738;40.992115221;40.515644158;41.947513117;36.1634024788;35.330457413;36.603177777;38.12534376869999;36.241148376;40.361425642
940;25.881537893800004;25.465168222;26.12061631;28.0686435255;27.375047467;28.640175603;40.9675302191;40.459049392;41.94364623;36.1106590527;35.267084936;36.557642082;38.11853302779999;36.241767737;40.358166365
941;25.8706747884;25.457579947;26.107344642;28.0528027787;27.36344024;28.623664808;40.956077463499994;40.454574617;41.901352674;36.0555695459;35.242596363;36.499666694;38.0956901082;36.226635755;40.320549224
942;25.8606152267;25.46331707;26.100060407;28.037389599700003;27.345069989;28.616320396;40.93594038249999;40.451899482;41.897534954;36.054781210499996;35.241511604;36.499409306;38.0736037068;36.219216335;40.317751752
943;25.845881401900005;25.450319525;26.075527627;28.0242624618;27.341318564;28.601076182;40.9076185837;40.442702038;41.800961567;35.978543815200005;35.167119325;36.419903076;38.058129934200004;36.207925399;40.301263417
944;25.834849411900006;25.437354543;26.064333204;28.014966974000004;27.323754242;28.594985292;40.8804856002;40.359959132;41.793733634;35.9710688519;35.157382371;36.413760951;38.0282988032;36.128012984;40.292334348
945;25.819403025000003;25.426670553;26.038755887;28.0006704212;27.31344421;28.546451068;40.861581283999996;40.350887302;41.709614079;35.954096422700005;35.138077147;36.412818858;37.9956398557;36.116241009;40.188485463
946;25.803752646499998;25.405959208;26.016626619;27.987057180599997;27.272885374;28.5410328;40.8502311622;40.344494002;41.705807413;35.9531803169;35.137186364;36.411914152;37.9582161492;36.025387838;40.177355664
947;25.7903359197;25.390896003;26.005129941;27.972374068;27.26009891;28.529912781;40.81767041569999;40.340274991;41.699500426;35.918367226499996;35.091134195;36.371643378;37.93307333060001;36.013354049;40.177193121
948;25.776399225800002;25.390118438;25.993669823;27.955840728800002;27.249452731;28.509765512;40.78666396690001;40.335838249;41.545622655;35.851119454400006;35.059267434;36.310227491;37.9179022789;35.979222396;40.168841647
949;25.7638745347;25.359373795;25.991943724;27.936990478899997;27.240488951;28.447350255;40.7723116134;40.324482375;41.542355867;35.834555638400005;35.045136313;36.295072775;37.8871146774;35.927334099;40.167827057
950;25.748482923900003;25.349126383;25.979962472;27.928376872999998;27.235378535;28.440957414;40.750021384200004;40.320082038;41.534179951;35.8236275437;35.032758025;36.283841108;37.874587263900004;35.924238029;40.16063208
951;25.734661732399996;25.332664378;25.970413913;27.9142640289;27.223429006;28.4285832;40.7097883272;40.313107397;41.530081652;35.821536268299994;35.032352378;36.281350784;37.8249777149;35.884979846;40.165227374
952;25.726719867200007;25.326379125;25.956399585;27.899249071300005;27.189780396;28.421545035;40.684227697299995;40.237701572;41.527020203;35.8209467434;35.030556996;36.278476803;37.8074770886;35.884662779;40.145529025
953;25.713515426500003;25.309084427;25.943206794;27.8842908576;27.175868731;28.413301213;40.6779013586;40.235133577;41.517691362;35.8179742106;35.030157847;36.277337257;37.774574332499995;35.825235261;40.115642624
954;25.700193850599998;25.292106589;25.92610902;27.863132482399998;27.166273879;28.398699335;40.6707404465;40.228909285;41.514067553;35.785906824099996;35.004105063;36.242101909;37.7658692254;35.804155429;40.114864652
955;25.6886649638;25.291844347;25.912357661;27.847427698300002;27.151110973;28.384207302;40.6447112584;40.224808129;41.508561095;35.7730867234;35.010896115;36.230887908;37.7409765479;35.788372081;40.028995627
956;25.6728927047;25.272783442;25.89812701;27.832058548499997;27.137566584;28.378925287;40.6384472572;40.222071087;41.51359022;35.7211084689;34.921122868;36.201400033;37.7059501662;35.774500793;39.946247271
957;25.659834196600002;25.259864733;25.883650814;27.8196575328;27.127368465;28.359186613;40.6206497612;40.219205505;41.48606594;35.6904578355;34.893718339;36.16923051;37.6807341759;35.771202685;39.761740073
958;25.647875007099998;25.257769684;25.87726409;27.798543422000005;27.112779584;28.348664377;40.611546997000005;40.191568108;41.464409142;35.685098053999994;34.892565371;36.167522198;37.67011453120001;35.768094867;39.756998461
959;25.6325038795;25.235641829;25.864422763;27.7712020895;27.050488701;28.321703136;40.60010836479999;40.188569608;41.451224145;35.6759345972;34.883791246;36.157007988;37.6379773712;35.669413565;39.750263593
960;25.619762448200003;25.223503396;25.850990836;27.7506208475;27.016409609;28.309432665;40.5941267419;40.174389732;41.446679025;35.66400142050001;34.873264059;36.147434495;37.6116159388;35.653979762;39.743700566
961;25.605749811200003;25.20831004;25.839264204;27.733630756400004;26.998566084;28.294494061;40.581004665600005;40.177211177;41.417187008;35.6622231889;34.869079213;36.145715245;37.604025964499996;35.624082706;39.725570254
962;25.5945169686;25.19480175;25.83211931;27.714479035299995;26.995213686;28.292473036;40.5567596511;40.174234177;41.39763271;35.6504973661;34.857297866;36.132567118;37.58334621179999;35.623869159;39.71971174
963;25.5808998165;25.179749615;25.82004908;27.703416942100006;26.968537141;28.271866824;40.5430364787;40.163203325;41.39063338;35.642233030199996;34.841790096;36.125890396;37.5569433534;35.546484062;39.716552222
964;25.5700341903;25.177595558;25.810865952;27.685748991900006;26.94891797;28.258485818;40.523084540499994;40.159155888;41.333333003;35.63744160540001;34.833350523;36.123482338;37.5332878768;35.544719989;39.686637387
965;25.559027200699997;25.191498778;25.798184176;27.6702458288;26.930224686;28.256221233;40.5061510376;40.150924797;41.329072494;35.632282108599995;34.827568561;36.118069223;37.508920701099996;35.536142827;39.654143794
966;25.542450621900002;25.178219666;25.763308601;27.648988390100005;26.916079216;28.220344751;40.4788433648;40.139810153;41.324083326;35.630862668199995;34.824614361;36.115283528;37.494941872700004;35.519620325;39.609900229
967;25.528353652400003;25.16544232;25.751208152;27.6367428732;26.907920641;28.207208718;40.4682753969;40.121389616;41.320037748;35.6295708457;34.823207954;36.112117555;37.466290403200006;35.499611095;39.610045222
968;25.514913953300002;25.154746921;25.73446579;27.6181148274;26.875176673;28.190570981;40.451890263500005;40.116007461;41.307657118;35.5313438759;34.657702462;36.071434151;37.453224742299994;35.492972505;39.601560181
969;25.5013963924;25.149936535;25.715269472;27.602549003100002;26.856911832;28.151238455;40.410076953200004;40.031545161;41.309350843;35.5184658332;34.644023199;36.062437249;37.4357345001;35.455413587;39.597274486
970;25.4889599876;25.137809981;25.70650178;27.591170134100004;26.840253186;28.136955677;40.395569861300004;39.923992003;41.305341252;35.508125232699996;34.634781887;36.051253932;37.4264255563;35.432973252;39.587888433
971;25.475011348;25.12656059;25.695065253;27.570411805;26.838368877;28.110503634;40.379017619399995;39.91950084;41.282315653;35.5074206495;34.635367699;36.04868115;37.4136723598;35.409148674;39.582176583
972;25.467963460900002;25.115993185;25.683812308;27.557810673200002;26.853980815;28.088064919;40.32829228600001;39.814035766;41.282460603;35.475572057600004;34.612552878;36.023516098;37.3974265432;35.405040013;39.568418479
973;25.456442000399996;25.103825553;25.671921903;27.541914890599998;26.847127962;28.08697011;40.3083155118;39.80997641;41.273423979;35.447770515399995;34.586724833;35.996232501;37.3796696514;35.403875937;39.544455184
974;25.443561919299995;25.098676732;25.66760737;27.528414665299998;26.830783624;28.075526138;40.2864238061;39.804774731;41.160708078;35.4435633725;34.581753116;35.991603979;37.36039064340001;35.403592506;39.529152775
975;25.4322379304;25.082346911;25.649239664;27.5087970999;26.820827803;28.06160341;40.2792513021;39.795914364;41.156947598;35.4336695949;34.578486201;35.958990167;37.33811517459999;35.371304333;39.527422834
976;25.425531448499996;25.070640129;25.658424503;27.497178872;26.81121848;28.033745967;40.2629243816;39.791873164;41.1526406;35.4277455752;34.572742629;35.952820766;37.3248928223;35.367480258;39.495438937
977;25.415776578699997;25.057382448;25.659429317;27.484884887699998;26.805919864;28.025979815;40.2487861082;39.77753454;41.147417992;35.3970045878;34.540285903;35.934579997;37.29545872339999;35.358389588;39.486895864
978;25.403077332100004;25.043953826;25.639708509;27.467312519799997;26.78620624;28.004667211;40.21762005090001;39.755977949;41.142953477;35.38799652709999;34.539674305;35.925514343;37.2709510556;35.311020382;39.392324761
979;25.3880062073;25.032531142;25.621030934;27.450395895299998;26.743132485;27.983900146;40.192106584;39.748750392;41.133550062;35.3831773743;34.531729147;35.921505619;37.2163548472;35.302700094;39.295293193
980;25.374823907200003;25.022516795;25.60535939;27.435726732100004;26.743670911;27.970430393;40.1838369116;39.744043138;41.113237743;35.3362363526;34.495681634;35.884658186;37.211106871599995;35.297970579;39.268024825
981;25.362531360299997;25.006386253;25.59499956;27.4213025246;26.734321896;27.957255966;40.1767647951;39.740404277;41.103858682;35.3200761789;34.472472521;35.861684821;37.176153924;35.27477539;39.05019808
982;25.3502536892;24.983262771;25.583849324;27.410807133699997;26.738446298;27.945963924;40.1432099469;39.726847305;41.09891824;35.317696371800004;34.467809527;35.860532196;37.1340969281;35.222469947;39.018473503
983;25.3414274659;24.991620883;25.572541222;27.3932062067;26.73186858;27.928027733;40.1357474373;39.721113224;41.073220893;35.3069094281;34.452325594;35.848863016;37.1205572797;35.217731762;39.017543352
984;25.3280380834;24.981742692;25.557596882;27.3779907465;26.721969869;27.913657206;40.1245912418;39.718617754;41.069512121;35.305746641099994;34.451519357;35.848622023;37.10537872740001;35.200872231;39.003180113
985;25.318076295;24.972484981;25.538447489;27.360341854;26.704942376;27.901992261;40.1107105606;39.715021467;41.063571696;35.2843343623;34.460245122;35.803941529;37.09536822309999;35.200146258;39.002529894
986;25.3058395088;24.96064572;25.525260252;27.351566817;26.696265161;27.885907415;40.0950499856;39.70352233;41.033999781;35.2552987805;34.450896342;35.790795222;37.06469076950001;35.097434703;38.991575097
987;25.2934220124;24.948025767;25.506725956;27.335521565199997;26.67557095;27.875924862;40.085182248100004;39.699256716;41.025195542;35.2530637498;34.449252005;35.787715279;37.0312287;34.979940514;38.986644875
988;25.2798579154;24.942139134;25.488495413;27.3224811859;26.660998911;27.869418493;40.078889533899996;39.695299263;41.020305238;35.2428942924;34.439682814;35.771039232;37.010781435400006;34.97526065;38.979937851
989;25.2665132632;24.933498817;25.46856978;27.3106994224;26.657019505;27.854307789;40.0679033295;39.691098257;41.012893647;35.2282052798;34.425660197;35.761447001;36.9987662493;34.971797061;38.978660343
990;25.2511571065;24.908611607;25.456188142;27.2977648046;26.639034018;27.839567235;40.0579829668;39.67454853;41.008243126;35.215088926099995;34.412526164;35.748214147;36.983776885199994;34.966033617;38.974316509
991;25.239854630499998;24.891018244;25.444543426;27.2808267182;26.630346479;27.820201317;40.0468199963;39.661271472;41.006893119;35.21238086229999;34.411178835;35.747075078;36.962599472600004;34.934901078;38.992304412
992;25.2276722521;24.878627774;25.437660755;27.265951682499995;26.603304102;27.815632974;40.03921686619999;39.648248816;41.002720446;35.2094552884;34.407516733;35.744945506;36.9414910984;34.933589166;38.956746595
993;25.215093920099996;24.866929912;25.41689204;27.256626517500003;26.592264472;27.817114724;40.0321316224;39.63535416;40.998364783;35.205752161;34.404709977;35.740316886;36.9117828902;34.90898178;38.763980616
994;25.204926176399997;24.853502618;25.408462348;27.240752971400003;26.569367795;27.811348943;40.0174371994;39.520310053;40.994742875;35.2029010842;34.396573153;35.739389929;36.892694231099995;34.908761798;38.764472731
995;25.190624171999996;24.84209827;25.396292774;27.225461967199998;26.545739261;27.808648744;39.996707903300006;39.516078388;40.973137498;35.187865882400004;34.374176213;35.720200155;36.8748518574;34.861583023;38.763262383
996;25.1806166326;24.851804772;25.389790641;27.2083427512;26.532042222;27.770063994;39.96389958339999;39.511864205;40.929098586;35.1691807209;34.352554514;35.687131279;36.857720857000004;34.851927309;38.761096084
997;25.1708153952;24.839091002;25.388262768;27.195551804400004;26.523137775;27.75202484;39.9453406107;39.508154546;40.903305152;35.1618476185;34.34319587;35.683615112;36.83982673519999;34.851696523;38.682208111
998;25.160661962200003;24.82661669;25.37796741;27.178951950799995;26.50777326;27.684652389;39.9349307337;39.497274678;40.89353611;35.15296801940001;34.331005039;35.680034442;36.7976412335;34.848201552;38.679387933
999;25.148171601900003;24.811792274;25.365466873;27.158647017500005;26.487997736;27.662510517;39.906811557000005;39.327971702;40.889410961;35.1454633864;34.323792429;35.675126938;36.7878349489;34.84979906;38.67863015

==> tikz/learning/cameraready/learning_gridworld_2023_04_18_20_46_32.csv <==
;derivative_mean;derivative_min;derivative_max;expVisits_sampling_mean;expVisits_sampling_min;expVisits_sampling_max;expVisits_mean;expVisits_min;expVisits_max;samples_mean;samples_min;samples_max;random_mean;random_min;random_max
0;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792;275.592637792
1;264.96846274590007;261.387982649;268.680615577;272.42250158679997;265.943558131;275.199335385;265.48644159879996;264.195922008;267.125189723;274.02266376499995;273.713521191;274.360976336;274.42084454689996;269.186949673;275.560407408
2;255.59172226189997;251.968496522;258.935653059;270.3943578618;265.04483386;275.097690949;255.8681877895;252.271501436;259.653904417;264.2669894815;262.606696454;265.825670546;271.8303073746;266.296143379;274.576964722
3;248.31510203320005;244.280798246;253.785432567;267.3216555356;263.257580525;273.499689074;248.2467618362;244.573376961;253.066152389;260.57060200469994;258.957557012;262.015181242;271.2872794222;265.586159223;274.340337555
4;240.8225280693;236.266444156;246.885616689;264.054120673;260.361946721;272.544431672;241.42860273060006;238.002950758;245.052838069;260.54651869709994;258.928301824;261.993440081;270.3430090811;264.765986465;273.818387031
5;234.219454469;229.557578855;240.571085122;256.4841280689;251.648333614;266.156936906;236.31597064689998;232.937574346;239.47370555;260.48833679930004;258.86351117;261.917422758;269.5077025001;261.217437656;273.677564304
6;228.3035634124;223.75772496;234.504916137;254.00580712549998;243.044881282;264.654699585;230.9987381076;227.184179431;233.945442289;256.5518584597;254.921548091;258.556502448;267.8600671189;260.99669455;273.411403394
7;222.97481085060002;218.537506445;229.121411446;251.6324585082;238.801596555;264.56728434;226.95848349620002;223.371581271;229.304305639;256.3308929523;254.674066926;258.323037643;266.82894492549997;260.260015514;271.808282099
8;218.02516857089995;213.599361387;225.481543017;247.721809012;237.870859938;260.327289939;222.85051258540003;219.628192005;225.304843319;254.0736278143;252.875619752;256.121232264;264.31840581079996;258.928443647;270.823547685
9;212.8928986575;208.756447913;219.10756439;245.1669019432;234.969576925;258.774585251;219.5697223427;216.567243244;221.660036942;250.31437514499999;249.045123754;252.212029983;262.6401027241;256.856322175;268.175060949
10;208.48977550620003;204.492210383;214.4802122;241.5948347;231.39132192;250.461368581;216.43237542810002;213.795516353;218.494311626;242.57913424259996;240.8651514;244.746303042;260.9813398255001;251.578450851;267.734348442
11;204.5609306819;200.947497177;210.838775946;237.8474592638;227.002858868;250.465906477;212.3679172088;208.798417775;215.825457611;236.9561722181;235.294145463;239.078916716;259.56369292610003;251.379735335;267.516993676
12;200.96199628270006;197.778812544;207.198251205;234.08101799219995;223.060593908;249.364039269;209.2014524849;206.599744538;210.937017628;236.77829686639998;235.13212527;238.918292011;258.0510513118;251.237438475;267.259523837
13;197.4477160919;194.302627352;203.987005037;231.1822552576;216.479200415;249.102386672;206.58386866109998;203.958232905;208.456960103;228.0803255326;224.97660269;230.947300568;257.03783312300004;251.092112729;267.031400639
14;193.9613186713;190.612432746;200.241620272;226.57467845289997;212.534839716;246.302329533;204.36926070229998;202.152045715;206.626492796;227.01078644139997;223.946351371;229.71402256;255.34623071820002;249.615898212;265.711110446
15;190.5492969397;187.372200132;196.751323219;223.16291589459996;209.727644696;240.673192568;202.2998949984;199.587931329;204.380326521;221.34231228840002;218.308595148;223.989394447;253.4835716971;247.386744391;265.445406983
16;187.53335517499997;184.697332874;193.223889901;219.5273061457;205.777044738;237.268502612;199.580160049;196.155656076;201.795214946;218.49099925299998;215.454261292;221.181827731;251.352537201;246.593201977;264.367709953
17;184.3968161088;180.414882395;190.929409569;216.55133921219993;200.312416308;232.987656118;197.1679770924;194.492209735;199.004440583;216.17102268089997;212.202641347;218.903302616;250.52078844590005;245.30384345;263.935109364
18;181.471751439;177.57249294;187.751988546;213.6004650498;199.226879356;230.280430423;195.3795310031;192.995003348;196.715573378;216.15426640840002;212.178890148;218.914206548;249.48813376720005;240.464372811;263.742161633
19;178.80349416049998;174.821837948;185.382454828;212.3740219726;197.629648809;227.921714636;193.85352899560002;190.392672844;195.374957632;212.31968585779995;208.288406072;215.077176077;248.47766133379997;239.942142372;259.969791429
20;176.2799742271;172.418463281;183.233365134;209.71987407080002;196.35490129;222.24921819;192.10069173339997;188.947690719;193.969821345;212.00857054920002;208.065289876;214.818456773;247.55253930970002;239.909555955;256.571705919
21;173.65057354340001;169.907635081;180.488458126;206.7151054237;193.085348447;218.263074747;189.99439456449997;187.933033968;191.184849914;211.3301862839;207.383046655;213.734459996;245.62165113720002;238.496978788;253.443855288
22;171.6076129188;167.881009905;178.832276385;204.4563009473;192.81817444;217.595724597;188.0648836887;185.383992223;190.016546444;211.3058896118;207.355841362;213.716211625;244.32293404659995;234.740169104;251.500728007
23;168.9950223574;165.903972053;176.378314925;202.344911065;190.217943842;211.449000857;186.4587963166;184.09651102;188.728291996;209.5577300348;205.615707792;211.660883735;243.63638487169996;234.744461096;251.176052648
24;166.3758381504;162.598619865;173.895831319;200.85862946100002;189.132972804;211.224128476;184.9177404989;182.949845894;186.230576597;205.57673241560002;200.876120135;208.131847018;243.1350587361;234.634585962;250.985210843
25;164.1977571048;161.102364942;172.28095688;198.1590728767;186.440801325;210.986633767;182.47790349200002;179.60628749;184.552809028;204.7725292248;200.090382796;207.31250906;240.1490959881;226.584120907;247.797297795
26;162.02381852750003;158.965069039;168.685190791;197.01361106200002;183.609223442;210.838165323;180.5863539173;177.632310384;182.496134935;204.160143232;199.416933287;206.919838917;238.5938685424;226.489596456;244.926805093
27;160.02097093479998;157.007814869;166.496210404;193.7265576345;179.774038469;208.275269681;179.1954848411;176.304662316;180.10311093;204.0942148035;199.338827518;206.870373024;236.27061601489996;226.390272179;244.601071913
28;157.9590207142;155.682732775;164.452457969;190.90801792579998;179.430942186;204.434286909;177.5869596521;174.794090425;179.472023794;204.0472585086;199.258188502;206.796831882;234.9792404922;225.421295476;243.036216704
29;155.8247273551;153.05441241;162.386043804;188.69196062429998;178.356916427;203.84809867;175.72907636640002;170.84260147;177.577591094;204.00107576099998;199.153072079;206.793984176;234.18142742179998;224.780143268;242.654889013
30;153.5900138428;150.94959977;160.332732845;187.48470249869996;175.167933924;203.487774689;173.3581478772;170.298314284;176.602239491;202.2814250342;197.175509712;205.005410468;232.9053497649;224.011314018;241.184975576
31;151.56966776220003;149.372550389;158.041100588;186.44366844400002;173.312347706;202.834666437;171.1473941244;168.662084372;174.867320158;201.3368955438;196.297324542;203.999788186;230.92329583499995;219.373507583;240.894748293
32;149.8307436677;147.248085947;156.467828737;184.2535514634;169.886695743;198.094621068;169.5253013197;167.782317496;170.532268763;198.506804068;192.373577472;202.19047328;230.2453069207;218.491943071;240.462223907
33;148.22547323650002;145.710877377;154.519781795;182.57033285439996;166.887182323;197.894215994;167.3764475177;162.471410986;169.560639111;197.19667342149998;190.920927672;200.684034007;228.80968085770002;216.42376014;240.359940446
34;146.5214064169;144.160757369;151.675252425;180.14516159660002;164.09966849;194.377404506;164.44061733159998;161.019497187;167.533464684;197.0360812698;190.754174724;200.440060417;226.7631523034;215.13577098;237.362672786
35;144.9515770371;142.998622155;150.098172492;178.8313290214;163.997905101;192.903965088;163.2360618552;160.372259486;164.634887572;196.5245116463;190.268893438;199.946813575;225.0568655184;214.01792969;234.0247181
36;143.31898988870003;141.150958734;148.444377807;176.6951904966;161.734186429;188.517110626;162.3158649172;159.616631872;163.772685488;195.8679812194;189.717368234;199.285724484;224.22478437979998;213.153309294;233.513544123
37;141.9257245408;139.628087061;146.815989498;173.6528202814;161.323382661;187.0712999;160.98975047279998;157.534870765;162.945502632;195.78819750550002;189.666735934;199.198516517;223.81469481559998;212.842188446;232.984704879
38;140.4756616189;138.384338609;145.083069746;172.2251715695;160.374973262;184.294688842;160.0944421932;157.035351845;162.060839026;195.19695476220002;189.086500847;198.587230943;223.26227584909998;211.182447383;232.951983044
39;139.01503923939998;136.935216769;143.63967874;170.00774386790002;158.210738284;181.195057093;159.2073753825;156.321100986;161.375391611;194.6460089758;188.67289539;198.024296938;222.8807112747;210.914767849;232.708929645
40;137.5669579895;135.528122839;142.022689678;167.9783493489;156.171865256;176.392115966;157.9177200333;155.14112579;160.203878048;194.4359465526;188.438933021;197.811030663;221.72534732859998;208.707687005;232.488805541
41;136.17251344259998;133.540743712;140.582497666;166.3565344136;156.157702862;173.976912737;156.69754737379998;155.013436427;158.256594805;194.2235939052;188.178147517;197.607334239;221.2145166909;207.748497646;232.268165544
42;134.8451168587;132.24675917;139.226078883;164.8603871003;154.144436323;172.200382296;155.38971405849998;153.002975983;157.039597074;194.1640165385;188.111136872;197.5497535;219.9253206845;206.915918815;230.691285241
43;133.5199171246;131.320303501;137.238417082;163.2885951913;152.686110012;172.220000765;154.7282421451;152.529179959;156.423799316;194.0916855699;188.061170804;197.493276411;219.19922681019997;206.519999319;230.655399189
44;132.1107929518;130.067441383;135.762284197;161.9203640724;151.69699826;172.021375318;153.4291873614;150.25039494;155.735317151;189.5456887686;183.789783514;193.508206585;218.0817177333;205.864435231;230.112543701
45;130.81549590549997;128.623074743;134.472140011;161.01385774659997;151.24870606;171.08239376;151.864655002;149.447132082;154.797989016;188.85538347879998;183.053101493;192.828354813;216.9059799628;203.256641319;227.386905482
46;129.6266879777;127.511514896;133.312843182;159.930722149;150.9689181;170.616808873;150.32487674370003;146.839395653;152.496827812;188.3844986495;182.617227005;192.351562092;214.7583781491;202.298455093;222.316613007
47;128.43567110919997;126.290757813;131.938637;158.2937240708;150.635575088;168.269709418;149.36721526940002;145.879663872;151.539296224;188.37772528369996;182.584918174;192.340886213;213.87112161779996;202.722254677;219.991837586
48;127.1642493438;125.234135597;130.518775651;156.65356887410002;150.279609939;164.66857816;148.47074468909997;145.300293741;151.012746874;187.4937231214;181.430509133;191.589243683;213.34703268880003;202.415488967;219.429923007
49;125.8763056729;124.026805543;129.156700975;155.70306813439998;148.528620351;164.458534184;146.9788347292;144.196806658;148.835604442;186.39365565600002;180.353356133;190.460756763;211.3602636407;202.346799555;218.662272866
50;124.74236959839997;122.658921611;127.966540484;154.798173453;148.029354939;161.894296374;146.19245699370003;143.389464966;148.392961907;186.23086437330002;180.170431614;190.296447024;210.16834517260003;197.836050934;218.13840307
51;123.5904596937;120.953676657;127.0160883;153.3260647874;147.615211693;159.246761505;145.56667678440004;142.678994929;147.89401171;185.6525976694;179.608276624;190.040800889;209.2546768499;196.568730231;217.937832656
52;122.51959604070002;119.942303691;125.947196979;152.7095707446;147.392499964;159.242874322;144.8127066303;142.222662606;147.351719109;185.3780251885;179.3652873;189.749700024;208.52481837210001;196.182991719;216.90016858
53;121.49195579749998;118.99496445;124.74954263;151.6839739814;147.058238965;159.080900177;143.8918715181;141.450908885;145.858732955;184.0986034893;178.099553187;188.560689067;207.0074251045;196.055324867;216.871758958
54;120.6054741023;118.020211161;123.728403182;150.2880135355;144.626808704;156.699138336;142.6523602808;139.842829264;144.155221975;183.74461388330002;177.514476545;188.22325522;206.7351345709;195.721351708;216.743046798
55;119.7767254973;117.050114538;122.62709765;148.9291660431;142.706274601;156.598081441;141.3465243146;139.125432994;142.932195452;183.4579675939;177.190325123;187.905201781;205.87524285429998;192.889675106;215.527714894
56;118.91049343110001;116.407988991;121.629935158;147.4667132428;142.685449401;153.508020252;140.6659906093;138.45592719;142.221815058;181.01612605459997;174.52480656;185.479124909;204.67661682829998;192.390654434;215.470120602
57;118.0789850527;115.761166869;120.643818564;145.8238351877;140.951721067;151.438360387;139.91421741239998;138.03644927;141.553838838;180.47874850830004;173.742295137;185.178285275;202.49415973540005;192.355790033;213.278383907
58;117.12260317820001;114.927383423;119.481981332;144.95897026539998;139.607797157;150.958117489;139.3097482103;136.544187795;141.125065315;180.39242351800002;173.602071441;185.088179253;201.7729724347;191.940196061;212.971849708
59;116.28453977459999;114.034050993;118.428222604;143.8232246974;139.284997775;148.628387732;138.56754982160004;136.01954391;140.719731501;180.00154644910003;173.401102516;184.723890401;200.9786807665;191.757114468;212.073174932
60;115.4593513281;113.183101053;117.459875142;142.9498016864;137.633140383;147.825452692;137.762339385;135.624434823;140.333932215;179.96785952629997;173.339187975;184.698584793;199.57633335999998;187.050113926;211.950277498
61;114.6233858185;112.293910192;116.483563972;141.3523184199;135.325284015;147.25598578;136.68814000010002;133.686979537;138.38790474;178.9502384092;172.227911842;183.383995311;198.8399808748;185.204729387;210.812411372
62;113.76700424320002;111.423405841;115.563699399;140.2993835988;135.260658764;146.605389325;135.54704884170002;132.610661749;137.182996196;177.7497898653;171.028775371;182.454711973;198.06818637709998;184.668201608;209.947368205
63;112.9371923919;110.539675058;114.599167597;138.82842216119997;133.513638868;145.641560975;134.14441515619995;131.678858747;136.732636309;177.62548235780002;170.909525523;182.3246612;196.24705154090003;177.903603871;206.630788832
64;112.0970530732;109.738982698;113.618432181;137.9129829217;132.887195787;145.175917636;133.2784838595;130.667743987;135.240642642;177.16333656310002;170.530813261;181.800419447;194.95787148990001;177.765953845;205.810000275
65;111.26344232919999;108.685819242;112.772047102;136.8945882758;131.549941128;144.762182167;132.18937598809998;130.146141586;134.009201243;176.58915112150004;170.037412936;180.999358785;193.7483706288;177.057983439;205.656668178
66;110.44621354619998;107.906914966;112.206157968;135.3901891559;130.493460985;143.72136888;131.46664162480002;129.802256198;132.808226642;176.09180516299998;169.541292035;180.464941277;192.19933955690001;172.77096199;205.327030416
67;109.6128214692;107.229562893;111.378918394;134.80595846850002;130.055308833;143.704092464;130.7972004033;129.11629668;131.801254679;175.9672168561;169.391244075;180.364275931;191.0681296523;170.691135993;204.309316699
68;108.81228341789999;106.452553645;110.639559149;134.0210589913;129.544581296;143.118861883;130.20279739150004;128.569749263;131.239961227;175.81168419440002;169.242169582;180.215799009;190.42070596469998;170.510467358;203.222912483
69;108.1435506495;106.048948998;109.790291136;133.3049810686;128.360850713;142.692522109;129.84336435159997;128.446311604;130.860527028;175.6115157104;168.998856787;180.028477052;189.7140850253;170.47203917;202.072974366
70;107.37621479239999;105.320858854;109.016476955;132.49789873050003;126.992230523;142.63421821;129.47680583080003;128.127133134;130.499691232;175.48724713379997;168.867252467;179.920397451;189.3365165383;170.375889586;201.932296464
71;106.63892353449998;104.49964858;108.443504595;131.9795766995;126.757769249;142.216862164;129.0101256515;127.905499078;129.933592139;174.81392838079998;168.172526323;179.294975485;188.0134024049;168.765338681;201.538176992
72;105.82355419330001;103.880740637;107.580853329;131.17280998899997;126.0070285;141.344470647;128.4699689331;127.59447529;129.601939203;174.3271350621;167.613720769;179.206205221;187.2754997143;168.673078557;201.423828178
73;104.96241835820001;103.186206274;106.768896582;130.5972436086;125.01913605;140.471310659;127.95004001870002;126.896074185;129.222503426;173.9410625904;167.283592549;178.797778477;186.7533666648;168.254863577;201.339683864
74;104.2351144004;102.550202178;106.118237306;129.696547394;124.842564113;139.382446068;127.34205404690002;126.508976177;128.565994231;173.62898430959999;167.003363287;178.45989378;186.1483975207;167.797371345;201.318494058
75;103.5898784858;101.815970425;105.422209999;128.7174531135;124.719874838;136.121236312;126.44636055050003;125.482463237;127.90632585;173.4007837471;166.856177602;178.027009361;185.5112993775;167.048438441;201.316758998
76;102.8641389742;101.12954442;104.699913375;127.4585437079;122.766557879;134.821020921;125.78453124580001;124.68073056;126.877796992;173.0335032582;166.543233351;177.652015353;184.59306454280002;166.812520967;200.036163738
77;102.20760095;100.060149457;104.079186384;126.67704758250002;121.277545584;133.931225962;125.2309396021;124.145134725;126.151648926;172.2497861274;165.744329726;177.147652658;183.13002881920002;166.648538434;199.971812356
78;101.572002096;99.353202367;103.480648018;125.81928685169999;119.678892199;133.092260781;124.7127022836;123.428395029;125.896709763;172.14058465019997;165.617153519;177.043631742;182.2010866783;166.123813822;199.150869917
79;101.0552905976;98.689917638;103.017616803;125.0122798765;118.458307853;132.481398926;123.93024829589999;122.596248853;124.848129421;171.765879884;165.343303672;176.587365789;181.5198762614;166.044151288;198.6476245
80;100.4885776635;98.102630425;102.333037384;124.2864064088;118.404590791;131.837883946;123.07953189259999;121.482609963;124.16627943;171.14264075400004;164.591066474;176.143113674;180.5749302369;166.015101389;198.61399931
81;99.9356274643;97.338187706;102.243583515;123.36614565129999;117.961972193;130.588203661;122.20257776999999;119.986170174;124.004880505;170.9483595815;164.432057102;175.789294231;179.8749726666;165.478725682;198.027522207
82;99.36282578289999;96.812801322;101.658288899;122.84681019039999;117.840672445;130.138523957;121.3690793856;119.531914678;122.853959314;169.7695277626;163.060634917;174.467742984;178.8856240957;162.661679251;197.708646918
83;98.7045478692;96.18107428;101.016003157;122.2089552029;117.606783995;130.05421768;120.77099709130002;119.272490841;122.451563487;169.17855696639998;162.432525136;173.791522505;178.40862183239997;162.373369157;197.122982666
84;98.04767791900001;95.594775286;100.430583587;121.65470368350002;117.361288271;129.733052304;119.9235990808;119.029330447;121.016321683;168.77125182929998;161.954124476;173.287541595;177.1734970384;162.33309116;194.632958455
85;97.4440697994;95.038027053;99.798872974;120.90885383519999;116.507524462;129.563622999;118.71033714120001;117.348533704;120.036674905;168.09528717990003;161.326306774;172.563130173;176.15323622520003;162.139563418;192.862765517
86;96.8188022506;94.352391172;99.261020886;119.9985888813;115.152336934;127.660263053;117.91335876540002;117.11093955;118.95753927;163.77190272739998;157.31521909;168.526587393;175.30585492710003;161.559817049;192.36270814
87;96.2493887995;93.798111972;98.638124357;119.21111364549999;114.935755399;127.018122545;117.6302659773;116.485668017;118.775071682;162.1856809668;155.819889341;166.889151558;174.47868115499998;159.203116384;192.201188451
88;95.7274890662;93.555195617;98.170233641;118.67511529999999;113.669316872;126.451218539;117.3334880768;116.294312069;118.534328078;162.1780926237;155.810443316;166.882364422;174.0253380121;157.972648578;191.951689506
89;95.17214906849999;93.024039382;97.591860965;117.51215723279999;113.183246159;123.464653578;116.9902012858;115.985232743;118.312248649;162.1623422797;155.812419956;166.858116645;173.6309603881;157.596146249;191.761832017
90;94.59231484230001;92.563209952;96.851247094;116.96705590870002;112.768930157;122.829893886;116.58416168720001;115.599145324;117.932746167;160.38996170579998;154.383477122;164.749869539;172.67690435089997;157.212976388;188.780232244
91;94.07105121219999;92.236883127;96.292220733;116.34479544829999;112.448001421;122.169759861;116.27153216469999;115.382410346;117.500977322;160.29039526489998;154.287281361;164.652732323;172.2247705161;156.685170095;188.552748393
92;93.50840665839999;91.67233024;95.7661405;115.75970470710001;112.077759946;121.734338652;115.76010938970003;114.743213232;116.426385706;159.4368088268;153.046764257;163.603494028;171.52488191860002;155.059189;188.399791416
93;92.95507977599999;91.15351168;95.145603426;115.03660718219999;111.288506159;121.217289783;115.3123260352;114.318781751;115.89945224;157.77104785970002;151.241762274;161.909882657;171.20959989249997;154.354551017;188.211103138
94;92.4050599594;90.682547514;94.587454656;114.31978174369999;110.928974252;120.980745686;114.73096112779999;113.818700449;115.689206643;155.0405073269;148.523588763;159.6303705;170.80147561380005;152.68308568;187.828311136
95;91.8349464392;90.166057319;93.875027028;113.83212261630001;110.344324733;120.855121683;114.2289480753;112.807674192;115.528621869;152.5300416831;146.105177439;157.007949601;170.5255385838;152.424440351;187.517937395
96;91.3775757974;89.670522785;93.234796755;112.93458690969999;108.574832672;119.848910756;113.70694670420002;112.475837587;114.667999226;152.46934734330003;146.030215987;156.953551165;168.85126307279998;150.456361216;186.174466233
97;90.9320179653;89.230873483;92.900801468;112.3752093231;107.938891237;118.975584945;113.29474332329998;111.977542586;114.370552146;148.6022231865;142.560649205;152.407527121;168.4784611584;150.482313809;185.001601656
98;90.4721757583;88.476138625;92.407409785;111.63207141759999;106.967664204;118.445466874;112.81873660010001;111.609492488;114.188505058;148.2102667414;142.050871753;152.059116537;167.95824456100001;149.524574134;184.873812538
99;89.90016340090001;88.026819643;91.900600977;110.83715766129998;106.721398556;115.369188738;112.32432301640002;111.030534966;113.982774428;145.6991265941;139.670281247;149.481047696;167.3007660591;149.425220382;184.84725631
100;89.4269439015;87.335503459;91.461581466;110.2450655953;106.424609618;113.18276856;111.8685151441;110.4998982;113.315379014;144.4199860265;138.342954025;148.160831595;167.1217720409;149.329836815;184.835398325
101;88.91783625679999;86.932460084;90.826270588;109.70074022520001;106.28389149;112.337617097;111.5575045591;110.31240562;112.45818029;143.1588264967;137.015345692;146.938757673;165.90826830790002;147.882258875;184.746796332
102;88.4990554769;86.335170631;90.320721659;108.96363240880001;105.746786181;111.628921245;111.2080360889;110.048549862;112.283831899;143.14739358830002;136.997606653;146.926783267;165.1977857256;146.866691421;184.652810218
103;88.09137288010001;85.906650188;89.860620193;108.0240030125;105.110470298;110.982703885;110.89274767010002;109.715778291;111.852430055;141.31975152639998;135.229229084;145.110561666;164.6486645148;146.58216623;184.212654826
104;87.6330939058;85.402952245;89.609578655;107.2743402138;104.432309554;110.494238752;110.38166212680001;109.368402751;111.580626326;141.1572059252;135.052311762;144.924427278;163.81052352240002;145.250857316;183.899582212
105;87.27753410609999;84.978340653;89.59028486;106.78920566739998;103.495088579;110.376979959;110.01617104109998;109.126233506;111.041338603;140.91533587729998;134.859311564;144.925873579;163.1408094657;145.204132735;183.781671708
106;86.8356793723;84.540205307;89.216002441;106.32240476339999;103.287663255;110.398571269;109.48670361729998;108.454195383;110.30392631;140.90066914949998;134.841764163;144.911731165;162.0759747217;145.010188142;183.719180281
107;86.3464354321;84.110055078;88.801952169;105.8259684121;102.879600417;109.678398369;109.28683156689999;108.367692515;110.165623813;140.0332244859;134.027033413;143.916048036;161.64807987880002;143.225363749;183.377475727
108;85.9761833775;83.784105315;88.366263796;105.239636715;102.457232607;109.149268895;109.1071128564;108.087762993;109.997591808;138.422905669;132.919829851;142.160943345;161.1507672163;143.161464976;183.299152439
109;85.48275227399999;83.373527254;87.999228628;104.7198248691;101.647579031;108.507354426;108.70952218049999;107.660892972;109.539637768;138.0421693306;132.564025818;141.777216295;160.5952549931;143.125198562;183.327115633
110;84.94064413539999;82.654236601;87.492065869;104.1648982399;101.186361665;108.135029821;108.2727730094;107.141880416;109.247657412;137.67479581979998;132.332911347;141.339116222;159.7244500052;142.946125174;183.229813768
111;84.49281986590002;82.193486764;87.005967025;103.7266043221;100.659552603;107.116152407;107.74999613029999;106.957039752;109.06115477;137.63894365390001;132.296143698;141.301595661;158.60213765109998;142.810179593;180.673331243
112;84.08347113459999;81.795727044;86.644759168;103.24779912240001;100.327102174;106.878371416;107.2998678021;106.024296249;108.898450396;137.61301431830003;132.291982732;141.257663437;157.9279935208;142.381313065;180.575592523
113;83.67276051630003;81.28719557;86.212949605;102.7819861147;100.003589387;106.829134767;106.54678507590002;104.85426578;108.131199996;137.59175266159997;132.267519985;141.235632443;157.309199398;142.040244549;180.533833421
114;83.3398062339;80.957854656;85.864463452;102.2951640741;99.294546656;106.247626209;105.9832757185;104.363869978;106.852099931;136.61153686049997;131.44440966;140.15544745;156.8967363316;141.958680853;180.294468668
115;82.96812307680001;80.61953696;85.542192205;101.7377518127;98.980960115;105.433825041;105.47502853190001;104.212249952;106.143975452;136.2958010012;131.12094683;139.851491928;156.50856960230004;140.893762791;180.344930585
116;82.59019282009999;80.226338635;85.194119302;100.94841106019999;98.182633584;104.922895515;105.216934218;103.949894126;105.842146256;135.17729269490002;130.311177899;138.511756036;155.9580739033;140.788317459;180.118276073
117;82.2134364636;79.833863025;84.904535131;100.4435969017;97.50532648;103.922978905;104.92266696419999;103.676314246;105.694428225;134.39077556580003;129.597931201;137.647074181;155.128484255;138.49738751;180.028315221
118;81.7920761989;79.512937646;84.365161087;99.9035957225;96.938377319;103.225999411;104.6987042534;103.52984406;105.27889578;134.31047458860002;129.479914514;137.631809933;154.57833110350003;138.181276224;179.823674881
119;81.45255496169999;79.141463264;83.985167317;99.43325951039999;96.594339127;102.633642231;104.2864831084;102.882614682;105.133147256;134.0638710074;129.236137076;137.397699637;153.91387254170002;138.039488408;177.059243756
120;81.0771748022;78.8057824;83.516594698;98.8643449706;95.784889035;101.909609196;104.0535064578;102.742277157;104.791225362;133.76408925529998;128.941419849;136.920799592;153.2117157143;137.787685957;176.90714524
121;80.7601211313;78.500560112;83.119581606;98.3447501356;95.324808738;101.52913871;103.8041355458;102.545215711;104.632649441;133.70822784380002;128.895977258;136.867603735;152.6061669698;135.813908462;176.896115591
122;80.4031684637;77.96790774;82.747535849;98.011213175;94.770823251;101.265704937;103.5859739176;102.475090407;104.407328939;133.43385782629997;128.617430522;136.577765705;152.27926940810002;135.667686019;176.491054602
123;80.04183158240001;77.459835579;82.385885935;97.5928183947;94.426329987;100.584831688;103.3147734982;102.339624989;104.201331752;133.1525709503;128.390337486;136.242565037;151.7405524609;135.363716431;175.756809844
124;79.64893024770001;77.055746572;81.77631707;97.2709441557;94.180287814;99.943386716;102.92186754480001;102.005959868;103.464284649;133.04941543709998;128.317542485;136.081229926;150.9040428192;134.234457457;175.733769837
125;79.32749602850001;76.644063779;81.56613311;96.7869993889;93.883624114;99.864306143;102.5637752127;101.721479334;103.22119847;132.94382506819997;128.232198206;135.958775312;150.4721363175;134.024887377;175.718565685
126;79.01397242569999;76.307788267;81.244099331;96.2936384521;93.779274547;99.784534113;102.18943284090001;101.631764508;102.93078602;132.9177945336;128.205675713;135.944248775;150.00986085020003;133.981819478;175.688331221
127;78.71035168419999;75.985713003;80.94095504;95.90373570170001;93.340622753;99.225400712;101.97559647070001;101.503098503;102.720539982;132.85845769329998;128.126688963;135.848563826;149.72615505439998;133.176038308;175.004580138
128;78.4163907513;75.88749756;80.472231338;95.4875709673;93.078761393;98.702718833;101.52164748339999;100.829023487;102.087977692;130.59729462349998;125.87422458;133.394974115;149.10105989299998;131.516944277;172.121584612
129;78.15662708400001;75.641094812;80.397447322;95.1514634944;92.589060364;98.440336554;100.9320910687;99.980746148;101.718902391;130.26830461740002;125.568431669;133.188158195;148.40932561249997;131.326287849;172.068137516
130;77.8502341561;75.458476241;80.06230728;94.79633881219999;92.166705763;97.890665281;100.44395470690002;99.148235481;101.481327785;130.0465873974;125.368802776;132.943986358;147.4055083443;129.804719216;172.026751052
131;77.54633697100002;75.08683615;79.713767753;94.2937562036;91.85844225;97.247732442;99.617973802;97.270273598;101.355453263;130.014761405;125.338464267;132.929846335;146.82593164029998;129.690797783;167.545751236
132;77.2391233142;74.741434513;79.343065782;93.9366856709;91.831535796;96.786917426;98.66330883869998;97.066332584;100.642811291;129.47445595599999;125.038901488;132.368912731;146.15766088470002;129.485657227;166.619086708
133;76.9670824458;74.417047842;79.013715858;93.6189711867;91.203776936;95.827688107;97.5486652005;96.403183087;99.060970957;128.92661870400002;124.525249511;131.813052735;145.77122981440002;129.288337012;166.566733945
134;76.65479723370001;74.287794156;78.560763875;93.2232695314;91.07515927;95.508488984;97.08968449209999;96.299394101;98.703016137;128.8443844354;124.44620189;131.729022372;145.3492240127;129.211192128;164.020344478
135;76.32636450029999;73.972766274;78.328580522;92.97491664119998;90.76911514;95.253868609;96.8976856459;96.183418887;98.065312934;128.5864363423;124.184662438;131.655746894;145.03566600309998;128.974843268;163.942706232
136;76.01087665259999;73.54095606;77.993751057;92.46446037829999;90.294912911;94.249491922;96.6188257253;95.432477172;97.903394968;128.4522260406;124.060538322;131.511621158;144.13011618130002;128.921909512;163.691173185
137;75.7436659114;73.29349963;77.797430763;91.8931209862;89.805528128;93.525282287;96.3286950615;94.891994423;97.788899309;127.83492657020001;123.559495681;130.728178717;144.00978690969998;128.771027525;163.647730203
138;75.4394767389;73.009617708;77.426283208;91.40483030789999;89.223078639;93.051541896;96.0339826354;94.472639927;97.609135261;127.5840370698;123.171614457;130.597250229;143.5378204268;128.765840034;163.580681787
139;75.1700421344;72.663648778;77.269906791;91.01105139849999;88.106678409;92.653080094;95.8551428162;94.300945561;97.54925115;127.4224952319;123.093858559;130.422620748;143.13222530090002;128.529633026;162.896932627
140;74.9143616173;72.449074558;77.146752628;90.48469338660001;87.203509712;92.408271559;95.67043354059999;94.143669034;97.438969397;126.44523202829998;122.057952359;129.381198689;142.73589593920002;127.614808497;162.574578959
141;74.63882089069999;72.223862905;76.840399668;89.95227248199998;86.688367883;91.503843667;95.4367265463;94.03486099;96.563948148;126.16809491880001;121.852456595;128.95097719;142.3279351263;127.51497495;161.574704876
142;74.37413678010002;71.861310262;76.626981895;89.6028276799;86.025534546;91.461165339;95.2735694708;93.884284345;96.398663508;126.12748109929998;121.798875606;128.941341148;142.2126245345;127.304800835;161.515273431
143;74.0519375433;71.558993824;76.307690972;89.25404926729999;85.790748953;91.20984298;94.9216525555;93.660692436;96.211140869;125.89496568060001;121.600062932;128.671613501;141.7600193006;126.795404696;161.313845081
144;73.765051837;71.294332683;75.902671014;88.8958852612;85.373501854;91.085564664;94.7203503015;93.552368115;96.057735149;125.87843382950003;121.592818184;128.645728134;141.55513172000002;126.19429247;161.057491664
145;73.4816072911;71.060994922;75.617218839;88.4766702066;85.106126138;90.606607035;94.3250518288;93.371319035;95.949886389;125.4333131458;121.037657971;128.136367096;140.9054789221;125.02361373;160.997253995
146;73.1871332109;70.735983191;75.350763706;88.09394191909999;85.042795655;90.513435257;94.116239683;92.841736498;95.710038249;124.8205160232;120.423862907;127.55881553;140.48224863799996;124.019581188;160.568978416
147;72.90781972549999;70.37103015;75.071331908;87.78291285290001;84.67270417;90.057830045;93.78850506350001;92.772227727;95.254414266;124.76144972409998;120.364878748;127.500591637;140.1100377199;123.036632316;159.917383274
148;72.6374567252;70.099440103;74.754170634;87.3830881044;84.365742561;89.875253088;93.59012223929999;92.665636932;95.166263044;124.50982274720002;120.222200942;127.272061068;139.75834092080004;123.00976401;159.816305694
149;72.3562911959;69.796597391;74.445014426;87.09486031680001;84.291029802;89.623073723;93.28159555239999;92.401553872;94.865463066;124.20112643750001;119.971977584;126.921486321;139.5971919996;122.946768497;159.134931939
150;72.1337420619;69.553092623;74.454211465;86.9118193977;83.978479878;89.023345089;92.85525836240001;91.864942622;94.519966263;123.94079278429999;119.710071227;126.634920152;139.0468436038;121.856476084;158.827831546
151;71.86728806350001;69.28775066;74.167697092;86.5982205245;83.756625431;88.885684809;92.6151662003;91.432073274;94.087981342;123.8464768945;119.607815952;126.514579381;138.63549774580002;121.411174924;158.156165029
152;71.60474243280001;68.955146141;73.86007062;86.2586435767;83.291394294;88.816496825;92.3709270986;91.259482257;93.992963706;123.77175524749998;119.543077156;126.446719905;138.3293822531;121.027662985;157.635696705
153;71.31360364819999;68.676701176;73.564582177;85.91188550380001;82.744523369;88.443827049;92.11644544170001;91.103220699;93.908596443;123.68715575510001;119.463204206;126.354046663;137.3003972725;120.19683114;157.024927329
154;71.03954621070001;68.363987033;73.278953873;85.651067909;82.703448033;88.456154832;91.9587889638;91.009779606;93.763468322;123.6265301737;119.386086469;126.260412912;136.7496540228;119.459634208;156.780152598
155;70.8002932017;68.110981764;73.123173487;85.248543176;82.163416502;88.123590302;91.8217465184;90.72708931;93.666455818;123.18197484720001;118.802515158;125.672639258;136.39628573390002;119.364113753;156.744025094
156;70.532131847;67.841951742;72.889742638;84.9463857755;82.103389366;87.693211868;91.67760230849998;90.570872713;93.601690445;122.92789132799999;118.34207407;125.532646042;136.1145785358;119.324046153;156.290245282
157;70.2886870609;67.541620949;72.653128804;84.5484528479;81.845107987;87.11166938;91.4502231468;90.407800722;93.426367111;122.7240354168;118.225303257;125.288251615;135.8803107296;119.074984287;156.226078655
158;70.0225585762;67.35746066;72.392261801;84.26071201389999;81.57383833;86.896942422;91.2782211575;90.316568327;93.346989339;122.54255359630001;118.084873629;125.102181597;135.4822375516;118.99051814;156.040251325
159;69.7684890015;66.970831255;72.165229063;83.8794418697;81.416578751;86.386622555;91.0441862194;90.097401064;93.258604843;122.4312441947;117.977405769;124.967631494;134.7643490069;118.81668324;153.960513095
160;69.5179939023;66.673147601;71.938901786;83.5464419499;81.209943682;86.231290251;90.8654746903;89.937232984;93.102339562;122.27389531650002;117.820634;124.799708824;134.34704000119999;118.766560145;153.824835488
161;69.2700450838;66.500451578;71.591571938;83.2879914294;81.203831634;85.733904267;90.7343156616;89.895759218;92.86648803;121.79791102300001;117.129269146;124.337568375;133.73128594840003;118.702122185;153.214321346
162;69.0574090889;66.297796042;71.294873796;82.957879942;80.770275762;85.208920699;90.58811082719998;89.795426041;92.77350578;121.74882931810001;117.079708175;124.294479987;133.1709794923;118.68529097;153.143894395
163;68.846674125;66.07487765;71.185584641;82.4823881442;80.246003507;84.601910831;90.3426638875;89.361380342;92.685256503;121.61929827169999;116.941346203;124.071621932;132.4081248503;118.281967654;152.885552405
164;68.58961112419999;65.897545705;70.938513054;82.23977460239999;79.719702636;84.608073487;90.12415445939999;89.257332358;92.115133212;121.3027334349;116.593524086;123.721803837;131.844288464;118.149119281;150.740324079
165;68.3690488499;65.634691764;70.696137529;82.00717921439998;79.667704268;84.31757249;89.8911300387;88.539225346;91.994913246;121.212155407;116.510797933;123.717049613;130.995759122;117.98002248;149.853776816
166;68.1277339733;65.310987062;70.423471931;81.68848050439999;79.480528353;84.176364856;89.72088832850001;88.400697884;91.827498803;120.7367218719;116.173746055;123.341749499;130.5521281248;117.976056543;149.266076976
167;67.8966605372;65.042776904;70.216667205;81.3977747497;78.946704681;83.948009664;89.5095312773;88.159387747;91.503529556;120.4653527596;115.911122114;122.849334927;129.8152303473;117.77692308;148.96482963
168;67.6902301975;64.818672908;70.009302968;81.16142386819999;78.821293353;83.802741783;89.3575501299;88.017436224;91.419492237;120.21097955990001;115.597796961;122.682643096;129.32286480570002;117.469549211;148.309629809
169;67.47632771100001;64.595896468;69.68937017;80.8030918154;78.189764785;83.411217375;89.1520359722;87.937869351;90.765555145;119.85670681519998;115.236080696;122.245684537;128.922293873;117.439228835;147.832000979
170;67.26757645999999;64.348928532;69.53743569;80.4966294148;78.087227939;83.227361762;88.95474374839999;87.171658143;90.600451235;117.5219310535;113.112784966;119.648593881;128.63263426129998;116.541796216;147.809506067
171;67.06332729959999;64.112511611;69.290281595;80.15432661;77.671371468;82.909048667;88.6405339874;87.0870075;90.211605126;116.67857777290001;112.308701075;118.801959928;128.04213412730002;116.494989376;147.654866917
172;66.8574238979;63.813392567;68.975557681;79.84009361820002;77.408308709;82.59762697;88.4991089585;86.946949007;90.218444741;116.6739891834;112.303469241;118.793034511;127.75743036889999;116.478481589;147.640140741
173;66.6292021939;63.597001566;68.806829336;79.5519834422;76.932666759;82.409974128;88.2665572261;86.756783242;89.627954938;116.66083808680003;112.276792573;118.775592273;127.4475407252;116.174278813;147.619082509
174;66.4019704975;63.390710453;68.571615466;79.30473646639999;76.592989869;82.055003697;87.9093826902;86.674101737;89.242574743;115.8058571036;111.445323921;118.055276375;126.93411922109999;116.073684604;146.891216633
175;66.179914854;63.154005114;68.517629344;79.06898435160001;76.355911061;81.790005833;87.617120415;86.624525324;89.163575224;115.75311388269999;111.391549964;118.011044882;126.3601061112;116.010823397;143.557561663
176;65.93533829660001;62.943123753;68.186665739;78.94355434970001;76.066971249;81.644360031;87.39891342799999;86.352544891;89.035573326;115.2833106278;111.03071644;117.410806974;125.96589097610001;115.722671469;143.191967541
177;65.70291253209999;62.734241576;67.930969214;78.6495060219;75.839726403;81.15848524;87.1760549721;86.238001621;88.79516422;114.333871144;109.998638778;116.506853726;125.51486473280002;115.650511543;143.145870713
178;65.4616771224;62.536727656;67.710862644;78.48238378919999;75.450963204;81.091915716;86.9843271334;86.217566603;88.699114442;112.6291535119;108.697510097;115.325207696;124.94695087810001;115.245819512;142.81429005
179;65.2753993482;62.427985203;67.593906934;78.17876277110001;74.962130222;80.888056609;86.778042434;85.714389223;88.539150494;111.28227415559999;107.393809209;113.960977562;124.36241100450002;114.193598084;142.703861901
180;65.06419221370001;62.217217729;67.366519114;77.953734539;74.55968086;80.804170025;86.4945024994;84.756396763;88.462424996;111.24363974389999;107.314469922;113.951094146;124.16049011280002;113.87487592;142.456426122
181;64.85159440499999;62.041116119;66.987812813;77.6016391827;74.529789734;80.481049483;86.31279309429999;84.622415776;88.346445872;108.9464289835;104.991975592;111.127879758;123.84920931239999;112.903083409;142.162121102
182;64.6591928343;61.881099576;66.780135912;77.38883055149999;74.429585603;80.397280701;86.15366323370002;84.512998098;88.239622823;108.6993354396;104.758332128;110.861138502;123.59001389139999;112.884750797;141.993490694
183;64.4447779442;61.722592362;66.542375421;77.12985696730001;74.074697668;80.3498308;85.8689723459;84.157997003;87.149945776;107.3472778436;103.464218873;109.472584005;123.43205574919998;112.080617803;141.841907423
184;64.25220042010001;61.466972817;66.286960316;76.8164566741;73.552563737;79.939883789;85.76502986239998;84.08560885;87.130633702;106.65572238999998;102.737874125;108.763580955;122.57480625829999;112.056762197;141.829185938
185;64.0749845871;61.232278747;66.13057507;76.67021629659999;73.51370076;79.919360638;85.55851450730002;83.982361276;86.718636903;105.89726147360003;102.175872164;107.668446802;122.318375299;112.001949102;141.794297033
186;63.881641719700006;61.107323513;65.956924857;76.3285186287;73.177269462;79.524853927;85.3333566057;83.468370534;86.559103622;105.8906645827;102.176840993;107.667678553;121.5717966657;111.988737206;137.705637009
187;63.7049371725;60.885647189;65.768242635;76.0117607044;73.036365573;78.81368315;85.1667392418;83.034366808;86.486051141;104.899305763;101.213337024;106.710607536;121.1385578356;111.914081943;137.246455921
188;63.536765110800005;60.706164972;65.555815021;75.68339310260001;72.766599637;78.130035576;84.735311596;82.965171131;85.926126607;104.82779701140001;101.12582434;106.665202649;120.58381501449999;111.781675048;136.923911859
189;63.32685439430001;60.576810008;65.239017207;75.4279742452;72.6130705;78.028845619;84.53044875069999;82.847407849;85.819153011;104.67453929460001;100.749986173;106.54437549;120.20374155430002;111.537856897;136.696639983
190;63.1542476842;60.469107461;65.05151368;75.2242015397;72.317810236;77.479782181;84.35481686009999;82.803275874;85.585613168;104.66551635209998;100.742804058;106.53619817;119.80291408370002;111.367545109;136.371006075
191;62.9997294727;60.290452388;64.890557691;75.0014220221;72.209378489;77.309168364;84.1783305551;82.603161067;85.260898379;104.22368101750001;100.420173539;106.081636153;119.49833826580002;110.501831044;135.925824751
192;62.813730689299994;60.217887258;64.700470464;74.7550746008;71.73536146;77.172332331;83.98165537899999;82.519653754;85.152840683;103.1866656421;99.229887925;104.966932062;119.2282868068;110.420170524;135.833251661
193;62.6532864359;60.11301495;64.558456816;74.5281233955;71.71518844;77.144728524;83.63019474730001;82.348022338;85.087183275;102.97565839640001;99.030421474;104.759411209;118.89723775590002;110.093667752;135.816758899
194;62.4820310469;59.964307665;64.269967549;74.3033569815;71.709546879;76.471952643;83.3100643053;82.282663332;84.718878669;102.79743246579999;98.896130699;104.603179356;118.1953490535;109.813263932;133.483279937
195;62.28339105460001;59.795998133;64.050626162;74.1395789897;71.695997488;76.276699401;82.99986104690001;82.171738471;84.314203461;102.78146161750001;98.874165933;104.599646922;117.72012306490001;109.747800311;133.420382088
196;62.10383816919999;59.605934149;63.85230169;73.906749144;71.420654055;76.122395153;82.82405983449999;81.82913952;84.203405527;102.7666915688;98.854715782;104.570583886;117.3190767861;109.225401026;131.255129165
197;61.9090009191;59.293308151;63.663221017;73.57398325810001;70.943829236;75.911042563;82.5330720832;81.469615735;84.102201778;102.7397982725;98.877366139;104.554065825;117.1097766948;108.350428751;130.91976222
198;61.7256270728;59.129901101;63.525328139;73.2634962953;70.482077624;75.888489836;82.4247947067;81.416287356;84.010782866;102.23379260549999;98.410728615;103.890920049;116.8412307619;108.322293474;130.253722784
199;61.5351194372;58.956999933;63.345370919;72.9974206934;70.235185893;75.561428054;82.3180922197;81.359521332;83.947598106;102.02204002030001;98.341662759;103.76358366;116.53916955850002;108.228042317;129.79832227
200;61.329247434;58.844678439;63.029690615;72.80984921910002;70.001392074;75.448268643;82.1381374724;81.08384705;83.457001301;101.1518541471;97.764159094;102.825053148;116.16165519649999;108.207368146;128.947585584
201;61.1441029307;58.679116594;62.864212497;72.5790446645;69.82402024;75.129961302;81.81076631559999;80.992494342;83.119946253;100.7312648858;97.379362897;102.35593149;115.4717548155;108.109794557;123.613149922
202;60.9566593326;58.506460885;62.653050453;72.29306354500001;69.603799609;74.755148073;81.6922940634;80.74056704;83.027105918;100.65903450159999;97.327984776;102.293393465;115.216532375;108.054059817;123.621476432
203;60.7758435919;58.393091936;62.53806731;72.071007008;69.47803;74.500422759;81.41293677590001;80.535180694;83.012235849;100.52046501089998;97.213762406;102.132879547;114.95159095490001;107.837956717;123.522814865
204;60.58192627249999;58.254585215;62.388869227;71.83733770679999;69.283670673;74.345164075;81.27145904289999;80.276822342;82.827890896;100.3799221324;97.178781637;101.926360356;114.39357415589998;107.640204875;123.179776413
205;60.4043463224;58.073193288;62.209920752;71.6496462865;69.160451941;74.103785737;81.12454749169999;80.213653389;82.767044792;100.34776070910002;97.146466029;101.897492312;114.1449685306;107.626517247;123.017477757
206;60.221570806699994;57.910906109;61.974710524;71.5436026715;69.002193784;73.922689788;80.89849489929999;79.88830172;82.704980091;100.1992994353;97.000635581;101.743072758;113.7710717425;107.586873309;122.516773763
207;60.071551634799995;57.756009951;61.767482658;71.3109335272;68.776964622;73.541474298;80.7995199257;79.82857337;82.646349521;100.04940140960002;96.788055487;101.552629144;113.58967564209999;107.231769003;122.480877406
208;59.90218554969999;57.590490144;61.550916219;71.07520807720002;68.724338736;73.123586493;80.6364985989;79.532486564;82.353148892;99.9926574943;96.716761014;101.49056861;112.7075706479;107.279819292;118.887146201
209;59.7339880638;57.516275946;61.330783524;70.73752805730001;68.114839865;72.695331093;80.529126413;79.444325349;82.212468172;99.92860524440002;96.643621096;101.413584134;112.2359201859;104.184918646;118.666161645
210;59.580801021499994;57.429243195;61.158355476;70.5875916058;67.815895042;72.602278886;80.3841118919;79.390765875;82.113900414;99.9090291011;96.614112597;101.3842924;112.09160185840001;104.024032086;118.614670453
211;59.45092956950001;57.341249253;61.000585533;70.4490875314;67.437408832;72.521856282;80.2063517265;79.349427639;81.857893143;99.8966821468;96.606477758;101.359733069;111.66529827430001;103.43331715;118.355570091
212;59.269021608399996;57.115152267;60.807689288;70.29170092209999;67.258373887;72.409067581;80.07632078879999;79.197237768;81.85539179;98.61970569180001;95.189096281;100.270654674;111.38931588629998;103.354698271;117.8748009
213;59.10571549;56.962249734;60.713126381;70.0281535849;67.180292714;72.41834099;79.9719094379;79.037006228;81.798383962;98.4067331408;95.039719644;100.087510748;111.17720030280002;103.287093182;117.651788094
214;58.942364215899985;56.859338226;60.596412897;69.79656163140001;67.098133948;72.227497809;79.8306748274;78.969269281;81.705481318;98.2811890163;94.921474644;99.947709744;110.98267704700001;103.227527307;117.597653536
215;58.754245599600004;56.74408461;60.347963184;69.5836429283;67.045816907;71.912425062;79.71519973430001;78.910296837;81.534682819;98.2664430381;94.908650748;99.929578871;110.61443124979999;103.109183049;117.447185555
216;58.60096151980001;56.602609223;60.201623201;69.40031106480001;66.897781997;71.682155234;79.618500894;78.824075389;81.455654032;98.0137258145;94.517315699;99.824053091;110.1819006368;102.925431166;117.4277251
217;58.4358408638;56.465931189;60.036933183;69.18528450850002;66.818871616;71.641877762;79.4944804596;78.621438789;81.340242486;97.69797665800002;94.213427354;99.503881799;109.55501591289999;102.565039747;116.953577477
218;58.24977084550001;56.397834589;59.811828818;68.95424643850001;66.637334352;71.292286608;79.3324358247;78.386796024;80.975586829;97.6461841009;94.167455402;99.45420298;109.3419238788;102.514407629;116.870874156
219;58.0925807439;56.240568582;59.647657405;68.80972158840001;66.310611328;71.153592079;79.2142657189;78.342497707;80.672400806;97.5091275601;94.021782009;99.110856161;109.0796766358;102.45748221;116.675100662
220;57.9395671884;56.053104442;59.422747637;68.61926031489999;66.036596996;70.914750245;79.0974543175;78.232081857;80.61700672;97.43441591299998;93.949007064;99.039307811;108.7160519636;102.449899752;116.632713712
221;57.7696784786;55.871466939;59.306543415;68.33819062500001;65.735522259;70.796501742;78.9871460005;78.179969631;80.538969688;97.0783000927;93.651888469;98.671668936;108.5152989681;102.416968051;115.851955383
222;57.6188850226;55.72353763;59.179106052;68.0868776883;65.540826414;70.557487372;78.8650923811;77.906935854;80.443584375;96.9419640439;93.603749002;98.591983906;108.36853447070003;102.041176797;115.810135479
223;57.47486355760001;55.676843849;59.010743448;67.9554234721;65.473663761;70.493036727;78.77519886120001;77.834412329;80.375719297;96.83951458920001;93.482254576;98.478360214;108.23942544740001;102.026496871;115.382370333
224;57.331348762999994;55.59759965;58.857312407;67.8015649832;65.364118509;70.240775132;78.65398982920001;77.801562984;80.324478976;96.3175786416;93.065244603;98.018603234;108.00797401590003;101.657500373;115.381010338
225;57.19731867919999;55.45044796;58.737012251;67.6426097946;65.171891999;70.18027976;78.45840931349998;77.71257698;80.25948716;96.1529365915;92.74833845;97.802279263;107.60500625579998;99.382738188;115.355067602
226;57.0550548856;55.393545765;58.634289764;67.48927439709999;64.990542077;70.092607284;78.2753439363;77.496394509;79.980931014;96.13316752760001;92.718879525;97.790055372;107.15305286559999;98.957195501;115.181307976
227;56.9088009996;55.266803799;58.514393425;67.3236148966;64.877207732;69.625718109;78.1360776718;77.265409839;79.713570286;96.0015379533;92.571855463;97.632614662;106.95317048240001;98.885332306;114.901363912
228;56.76168916;55.073942546;58.340155037;67.1453493375;64.709037295;69.509061455;77.9072178639;77.193502549;79.663954584;95.99497968530002;92.566713294;97.632018155;106.60826910749999;98.788497789;114.705988666
229;56.6069322251;54.918603211;58.138034693;67.00642413969999;64.702433178;69.473170891;77.82076073110001;77.111032916;79.6424022;95.68155659610001;92.202597648;97.354764823;106.2355112004;98.571247021;114.291594817
230;56.462433358700004;54.761188809;57.989294701;66.874419864;64.648044272;69.178431015;77.6645827144;77.063581522;79.28555353;95.32431157719999;91.84549093;97.117462699;105.8428127828;97.562509669;114.237463116
231;56.30965993029999;54.625933731;57.875315619;66.6794743875;64.482262182;69.16546043;77.526561519;76.973188588;79.053128634;95.2926578894;91.812504864;97.084661557;105.65909901770002;97.463444867;114.164258404
232;56.1871837012;54.515960118;57.682267912;66.5101080313;64.339471479;69.023112803;77.4518168619;76.822128384;78.980027456;95.16038255430001;91.658338131;96.990098374;105.30485724579998;96.317742426;113.985902807
233;56.048792684700004;54.401365932;57.575203795;66.2954159382;64.204890575;68.570475804;77.2908470076;76.648603876;78.820062373;94.98352040030001;91.516496773;96.846652733;105.04167951679999;96.163646604;113.931634273
234;55.9404055974;54.305011108;57.541995866;66.1327628503;64.040629397;68.38902416;77.16545110770002;76.514810331;78.733600741;94.8352773764;91.375796796;96.689816503;104.68697705089998;96.016117813;113.88220709
235;55.8013428955;54.18352812;57.425569428;65.97107240369999;63.982464685;68.071327518;77.0614708345;76.313396321;78.682787651;94.79994479230001;91.352304013;96.643801141;104.3695736942;95.951675028;113.746981148
236;55.65675760129999;54.038290194;57.185002816;65.7234020033;63.938720023;67.416456008;76.89562175190001;76.102549746;78.452017669;94.7587231688;91.311084899;96.604123029;104.24415500659998;95.748860242;113.733310993
237;55.53412607150001;53.877213041;57.015688559;65.54614781149999;63.790514137;67.328467636;76.7195980402;75.961665236;78.402200366;94.71372639420001;91.244527908;96.540977139;103.52172751250002;95.479476919;113.69601219
238;55.402695742800006;53.745283133;56.871904249;65.3660723646;63.594452508;67.085138697;76.5698729719;75.759789005;78.332810732;94.6716371514;91.20006796;96.507106853;102.98006132129998;95.364863904;113.682222701
239;55.26220737870001;53.624317534;56.774138928;65.1851657241;63.385663273;67.006836236;76.4336023136;75.687291167;78.124095775;94.41366697419998;90.996810087;96.141616852;102.84679766080001;95.167212665;113.166687206
240;55.1073647519;53.46300403;56.544102913;65.01414723799999;63.192751964;66.860493087;76.2877929352;75.413252782;78.094613728;94.29292010489999;90.980903574;96.022136356;102.4435677168;95.159229931;113.138602844
241;54.990108297899994;53.335183547;56.419467166;64.8825347474;63.025317791;66.802701219;76.162157511;75.206261858;78.047562828;94.18041615769998;90.86894816;95.91140888;102.2847192297;95.000039994;112.900974375
242;54.85228883;53.164255033;56.269441584;64.6641742562;62.717782264;66.624818113;75.974922054;75.170412035;77.141960682;94.0955789105;90.804599415;95.79830467;101.8290074553;93.968828105;112.481855011
243;54.73253937119999;53.042004287;56.127699963;64.49290145699999;62.467608939;66.445847664;75.8365222253;74.956854565;77.103725597;94.0305074507;90.763235663;95.677553918;101.6392031073;93.961747615;112.398158126
244;54.598411937799995;52.920043208;55.992072482;64.2752892397;62.328670577;66.176093465;75.75608867669999;74.910455855;76.995183036;93.947864597;90.685324196;95.594217364;101.45591949829999;93.94711596;112.35334468
245;54.45995576599999;52.735527555;55.871220246;64.0924084852;62.086623551;65.992357548;75.62753731119999;74.856598225;76.92679814;93.7346243514;90.539199938;95.719489042;101.2254634427;93.474854608;112.354429999
246;54.3252863541;52.628662342;55.754861452;63.97987867290001;62.046729613;65.81038682;75.42177259209998;74.265887305;76.882065283;93.7018198528;90.513653451;95.680567979;100.75242723699999;92.905315175;111.701051657
247;54.186656764300004;52.424473186;55.612217048;63.87641316409999;61.965986155;65.688525315;75.2772264226;74.121399783;76.558980963;93.62410726430001;90.505457089;95.605342572;100.4565672653;92.817770776;111.635241754
248;54.0366870199;52.284278076;55.417314603;63.719301461099995;61.930768734;65.620021395;75.19862499509999;74.053502392;76.473949123;93.4051377427;90.309530522;95.299267709;100.2996165677;92.686773729;111.480948841
249;53.8966925161;52.192712866;55.246901502;63.485172521699994;61.740138824;65.449333665;74.91460621979999;74.006915238;76.261022194;93.34268610500001;90.27202839;95.234438522;100.2038973555;92.441891635;111.481212761
250;53.783515826400006;52.143420321;55.146939217;63.262511218099995;61.447706188;65.194712492;74.7554190341;73.755641366;76.252234872;93.0772811522;90.023209518;95.045139733;99.7939448044;92.356365182;111.370116224
251;53.656737087500005;52.028630918;55.037798515;63.08302492919999;61.2139093;65.100764224;74.67649916079999;73.540631148;76.207832992;92.92584063130002;89.971460024;94.702726355;99.5832904922;92.346500395;110.966914178
252;53.515508615399995;51.902676827;54.838309145;62.9138764452;61.154988512;64.780263686;74.5399075029;73.48900756;75.931152401;92.77904804570001;89.92686776;94.533920878;99.010908428;92.009959595;108.019898436
253;53.3935959128;51.787670555;54.749533776;62.7938470653;60.998602124;64.534662112;74.4205391411;73.366407473;75.574355583;92.5775688325;89.729132867;94.345998851;98.8952332211;91.813632066;108.025915367
254;53.272351697;51.749237314;54.623949799;62.63698175190001;60.72808123;64.368318723;74.33020362420001;73.312316394;75.501403247;91.2410798268;88.38912592;92.923564893;98.6976594121;91.597766685;107.635744241
255;53.13643134979999;51.637925152;54.47616392;62.5152033285;60.57617349;64.280586921;74.25125978700001;73.268725241;75.465264023;90.7411620139;87.902560504;92.412502278;98.1222681841;90.303685386;107.44913017
256;53.006686637899996;51.560616999;54.291418622;62.3881624351;60.571450585;64.225103623;74.11964114899999;73.204118458;75.175772267;90.73796361710001;87.898020275;92.410983647;97.93318053480002;90.259016016;107.399903934
257;52.8876791375;51.441282467;54.143146262;62.2101892267;60.427338486;64.115625809;73.98102268240001;73.131927476;74.981341798;90.7308140417;87.885248069;92.396366516;97.675696883;89.67768601;107.367488509
258;52.78168385659999;51.306273528;53.983405218;62.05285996450001;60.301222656;63.29083268;73.91818628109999;73.115056144;74.940061108;90.19907343270002;87.418103207;91.780970144;97.5583553053;89.656781297;107.002857583
259;52.6478842782;51.189844167;53.855727953;61.86288462079999;60.143017629;63.201920417;73.8406627865;73.074619226;74.887395616;90.1574173178;87.379519366;91.730383519;97.21545240540001;89.613323968;105.317496253
260;52.51545282269999;51.076846423;53.718944175;61.7056684087;60.095547424;63.019249138;73.6346392449;73.022572004;74.575513298;89.9229568814;87.122222283;91.597483571;96.54681856639999;89.550634213;105.01184024
261;52.40918237230001;50.968499124;53.653515972;61.5180737863;59.869312766;62.889578393;73.57076505839999;72.953588388;74.549462393;89.3312975683;86.524890944;90.987000901;96.2986506644;88.988322834;104.016118992
262;52.27408088850001;50.825754893;53.503270502;61.38062850650001;59.703402824;62.831654977;73.4455539821;72.913000958;74.419262019;88.2317749326;85.142184016;89.898197305;96.1827331595;89.005437426;103.968849895
263;52.1682659803;50.707688127;53.433207903;61.2395175331;59.579516154;62.71239468;73.32001133290001;72.787125334;74.379639636;87.41121092200001;84.360365904;89.094506835;95.86056695790002;88.977166889;103.909906918
264;52.0548648889;50.60024629;53.283536372;61.0729706485;59.423781942;62.566715098;73.042912385;72.446125865;74.296207751;87.38784087249999;84.356116001;89.061564109;95.69559461589999;88.979286446;103.573431095
265;51.9409833283;50.520649594;53.170690564;60.8969725331;59.344248718;62.438174799;72.9423535356;72.282967969;74.279569097;86.0634457556;82.826548884;87.958069662;95.3484988068;88.818437294;103.554883716
266;51.819768038099994;50.392444122;53.050244128;60.7022044749;59.260286472;62.059031958;72.79624466300001;71.903659101;74.229109034;85.92330190460001;82.658440095;87.834316105;95.15181583249998;88.534499606;102.461112339
267;51.69244066399999;50.261907734;52.901202402;60.5460421197;59.207070785;61.870978964;72.68848512880001;71.854193075;74.045377893;85.09556620420001;81.862924487;86.993522063;94.7632819494;88.508024121;102.170279697
268;51.5710716747;50.147503266;52.797107786;60.323232543;59.055766282;61.701194303;72.57428646730001;71.709038737;74.006310903;84.6441376105;81.368558703;86.560626937;94.6717167894;88.442280459;102.147867455
269;51.464126670400006;50.033088349;52.679043184;60.14953137680002;58.992264928;61.436618317;72.49753378649999;71.679513039;73.824067254;84.20847969849999;80.953334956;86.12213119;94.5867169995;88.435493249;102.040025964
270;51.347288142800004;49.911058774;52.586953265;59.9818647017;58.79386273;61.313485548;72.41176313880001;71.481534092;73.78185062;84.2053969298;80.948570164;86.116035981;94.15274166999998;88.25258759;101.848746679
271;51.2359243863;49.816164321;52.482439766;59.84256502679999;58.630110694;61.149041006;72.3287115407;71.444369513;73.62180993;83.5907147489;80.373182041;85.487735425;93.9865793085;88.207243423;101.754779164
272;51.118695992499994;49.710375364;52.399900885;59.771904317099995;58.619879899;61.117010759;72.2468419322;71.371807004;73.583899903;83.5369941191;80.318793799;85.445156558;93.7394130713;88.143003131;101.490613336
273;51.0105417063;49.61041304;52.307439874;59.6358808556;58.582229752;60.925555703;72.06774473530001;71.143601551;73.472007889;83.41606522250001;80.170823723;85.323862013;93.5012343676;87.947502856;101.370365615
274;50.8866361625;49.519101135;52.208641631;59.5460263188;58.570903116;60.83553035;71.9080001113;70.953409618;73.430933509;83.40983653090001;80.163319078;85.318295524;93.33841812969999;87.92100481;101.336921441
275;50.7801204069;49.407983656;52.095842446;59.3992352081;58.427958267;60.563122699;71.82786301210001;70.90025189;73.367930984;83.13266918560001;79.909160208;85.139809305;93.02920299239999;87.66581317;100.137215956
276;50.666434245599994;49.306576381;51.988602493;59.2633198442;58.2942279;60.408861702;71.7020140104;70.704776019;73.198835577;82.56351176580002;79.496144982;84.591933593;92.423662035;87.636876585;99.394635997
277;50.55949706919999;49.165746594;51.851536045;59.16205654859999;58.284008073;60.195359993;71.6167595164;70.648078164;73.134489551;82.4303472166;79.369177183;84.439198329;92.3763478891;87.630155071;99.389070578
278;50.428460148;49.054499288;51.695662218;59.02784421229999;58.054932406;60.171616067;71.5083250302;70.465074827;73.097737974;82.2945988821;79.165258965;84.359238574;91.9504695775;87.556982459;99.399173763
279;50.313985706299995;48.966649401;51.538858631;58.880872351200004;57.886504182;60.020184482;71.4576176052;70.429830143;73.04955092;82.28383179660001;79.182022496;84.343823472;91.63518998219999;86.621257929;99.347761819
280;50.216682615900005;48.861355539;51.443962319;58.7648124578;57.807870352;59.915227714;71.4019363698;70.358661126;72.996430252;82.2747653914;79.177834641;84.339693223;91.4451607209;85.966598099;98.660514216
281;50.120389919299996;48.79951772;51.335085795;58.6230237524;57.638628904;59.722806198;71.32464303279998;70.315095154;72.787928583;82.266894713;79.168777627;84.350720519;91.2769608767;85.737845642;98.586808499
282;50.0063852687;48.718317677;51.214125541;58.5026181745;57.459091446;59.57470062;71.225635498;70.065438453;72.391490287;81.9974488288;78.906355582;84.132916823;91.08824108210001;85.687934364;98.547235532
283;49.9072734873;48.611104003;51.091968284;58.36945181269999;57.388721862;59.444355407;71.0494804077;70.017121117;72.356402231;81.87695100369999;78.834071243;84.066909098;90.91189473439998;85.64218976;98.268556496
284;49.784065751;48.518928108;50.992595837;58.2622643316;57.155503676;59.299890037;70.97602801389999;69.978844467;72.229751026;81.3030598571;78.69409748;83.413101431;90.69364701199999;84.97253055;98.263851286
285;49.6886632363;48.433011746;50.917564033;58.179920594600006;57.12187336;59.26340168;70.89265914440001;69.936521682;72.186488137;81.05874453390001;78.562453465;83.024981689;90.4109861123;82.99342417;98.237330236
286;49.5746633249;48.302394306;50.811787561;58.05246648819999;56.946351962;59.052640703;70.77673020629999;69.862372827;72.077539819;81.01943481340001;78.534911549;82.999895487;90.2136117564;82.939641285;97.535816664
287;49.4791775954;48.213586812;50.775912027;57.94881522799999;56.780771769;58.919796251;70.6040981881;69.537628103;71.933348142;80.9327301543;78.463865845;82.914465276;90.01936051789998;82.722676549;97.415953493
288;49.393330184999996;48.133743731;50.680153688;57.7844927981;56.619327923;58.862247323;70.4834328518;69.414728711;71.899381097;80.82067798789998;78.337595542;82.771067945;89.83174115989999;82.70295612;97.432287931
289;49.290025995099995;48.034134121;50.584319975;57.629431160399996;56.535017604;58.676503912;70.3588529003;69.381715396;71.718057165;80.8020788109;78.316878779;82.756118222;89.68849362119998;82.582733264;97.421072433
290;49.188023237799996;47.919956017;50.435674607;57.50772507759999;56.393103545;58.454833077;70.2945769233;69.355489038;71.695766894;80.7075546422;78.238942544;82.654395096;89.5388412955;82.147407713;97.354913633
291;49.088662832900006;47.815991977;50.328112266;57.3705279828;56.27375771;58.278160944;70.227522845;69.311289975;71.630839571;80.61652334520001;78.091951209;82.534017094;89.2456238684;81.964990853;96.482731396
292;49.0062035072;47.748256361;50.229530211;57.290106465600005;56.182789279;58.166794659;69.9652007952;69.055681746;71.024071521;80.58353968769998;78.040138271;82.485581677;89.1255076523;81.957365061;96.398346356
293;48.9210926139;47.657606005;50.149068;57.1297267799;56.064603997;58.052566792;69.86671673;69.034963405;70.978573354;80.5450525062;78.001410623;82.444779151;89.04242396389999;81.870194664;96.300051953
294;48.8116035622;47.601264577;50.033397714;56.9939867341;55.921898022;58.006141824;69.7774819821;68.87729271;70.85047414;80.5341619071;77.990051923;82.435158041;88.6785606179;81.861831042;96.170607998
295;48.7191972023;47.550683761;49.922185437;56.80153103370001;55.731071378;57.863999434;69.63401880039999;68.845231025;70.496091346;80.52155073930001;77.973100372;82.413809434;88.3778721489;81.601390342;95.837664948
296;48.625978564;47.424487787;49.822823682;56.658817760199994;55.646071739;57.658577822;69.3479857125;68.578949263;70.43649905;79.88128998899998;77.402650018;82.006985822;88.0461011993;81.601759719;95.557835736
297;48.5234029823;47.335843903;49.723192665;56.519374481199996;55.584764274;57.47692816;69.225028;68.522935897;70.403421313;79.7688839116;77.290210328;81.886886385;87.9279514506;81.53886946;95.342392579
298;48.40823542809999;47.204284797;49.624827642;56.3983854895;55.344374893;57.423037188;68.9569377976;68.166916212;70.368752443;79.6889287127;77.215146741;81.810516863;87.6187849112;81.466808135;95.040988538
299;48.301656425599994;47.095467731;49.51605256;56.26362217969999;55.27966915;57.317762003;68.8228223501;67.9775891;70.370966612;79.68731004309998;77.197562744;81.822552147;87.4915997935;81.448666548;94.902582363
300;48.2072653568;46.989747173;49.4935705;56.15745535;55.249891736;57.245558909;68.69546012789999;67.92909689;70.298819603;79.5050864887;76.942473145;81.756715663;87.280426473;81.354693418;94.899881785
301;48.123102297399996;46.894524372;49.421287069;56.039379216;55.119090456;57.186050681;68.5959510905;67.754288681;70.125021463;79.29981747449999;76.755746107;81.541470597;87.0749864154;80.525442298;94.766165665
302;48.03820707909999;46.838262413;49.28998033;55.94077272860001;55.082282808;57.098941679;68.50582838790001;67.724587149;69.961969426;79.2673615512;76.725759866;81.505613279;86.9455886936;80.509619753;94.701492065
303;47.916993160100006;46.773906562;49.191921516;55.8237968816;54.966722296;56.981069842;68.4100742995;67.686362056;69.73550663;79.11174460699999;76.564939071;81.43057126;86.6111791204;80.380509303;94.376435163
304;47.8304546141;46.693822427;49.126919818;55.686831059199996;54.810160513;56.865718605;68.22833745690001;67.625485341;68.863392383;79.0642995917;76.520913711;81.380492028;86.41776043629999;80.224162829;93.894443521
305;47.7528703423;46.555705919;49.059826729;55.5478013724;54.728228482;56.766279802;68.15622335830001;67.585580046;68.833788129;78.84239342560001;76.348446481;81.118317483;86.2335480529;80.124865938;93.662283889
306;47.657065089700005;46.454967391;48.930312988;55.39206546850001;54.555694722;56.37588257;68.04485180949999;67.228995163;68.800084137;78.7810173767;76.29851335;81.030477182;86.04662700489999;79.910022683;93.515496452
307;47.5716210746;46.378855745;48.831193335;55.2928645746;54.365896709;56.306141104;67.9459420957;67.195915332;68.661146565;78.7155528294;76.221292803;80.985126974;85.9245753252;79.875798194;93.409519802
308;47.4788152375;46.320489095;48.738648335;55.1895885571;54.233610661;56.215795103;67.8150846374;67.165725557;68.629254804;78.36337490540001;75.853303938;80.547959995;85.79177664169998;79.453822684;93.392733313
309;47.3835758979;46.246188091;48.580475541;55.0639050192;54.165871467;56.100871742;67.68381201599999;66.826134942;68.603302526;78.2240191097;75.712422706;80.460865383;85.57913236190001;79.442125569;93.157546235
310;47.2940380878;46.147750707;48.4624136;54.9273818238;53.929126104;55.88944608;67.60053331649999;66.770782227;68.461982392;78.208340852;75.720147738;80.439989762;85.4747544444;79.475836169;93.337108406
311;47.20456765670001;46.015278381;48.383714118;54.8473514512;53.824956971;55.844326154;67.4588672177;66.731753849;68.214601639;78.13035341079998;75.658405974;80.395096783;85.0935241226;79.002502225;91.983268526
312;47.1184396521;45.865046985;48.310772333;54.73138069950001;53.705044607;55.819291313;67.3852316773;66.695894499;68.170098568;78.1226632557;75.654663589;80.384335533;84.96575168089998;78.91588811;91.959855032
313;47.02835997140001;45.77347716;48.22108804;54.609601021100005;53.519532707;55.757581915;67.2813161098;66.668590059;67.908399546;77.94691890680001;75.355319081;80.241950267;84.74500939459999;78.914634937;91.775294409
314;46.9448532981;45.695252964;48.135073525;54.5288290358;53.382941517;55.732016969;67.0946113318;66.454303824;67.877009362;77.75482422730002;75.123385102;80.142321931;84.584309118;78.837729407;91.640509571
315;46.853427481800004;45.564729425;48.022805482;54.4150943927;53.249210101;55.582942506;66.86178811469999;66.402431403;67.831223869;77.7357388252;75.105118594;80.124151483;84.4494950324;78.194568873;91.520716093
316;46.7450084666;45.476787019;47.938137997;54.2862534717;53.150746458;55.410466774;66.6552696906;65.566610752;67.665064119;77.6681292655;75.028311832;80.035704088;84.29628603040001;78.148345529;91.244908858
317;46.654473976000006;45.398799583;47.841296371;54.1563009081;53.098992539;55.352481044;66.5587379573;65.529769272;67.349702128;77.56202065250001;74.936374762;79.8986644;84.2347148445;78.10253898;91.245732578
318;46.56989287380001;45.332361791;47.731832684;54.0310082667;52.957689508;55.261589945;66.5120966094;65.498861775;67.299316419;77.4674126376;74.834026302;79.802111779;83.9771398182;77.994776468;91.238289168
319;46.47776996409999;45.293791991;47.606407525;53.9299689951;52.845195892;55.10055576;66.4379729905;65.451319737;67.275512573;77.44503417439999;74.81819422;79.765509461;83.70337106209999;77.786855346;90.515348633
320;46.391373130800005;45.202589538;47.518278882;53.7216749122;52.604902403;55.001461786;66.32965393330001;65.424759728;67.197965426;77.419215503;74.790911106;79.736646135;83.5969559917;77.707301234;90.36373316
321;46.31994369409999;45.122868065;47.427802991;53.6374061943;52.507079234;54.989021716;66.2028771572;65.381583683;67.161026731;77.3890264129;74.77362415;79.705395909;83.23645822199998;77.62063094;89.959909876
322;46.2235809649;45.051449578;47.284208758;53.535320823999996;52.397491114;54.881857198;66.1489214744;65.342606829;67.132103602;77.3601665773;74.754652632;79.677791177;83.04359845959999;77.611492825;89.572282438
323;46.1355709042;44.947109703;47.195783354;53.35848974;52.182954831;54.252671596;66.076212972;65.314285416;66.937382042;77.2427596502;74.732057437;79.477488591;82.8762145058;77.591337011;89.471570778
324;46.0374072803;44.804822276;47.05165046;53.274498400599995;52.131825755;54.222458761;65.9833422667;65.156609731;66.887033088;77.1618991897;74.659183853;79.293724866;82.53901361029999;77.401990827;89.452540658
325;45.9662086052;44.721982136;47.023453518;53.20695071509999;52.113275783;54.111749278;65.9028950227;64.907019853;66.773644611;77.09613582950001;74.588276098;79.218420179;82.0924404719;76.816292659;89.418718422
326;45.8755559354;44.639691424;46.881930212;53.11186547570001;52.034685946;54.011455753;65.8467017072;64.788858954;66.745517974;77.0419116291;74.587244136;79.168081711;81.8890160553;76.745066581;89.243516919
327;45.795916390399995;44.526316631;46.775342632;53.0280549867;52.029166449;53.924905215;65.8016175464;64.740218726;66.713309121;77.0006001444;74.523008812;79.090311988;81.798529376;76.66484729;89.169260709
328;45.72090031129999;44.449240465;46.681292503;52.9326524231;51.980745044;53.943133665;65.69850778109999;64.676345205;66.567751617;76.9511908239;74.477468349;79.039694368;81.69593972829999;76.657812393;89.121128282
329;45.631303228600004;44.36954087;46.620649144;52.828977446399996;51.799592163;53.85493161;65.65747559759998;64.652255046;66.538291171;76.7716581076;74.420537809;78.865349172;81.51359395839998;76.539943519;89.062040617
330;45.53762985429999;44.293000396;46.516094858;52.67369415950001;51.691976208;53.758119302;65.5864646901;64.618156759;66.511390752;76.75228378749998;74.400790511;78.847236665;81.31918785549999;76.521706351;88.978053019
331;45.4643461781;44.119325772;46.42976599;52.575985146200004;51.495171903;53.60626766;65.4894362905;64.565745616;66.451019313;76.6766298347;74.303292375;78.741603126;81.12061492839999;76.486551739;88.558055247
332;45.366598618;44.053218559;46.36364309;52.4379351764;51.31895608;53.396642551;65.4264365373;64.442351368;66.396243453;76.57063320259999;74.130158152;78.655264536;80.9925435836;76.143408344;88.543925012
333;45.306381124699996;43.951025022;46.300458685;52.3470545002;51.253596444;53.344958408;65.3263742234;64.415651861;66.276485266;76.5310579947;74.061710392;78.590942507;80.81210652760001;75.678974725;88.515178633
334;45.223002591400004;43.874936886;46.192063762;52.2237161991;51.166515046;53.106437713;65.27299560679998;64.302689457;66.247692984;76.3450886609;73.876602059;78.405157724;80.5555001102;75.644392072;88.439534316
335;45.132691094399995;43.796374194;46.123339668;52.1340932062;51.116812124;52.967138644;65.1938801553;64.249331088;66.210268567;76.22927566179999;73.861713341;78.217500961;80.27761104810001;75.588206641;88.379361466
336;45.0657442516;43.781295604;46.0425926;52.035346232799995;51.031695724;52.881611526;65.1593464118;64.225062568;66.181314729;76.14411754599999;73.858700839;77.981515304;80.1592757136;75.574667188;88.071675683
337;44.99113876770001;43.699901408;46.008284122;51.9067680378;50.873161251;52.690823011;65.11853616570001;64.196860466;66.146790743;75.98832939030001;73.702268325;77.830859192;80.10008950490001;75.441620114;88.059420753
338;44.924296134100004;43.60177247;45.931923481;51.74942258560001;50.799662917;52.584619867;64.99464896660001;64.175620556;66.00184935;75.10199573669999;72.916650352;76.968308118;79.879296613;75.404734288;87.729450433
339;44.8420411716;43.494011182;45.908620553;51.640667420199996;50.667093426;52.471903239;64.9373157627;64.148565319;65.976789849;74.77042270449999;72.597649663;76.627226405;79.5807643464;73.155880601;87.739114979
340;44.772824473899995;43.42361384;45.854158998;51.554943021;50.578670515;52.361811815;64.8915136656;64.11546009;65.94223799;74.7676462263;72.594688497;76.623920358;79.43547731950001;73.087958015;87.664197434
341;44.6960959865;43.341362566;45.819415969;51.480646548100005;50.514729586;52.293171205;64.85227243879999;64.062302751;65.933651794;74.76204926000001;72.589653079;76.62276929;79.3486647493;73.076596476;87.646863879
342;44.6168241483;43.240030171;45.73544218;51.403011343399996;50.4746807;52.175489175;64.8031816607;63.99180385;65.814774115;74.3900780317;72.254535251;76.149616008;79.1102149373;73.036580546;87.523176071
343;44.5375420378;43.162153123;45.629992491;51.3384881426;50.470711026;52.173141575;64.65917515379999;63.967751617;65.695350886;74.3699706404;72.228739672;76.137071874;78.9005203629;72.223509453;87.448564049
344;44.47102544370001;43.118599774;45.519507194;51.2420070058;50.308474195;52.141014063;64.56909309739999;63.84874694;65.556428022;74.18541741160001;72.005379445;75.987131321;78.69710467690001;72.186837337;86.131317636
345;44.394449608399995;43.057773147;45.418691482;51.1609561103;50.250505787;52.137454612;64.4756551402;63.81867335;65.518763995;73.80799019540002;71.607362409;75.667540793;78.52751926919998;72.103503169;86.105966205
346;44.3219680294;42.975489322;45.330045618;51.1140290819;50.220676897;52.134916229;64.40285555279999;63.810327273;65.385701262;73.09764621929999;71.026298326;74.995273014;78.3625804179;71.961272584;85.921403264
347;44.2466333256;42.915773052;45.261849746;51.0138319778;49.905712482;52.074924379;64.33886878780001;63.788278924;65.313580632;72.56073084710002;70.491643443;74.457045678;78.24884277690002;71.722844081;85.877413949
348;44.157815415099996;42.842201905;45.197327066;50.9220946446;49.867162874;52.061550736;64.2777753436;63.728275257;65.288286054;72.53748051760002;70.461052019;74.43522477;78.0533046776;71.712713944;85.847173788
349;44.093727501900005;42.796126964;45.133014448;50.83150345189999;49.787590738;51.99928064;64.2035418191;63.693000741;65.253640778;71.62447187749999;69.518323945;73.568412655;77.78323690939999;71.35495003;85.822273118
350;44.0184532241;42.682724371;45.057264317;50.7312570297;49.710130287;51.994096544;64.14962980880001;63.525566783;65.202114681;71.5239164722;69.425506074;73.544799366;77.6528327691;70.940629613;85.493157154
351;43.953942372899995;42.603322726;44.97447297;50.6476285993;49.616815785;51.885639964;64.0986800832;63.398056602;65.177847736;70.9769658591;68.894591176;72.972133437;77.4904911127;70.953160753;84.436184048
352;43.879671614900005;42.521635639;44.876837119;50.5827582001;49.476042097;51.794965421;64.0313866559;63.344452589;65.040697258;70.6911474504;68.6384507;72.667496624;77.1675019898;70.939434538;84.430440865
353;43.8034384598;42.443592415;44.798533899;50.47221679260001;49.393934003;51.725707283;63.9522930994;63.320726175;65.008624858;70.38095597169999;68.212084285;72.470651752;77.0788387226;70.897278992;84.39718618
354;43.7293691205;42.355069041;44.712593633;50.3691943853;49.302915028;51.515213137;63.8819813789;63.285965676;64.979679061;70.37682079679999;68.21253384;72.469295288;76.83886275740001;70.878006403;84.282287407
355;43.658010576;42.286129987;44.640402074;50.2895593353;49.200699656;51.414537406;63.833052795899995;63.243413262;64.955447759;69.95405784139999;67.788727174;72.041486399;76.7199656809;70.404587068;83.986631188
356;43.5878556965;42.209762858;44.56863822;50.202336433099994;49.090271897;51.313250476;63.72442576350001;63.200860356;64.625023979;69.91776035459999;67.731929038;72.011447009;76.55329080220001;70.279672348;83.62065886
357;43.527723259599995;42.190119708;44.581203835;50.1009664173;49.010758153;51.220747812;63.6304461359;63.007488255;64.576903957;69.8605507151;67.565104392;71.921262597;76.46725640989999;69.874752921;83.556734401
358;43.447913961800005;42.133110836;44.439848471;49.9846481263;48.814218561;51.022019389;63.58811984180001;62.968313911;64.519824549;69.8567248842;67.560427014;71.918135252;76.3539112063;69.773598431;83.541848422
359;43.3787404653;42.091393941;44.386222115;49.925166513200004;48.708125146;51.013328533;63.5132065299;62.944442065;64.404791402;69.6762639775;67.421232732;71.705072126;76.1547401672;69.731207565;83.02942919
360;43.313752779000005;41.964754624;44.323764858;49.8392306951;48.667892297;50.842834995;63.4415638563;62.863391746;64.263293754;69.33447481409999;66.960537512;71.635714321;75.87113981799999;69.366254335;82.965085847
361;43.244400268099994;41.887303038;44.23289914;49.7187761453;48.54986703;50.813670227;63.37902464140001;62.83655273;64.232219177;69.2428531795;66.871263061;71.538153097;75.67684503860002;69.323294782;82.859602673
362;43.1819677347;41.822881893;44.170072228;49.620919456399996;48.504662543;50.720380408;63.3382757404;62.807660244;64.176707084;69.1545400106;66.809228051;71.456784007;75.440825859;69.315215478;82.829173444
363;43.0964597367;41.722927982;44.094558295;49.550933095699996;48.404039483;50.64434015;63.26141123110001;62.630274379;64.154462834;69.15026451870001;66.804989485;71.440189801;75.2174896443;69.254034416;82.659619482
364;43.0224999583;41.656697102;44.02475347;49.4818009168;48.399308337;50.567344588;63.161221753300005;62.535430708;64.123925452;69.1429026301;66.794946454;71.443481935;75.15471435020001;69.252438235;82.652344699
365;42.9440694193;41.522245988;43.948722484;49.410483544499996;48.310708301;50.533098661;63.11803833020001;62.506066803;64.128818535;69.13616467389998;66.776238978;71.435024318;74.9514538114;69.237379824;82.602319049
366;42.870934321600004;41.474806487;43.874972386;49.306730430500004;48.272439614;50.503313694;63.0648652996;62.49258847;64.105820563;68.9323532422;66.617184262;71.229913039;74.77245499829999;69.192040664;82.581319671
367;42.7970097775;41.349429218;43.837612008;49.2298846784;48.264254995;50.381554309;63.023865021000006;62.471815087;64.116430339;68.86170210190001;66.468712215;71.193928717;74.44627245459999;69.137618963;81.074244052
368;42.7237667422;41.288063567;43.774834312;49.1386390852;48.031814362;50.354227913;62.933147935399994;62.110742939;64.086769437;68.4830367356;66.205096507;70.876052962;74.27725243789999;69.129421849;81.027379324
369;42.65841524609999;41.222329187;43.706548981;49.05254058199999;47.980596408;50.221497472;62.7620431984;62.006993757;63.592285095;68.32181138600001;65.992133636;70.659629368;74.1117985599;69.114714443;80.985699705
370;42.5928117829;41.163432697;43.609527052;48.974069146699996;47.941284079;50.142120665;62.65274211570001;61.986033113;63.321771192;68.2915348292;65.972041269;70.611737205;73.94574330590001;68.465420893;80.867763595
371;42.521957781699996;41.100082193;43.537747304;48.8876497241;47.771627937;50.069796131;62.4223008154;61.472026239;63.298829699;68.23836020499999;65.915637535;70.558214843;73.8376688077;68.410295982;80.861714403
372;42.454866406;40.991408766;43.471393303;48.8111181609;47.619505681;50.019488491;62.2540546694;61.377549204;63.268913781;68.17277840599999;65.872221627;70.537047319;73.74982300439999;68.366403964;80.844346917
373;42.3893740915;40.895322438;43.416312388;48.7440243118;47.520486643;49.995717532;62.1405937794;61.246316314;63.186994668;68.1596240735;65.870280003;70.516090443;73.6440449985;68.246369724;80.82726555
374;42.3212105478;40.841123099;43.346147259;48.66742046579999;47.475345601;49.869965295;62.058095259699996;61.187025792;63.161981811;68.09727332679999;65.800676641;70.447025904;73.32892427649999;68.111749511;80.721525825
375;42.2567736051;40.777849314;43.276619306;48.6138404961;47.349026633;49.856063717;62.0137058792;61.161259288;63.057320098;68.0408139626;65.746571802;70.420574356;73.15207505879998;67.944004238;80.302260708
376;42.183849815100004;40.710556981;43.173687469;48.5472456251;47.267510101;49.732594869;61.90321808240001;61.13868906;62.986948542;68.01744777960002;65.730786092;70.401362801;73.0016221895;67.934341986;80.292029612
377;42.1184779708;40.649689404;43.106646653;48.47251001850001;47.175165702;49.676507611;61.755744473899995;60.948478919;62.895650183;67.98855849819999;65.709705148;70.370666756;72.8622963304;67.896314226;80.248831552
378;42.0596504262;40.597710301;43.034359781;48.4033139525;47.073689784;49.610637918;61.6034263879;60.905770682;62.639074561;67.9795177299;65.70321385;70.361624599;72.761877523;67.837950226;80.200709496
379;41.9963716722;40.537668676;42.963516724;48.32858318059999;46.938597636;49.592876683;61.4998777646;60.809873359;62.567352087;67.9693188161;65.695593587;70.353122307;72.65504774269999;67.655913677;80.167880173
380;41.9447347284;40.489339561;42.881177161;48.2622271957;46.922518576;49.530392572;61.4714772262;60.794552325;62.54732492;67.36023342989999;65.069080614;69.980818854;72.4828856544;67.218169549;80.165522726
381;41.879124556200004;40.428081095;42.827814799;48.188566492;46.897202334;49.441837539;61.40432035219999;60.775683811;62.517700778;67.2722117392;64.993169867;69.887893559;72.3536819254;67.214806069;79.233944901
382;41.8070014318;40.355542549;42.760864317;48.05971416979999;46.788737048;49.365148759;61.284830692599996;60.734898808;62.452832504;67.21743211919998;64.944659254;69.827873995;72.19516487140001;67.201705943;78.835240782
383;41.7521679656;40.346429767;42.688483642;47.9818057409;46.573921956;49.257684808;61.11387774279999;60.067630446;62.429646978;67.2124803773;64.939674225;69.835494618;72.1249416645;67.194502657;78.820199743
384;41.69772873689999;40.318831747;42.624317102;47.9316956424;46.52387438;49.17732514;60.9396325986;59.933133813;61.730895679;67.07440089880001;64.708064458;69.784954912;72.00471011869999;67.112744742;78.696963527
385;41.641876027900004;40.267562318;42.566561369;47.8352874981;46.442856196;49.168261761;60.893336800600004;59.906270516;61.684887026;66.9347597035;64.580088294;69.63933362;71.89190161709999;66.941347793;78.62294381
386;41.588163760899995;40.198383546;42.577095582;47.75227614719999;46.390846428;49.101519567;60.782268186500005;59.886956341;61.541006281;66.91307411279999;64.561055203;69.617651212;71.7597168171;66.938392005;78.608174547
387;41.518203473999996;40.133575703;42.50711571;47.6708366652;46.269921167;49.043879057;60.7349898692;59.738540995;61.483967315;66.8772867264;64.523262193;69.584840466;71.66888794990001;66.881205707;78.583117069
388;41.4586447868;40.071411519;42.443933743;47.5992757173;46.115830251;48.949965329;60.6550485696;59.708476495;61.453886139;66.8453895827;64.493269239;69.551158892;71.57656407409999;66.821431182;78.564218853
389;41.395788467900005;40.021340421;42.381454148;47.50856188259999;46.110038566;48.780281149;60.5793433305;59.71269839;61.297203782;66.6933462486;64.302634101;69.355527989;71.4396417491;66.41869318;78.131317526
390;41.339081325200006;39.962284184;42.325413487;47.425375964299995;46.032234853;48.721646706;60.4834662893;59.6484455;61.253732395;66.6391067473;64.233528905;69.295285597;71.2089426957;66.07005434;78.108133623
391;41.2897992132;39.888162163;42.263264281;47.3206101233;45.910356207;48.642277596;60.40566542489999;59.466587942;61.220632989;66.6049071826;64.201575026;69.270340923;71.1625400119;66.004964825;78.074772137
392;41.234213788000005;39.839195221;42.193234446;47.22863479229999;45.845453589;48.588567449;60.285024618600005;59.443081397;61.087610797;66.3805436291;64.003601428;69.064731189;71.11254438750001;65.952851354;78.062633139
393;41.1776313646;39.775430632;42.159742068;47.14869400159999;45.790174312;48.512660694;60.1506914196;59.427784146;61.054425936;66.30642254520001;63.947303108;68.95432738;71.04490587629999;65.944074918;77.82276395
394;41.115361772899995;39.727118844;42.09783861;47.0084888802;45.575439018;48.357200685;60.0801078749;59.367317;60.886901193;66.29759486169999;63.935687215;68.929665742;70.95975983769999;65.804936972;77.6633138
395;41.0637139749;39.669769376;41.992508876;46.9177632192;45.517210111;48.196786242;60.023873915199985;59.349232115;60.81478575;66.2389109358;63.863426252;68.871062706;70.8388719929;65.784032246;77.643677803
396;40.9949741728;39.630321437;41.920923759;46.8183432103;45.422618989;47.939319823;60.001322425599994;59.327496455;60.808858797;66.2337061038;63.860630989;68.864813961;70.6862902624;65.681194248;77.569088559
397;40.933169110799994;39.589129365;41.815571217;46.747404537099996;45.320603543;47.917100516;59.96136113039999;59.295926167;60.788364293;66.1177601347;63.703892345;68.741302746;70.6169927717;65.650632619;77.537303528
398;40.86772429369999;39.532849788;41.739936802;46.6985943529;45.264819701;47.910838079;59.8544701259;59.086498976;60.657645727;65.99012972379998;63.721944784;68.517600152;70.50141982049999;65.306269614;77.37663407
399;40.80387981290001;39.478564942;41.691227993;46.632405224500005;45.209507401;47.859824587;59.81205387550001;59.066301728;60.633718376;65.9777520041;63.711475996;68.504299782;70.4319225464;65.310868218;77.368922699
400;40.7457748691;39.425413748;41.631706079;46.5770938719;45.190970173;47.805758541;59.7534866824;59.00157556;60.553934241;65.92056600229999;63.659255173;68.44266766;70.3839739686;65.193669368;77.366306831
401;40.6927860839;39.400104249;41.570748807;46.4895665067;45.143916221;47.713776275;59.6404927744;58.90137764;60.433451486;65.84928503500001;63.596704521;68.326064538;70.2076360834;65.168858255;76.507630439
402;40.6352115368;39.340543569;41.516592421;46.436588843799996;45.09351248;47.681780694;59.5819110508;58.872118443;60.422528507;65.7824629719;63.530680648;68.256054556;70.1266650587;65.073506116;76.391272654
403;40.590237736999995;39.284103515;41.441900259;46.38221449359999;45.060926271;47.586249774;59.5275596787;58.84746216;60.390459151;65.75622781850001;63.514258506;68.221188841;70.0207691545;65.032257471;76.2829408
404;40.524893936;39.223970907;41.333576181;46.3234119726;44.950531713;47.548304871;59.47717040660001;58.755786112;60.371667026;65.73898111499999;63.497438979;68.203411562;69.90771099460001;64.665606866;76.261945217
405;40.47331496100001;39.170468872;41.280872237;46.226828450400006;44.895919218;47.498862198;59.428180492;58.737964705;60.337012978;65.7156021273;63.481763934;68.181946117;69.8091912085;64.655770116;76.166312527
406;40.4194302796;39.113660103;41.227517621;46.167557584499995;44.814458135;47.38157197;59.392322732699995;58.704674758;60.253744716;65.7037175501;63.465378149;68.153435193;69.6591788219;64.641838234;75.570570534
407;40.36707562859999;39.073373953;41.131858258;46.113722074600005;44.729541691;47.327660973;59.3119144011;58.62766752;60.222364538;65.60302008549999;63.40590045;68.021585956;69.50455427680001;63.502095084;75.497297701
408;40.30935086499999;39.034496056;41.070873772;46.0603304205;44.607041583;47.315524067;59.254639918200006;58.535000194;60.200243527;65.54146128020001;63.396362452;67.922179138;69.4368923932;63.497821208;75.157325271
409;40.259134776900005;38.961984376;41.023498181;45.9867893448;44.508559831;47.240104794;59.224181651900004;58.506225314;60.179387869;65.5010478763;63.349853651;67.895778363;69.2035131194;63.178809237;75.150228867
410;40.202474348600006;38.906634512;40.97607497;45.9254002904;44.45533716;47.203548948;59.19478287920001;58.487397491;60.158735567;65.4591319045;63.289150111;67.869642187;68.9403492128;63.156841671;73.580899371
411;40.1652613042;38.919894712;40.91685232;45.8545799581;44.355178314;47.165591684;59.1362382562;58.439495839;60.138280542;65.4271654969;63.230692325;67.819689601;68.8402959984;63.087222697;73.562846898
412;40.1033149581;38.860231955;40.862101982;45.77583584700001;44.286048959;47.052917035;59.07795379849999;58.362925025;60.065520808;65.39574961379999;63.201473404;67.787302803;68.74525327620002;62.497925332;73.534654192
413;40.048176416000004;38.800703789;40.806439632;45.7075277973;44.214633581;46.86215583;59.038960810800006;58.326691547;60.041166048;65.2394774469;63.036270005;67.597294284;68.6742340782;62.452949941;73.54681179
414;40.008017405699995;38.754575358;40.757748458;45.622317988;44.1568001;46.810717852;58.954131050600004;58.211863868;59.947130671;65.2269473303;63.022598984;67.584660093;68.62443474880001;62.377103634;73.404200259
415;39.9530818107;38.707844951;40.697210461;45.5556024439;44.091986186;46.686915625;58.8659795569;58.189487515;59.936911691;65.17979520579999;62.958132332;67.553508798;68.40258518779999;62.224854848;73.087118022
416;39.892870725600005;38.650734155;40.598620793;45.5013527205;44.04637878;46.64985101;58.82368274159999;58.175862286;59.850917186;65.1032038907;62.918014197;67.450771839;68.3378335024;62.172748049;73.025750984
417;39.83649177830001;38.598296792;40.550454625;45.4425550252;44.000848223;46.56635128;58.711484613699994;58.15815149;59.755823816;65.0766301652;62.884780765;67.44489287;68.24854928379999;62.043978501;73.009589525
418;39.7769465867;38.542406699;40.480692734;45.401897541699995;43.998938289;46.485409211;58.67100744860001;58.102459708;59.723084437;64.9466951868;62.792811846;67.317681601;68.16786211850001;62.005678944;72.919239717
419;39.7185742549;38.473855424;40.432222087;45.3393644201;43.906138249;46.4723157;58.6371697563;58.062840207;59.668782365;64.872604096;62.730235721;67.185840762;68.1012353197;61.9785948;72.862162273
420;39.659925238499994;38.425996498;40.382784765;45.267806803;43.841097405;46.393458094;58.57080881620001;58.005907759;59.650628013;64.79608554529999;62.699461631;67.134352875;67.88950918180001;61.874353905;72.860283612
421;39.5919305807;38.357875921;40.289472119;45.2142701731;43.82551707;46.322462732;58.547274298800005;57.988013392;59.62070735;64.6983415382;62.611516111;67.016976952;67.7748306729;61.704146189;72.840631284
422;39.529597471600006;38.318348971;40.243962097;45.15773295940001;43.776264436;46.24990193;58.5102577471;57.967241143;59.601642022;64.12364519850001;62.169456056;66.252811018;67.6126406707;61.663126991;72.250336101
423;39.4883288132;38.275375674;40.210102646;45.111273329700005;43.736382725;46.148299423;58.451171653900005;57.947629601;59.581347092;63.8925183081;61.945874192;66.006929792;67.5560339784;61.643315868;72.24772367
424;39.4496574787;38.208443399;40.156502841;45.0483701461;43.578842518;46.079199354;58.393047533799994;57.876404106;59.547273742;63.89023575680001;61.946747719;66.004008446;67.2570136283;61.619341399;72.178366471
425;39.39806068679999;38.160717351;40.094182132;44.99003443720001;43.476691064;46.076533341;58.3569962726;57.875987055;59.526102676;63.88662980479999;61.944377488;65.995847783;67.147037882;61.630118093;72.157679538
426;39.330300982;38.053336214;40.048939741;44.9399128262;43.402143821;45.988870171;58.28236103679999;57.792029004;59.492652637;63.62477214409999;61.747839354;65.725977573;67.0578324089;61.390814854;72.065003862
427;39.290492565799994;38.002687798;39.994862403;44.8814542913;43.314068453;45.962487671;58.24589532;57.763953;59.470704414;63.608410083;61.737279483;65.699694593;66.9475917371;61.382826491;71.927022434
428;39.2350555525;37.948987394;39.923188619;44.8053214776;43.119575172;45.935723173;58.198751902000005;57.62713834;59.422769559;63.49406476109999;61.685398144;65.593588648;66.894768741;61.366105588;71.909038993
429;39.187835535800005;37.897927354;39.883572586;44.7538799102;43.056746986;45.862477014;58.168798908;57.620218148;59.404768873;63.2320570439;61.47935634;65.358188589;66.5826905227;60.889243944;70.598273889
430;39.133284724899994;37.834876864;39.762103175;44.66540147730001;43.036776663;45.795648039;58.0982352998;57.5723268;59.337530996;62.68689682739999;61.192524398;64.912278281;66.36994308400001;60.832587315;70.613629927
431;39.08142306;37.788904392;39.72508015;44.588696776199995;42.948360077;45.792489724;58.0688696952;57.538110718;59.275525014;62.3091994076;60.833670027;64.51527017;66.23965879240001;60.619220803;70.360051712
432;39.031883092499996;37.743702646;39.616687583;44.5141540579;42.906215668;45.692093433;57.99514176769999;57.37724944;59.141476676;62.29603915990001;60.827713611;64.502718406;66.1874481154;60.574939313;70.287561826
433;38.9774650034;37.698100776;39.590760738;44.4525614744;42.89396072;45.649834026;57.925248750799994;57.360701716;58.889134338;61.613944430699995;60.044453575;63.722993236;66.02537064340001;60.554550139;70.281555393
434;38.935168838;37.646046997;39.553876134;44.3943524732;42.835045632;45.618499339;57.8746714774;57.297320914;58.759322619;61.524647999;59.984878411;63.642675078;65.97692276839999;60.528248609;70.223902468
435;38.8822995229;37.583975534;39.49726127;44.3571522439;42.822146181;45.59763251;57.810296553499995;57.276463075;58.750488018;61.1358111011;59.603547212;63.232548701;65.8065073696;60.385056772;70.215217062
436;38.8214755942;37.534285406;39.442880674;44.284025436499995;42.802529667;45.560039826;57.7755897033;57.272114392;58.695593306;60.929728757999996;59.411841132;63.026391323;65.6971849087;60.368090896;70.056101228
437;38.7755191396;37.516920518;39.378322539;44.240676139499996;42.750582785;45.513473691;57.7200687271;57.168189804;58.672792268;60.6940171343;59.0712403;62.71165801;65.58468627069999;60.359814713;69.967533969
438;38.728774180900004;37.456219725;39.290501967;44.1579114465;42.695569566;45.36873262;57.65746023209999;56.920380864;58.608273358;60.690139425000005;59.069212576;62.708270793;65.4882384035;60.346468767;69.948288381
439;38.685112018400005;37.440059788;39.240869152;44.0695110826;42.667630791;45.307724274;57.6168696557;56.902816875;58.591999305;60.395615748;58.772384932;62.407271344;65.3548746617;60.294157514;69.936422341
440;38.6365779077;37.417971116;39.198912648;44.02482297659999;42.567385513;45.281269175;57.539411617099994;56.881122845;58.559794798;60.37181864969999;58.766342771;62.360024387;65.32135385890001;60.288871644;69.840762487
441;38.5850713495;37.368348002;39.140436398;43.9354383765;42.473019542;45.224259399;57.4880212943;56.861823488;58.360898477;60.30776585829999;58.744924858;62.31234134;65.2683366741;60.267354411;69.840121607
442;38.5335233015;37.263165444;39.087378322;43.883040523999995;42.462433676;45.117963951;57.422073157900016;56.788959028;58.344332415;60.304757408;58.740820734;62.30971356;65.13251155959999;60.177016993;69.72066013
443;38.48721592239999;37.21435438;39.039860354;43.8367163681;42.443158355;45.098674827;57.3812757618;56.656716555;58.327838635;60.1626674818;58.592291618;62.17897092;65.03854408200002;60.115182559;69.717623509
444;38.4505784453;37.254233487;39.003536488;43.783283434599994;42.442264314;45.04415555;57.34489488339999;56.604928685;58.307149186;59.87306995030001;58.367700098;62.018101618;64.97668894489999;60.114954892;69.656031008
445;38.4023609276;37.220181685;38.941001015;43.7067526596;42.309956023;44.96103618;57.3125668702;56.591382674;58.307982176;59.8099846738;58.306715169;61.950637643;64.823391328;60.095593578;69.08226743
446;38.3519086668;37.195196317;38.890153073;43.6506290631;42.321453653;44.911104149;57.280300063000006;56.541141401;58.255959374;59.754718568600005;58.280624218;61.892113482;64.7477750053;60.089486019;69.044908249
447;38.2985094536;37.14331674;38.840845941;43.580728010099996;42.254623665;44.79190337;57.210231239100004;56.511411403;57.858527838;59.747220776300004;58.274871058;61.8716765;64.6453768296;60.082638292;68.903496984
448;38.255046520899995;37.093396938;38.795574754;43.5063246692;42.221863372;44.758830794;57.146284714299995;56.389483264;57.844193628;59.7410619196;58.269193397;61.869643077;64.5595200962;59.980085939;68.807257802
449;38.209104106699996;37.029219742;38.753496328;43.4469383871;42.166434206;44.677091563;57.1163300743;56.365083368;57.81771989;59.73824217889999;58.255567783;61.880864951;64.4068834473;59.977975651;68.367444566
450;38.1609727387;36.987159285;38.710117445;43.3731814171;42.082314261;44.629278889;56.9932051904;56.349616705;57.780756417;59.5843944775;58.1225889;61.7504152;64.32467830330002;59.960271055;68.330207707
451;38.1110694396;36.923614378;38.627067825;43.32236414;42.031786754;44.550348832;56.960031715599996;56.330123523;57.747684164;59.52728968700001;58.024905579;61.683066258;64.2785704417;59.945019327;68.303108325
452;38.065798915100004;36.878662168;38.56626025;43.209664573599994;41.950239099;44.131550391;56.9145067477;56.309439874;57.727820689;59.332818025899996;57.765744862;61.413422439;64.0966696061;59.933750148;68.172298786
453;38.0186554716;36.851170308;38.521324234;43.173854417899996;41.916270589;44.059491843;56.86453959000001;56.293532527;57.713158393;59.217634242500004;57.64578017;61.318704853;64.0335011745;59.919122578;67.821226512
454;37.9772713274;36.82323729;38.476670301;43.1081471065;41.812254123;44.006363716;56.823737683500006;56.267427982;57.61180658;59.2025759953;57.646801304;61.290965231;63.94389481690001;59.907745404;67.797593582
455;37.9285200949;36.773043893;38.430093555;43.0526596109;41.769569123;43.960457148;56.7962899169;56.263629838;57.541647529;59.161450341;57.606438239;61.245833444;63.793678782899995;59.902079888;67.677452559
456;37.8847697144;36.726568602;38.387444638;42.974371044499996;41.702572986;43.930930755;56.72732642720001;56.19602083;57.385096324;59.1128375924;57.544322333;61.18681978;63.67474334210001;59.891214378;67.658021771
457;37.836591853399995;36.694087368;38.330552762;42.91757578320001;41.611534634;43.89489682;56.684849446600005;56.17705443;57.336527174;59.1038221776;57.527465186;61.169038865;63.5177890435;59.645233607;67.363828214
458;37.7917851677;36.645468527;38.294481611;42.8772191635;41.58619116;43.836910145;56.6571927448;56.133199576;57.317978259;59.0571891119;57.483899795;61.118138889;63.46249148569999;59.631659459;67.333515645
459;37.741691551399995;36.579781201;38.245695499;42.8298877831;41.56219571;43.746114168;56.5956077422;56.118272909;57.296609036;59.019452062999996;57.444280908;61.074529419;63.315791359;59.618327648;67.274672797
460;37.6949979449;36.540574055;38.220002165;42.76252654099999;41.421963742;43.673078976;56.5023346779;55.880040149;57.271621005;59.001783171700005;57.410117301;61.067494292;63.26640098720001;59.48414135;67.24892093
461;37.63914758759999;36.498294616;38.140353952;42.725191879;41.370288931;43.665527548;56.4798417254;55.863696357;57.254953687;58.982873227300004;57.39017554;61.048658956;63.214730291600006;59.478710731;67.175878862
462;37.5925221773;36.452134731;38.081613269;42.6737734207;41.358064914;43.650878221;56.4357805314;55.72084465;57.24724574;58.975705848100006;57.381091474;61.041428924;63.14531721889999;59.416392842;66.904084951
463;37.549099892;36.395418724;38.045510952;42.621708544600004;41.332441846;43.614618956;56.32323177639999;55.704732646;57.1178719;58.966072405700004;57.373686044;61.026834685;63.07372350049999;59.390978372;66.847782994
464;37.501566167;36.324386292;37.983872729;42.59513965480001;41.279678948;43.621880516;56.258090909299995;55.638333041;57.045412396;58.551513389700006;56.921484548;60.513064446;62.99169948860001;59.314726536;66.829379306
465;37.4466105625;36.275529868;37.938687854;42.547930521;41.248843106;43.563040971;56.15265255760001;55.630058988;57.026014627;58.49946418800001;56.902867509;60.432279454;62.900873983500006;59.297760557;66.833231418
466;37.397725701999995;36.236292362;37.870112556;42.501133513400006;41.222469141;43.537924755;56.1365978649;55.614223167;57.010285595;58.46153059870001;56.85947932;60.395556058;62.81771445380001;59.282095569;66.806786418
467;37.349714188300005;36.216898268;37.826105724;42.428176138599994;41.164881567;43.422608991;56.0602963456;55.594888465;57.015811058;58.461609862900005;56.866157141;60.393072751;62.729071196899994;59.19813124;66.800806476
468;37.3072427066;36.196405069;37.773518268;42.33672893559999;41.097078146;43.348368101;56.0119428711;55.553005957;56.913055894;58.3950675482;56.862485409;60.274057886;62.69288270700001;59.195787981;66.783966859
469;37.257790374500004;36.152261378;37.728074221;42.286588096399996;41.052808159;43.247296539;55.9476326136;55.539982781;56.876854792;58.2944150789;56.76903441;60.169835605;62.628661085;59.166451757;66.616202879
470;37.216280407;36.107275498;37.701267909;42.2277100344;40.993552262;43.131010486;55.9040005616;55.509484821;56.822846343;58.278412785;56.753805093;60.152163863;62.5343167669;59.152474999;66.43795572
471;37.1691754279;36.040688511;37.655404005;42.1932575103;40.967621963;43.089911899;55.87405554590001;55.419430265;56.819535137;58.23377292109999;56.72584313;60.097023611;62.44420993630001;59.070751775;66.189690304
472;37.1232640832;35.988728937;37.618944845;42.1595843132;40.956206805;43.019066803;55.779759247200005;55.056829793;56.802006874;58.21100797449999;56.703903294;60.072819921;62.3283048592;59.037010321;66.187175496
473;37.079390871;35.949265882;37.574746426;42.08093575299999;40.831642558;42.976289141;55.7029323661;55.037364555;56.756569241;58.0977272777;56.576715306;59.954836707;62.220846844700006;58.231120071;66.107699073
474;37.035908167;35.907426726;37.519711644;41.9938725274;40.83652758;42.92182357;55.6718247313;54.960505159;56.741737783;58.0480748241;56.518786636;59.912562561;62.18501280310001;58.219664668;65.984530074
475;36.9873330385;35.845329457;37.47184693;41.9477069367;40.818604323;42.869404341;55.598936838099995;54.936147136;56.661466335;58.02025839270001;56.485150241;59.865803629;62.141888717899995;58.196502941;65.919820604
476;36.9522983219;35.878630492;37.420061298;41.886603612399995;40.743109655;42.826116563;55.55689958700001;54.909861431;56.642915427;57.864208333;56.398721507;59.663980461;62.0570319199;57.97539992;65.921729834
477;36.9132923288;35.834146792;37.389791464;41.8335126729;40.664863731;42.779544565;55.519003709399996;54.885319845;56.635366463;57.805688937499994;56.356511851;59.578332829;61.9958622736;57.962853491;65.792446438
478;36.869328495400005;35.786441667;37.348100065;41.7913502908;40.663510669;42.73085176;55.4703612777;54.868663184;56.561841539;57.7993134758;56.345567014;59.570750258;61.76965568530001;57.853637585;65.390049809
479;36.824912386499996;35.733376866;37.300762966;41.7361004922;40.495319476;42.713469497;55.4142398419;54.819297298;56.36878501;57.7575089045;56.322384471;59.528674234;61.6202147421;57.852852304;65.085948144
480;36.7836768234;35.693637186;37.23141673;41.6625644021;40.438679571;42.609432051;55.2905084718;54.410695518;56.354326876;57.75398184449999;56.311735978;59.526692946;61.53062805649999;57.836246363;65.052557696
481;36.7339878418;35.677686828;37.191918928;41.6016456796;40.397665327;42.568751557;55.231586074899994;54.323238799;56.337908741;57.667302496800005;56.255902566;59.432876318;61.44384907359999;57.753834498;65.030101859
482;36.696794622;35.653572576;37.16589973;41.5350328856;40.346505633;42.566513818;55.2070245752;54.303737964;56.334818708;57.5681912268;56.108187447;59.348165421;61.389692514299995;57.567719721;65.025573303
483;36.6529957499;35.613966962;37.116500686;41.4780771199;40.302705028;42.469970699;55.12457853970001;54.270817665;56.318962872;57.559777701200005;56.098992244;59.339572421;61.2693436272;57.563978101;64.774135906
484;36.613189745199996;35.571641109;37.064418982;41.4103538465;40.263952403;42.455423783;55.076472576499995;54.252789788;56.281527715;57.5172391444;56.066383281;59.295763156;61.184760508999986;57.561191595;64.756900723
485;36.583255989499996;35.529060203;37.032063556;41.3500016606;40.227932515;42.394063733;55.0319980742;54.174773379;56.266722977;57.464921826399994;56.005416713;59.216211526;61.14567265109999;57.511880855;64.756239621
486;36.538677867800004;35.491724681;36.992976003;41.3134664869;40.204524486;42.35405863;54.999871473000006;54.154055077;56.241567984;57.417037030299994;55.957458438;59.16835778;61.071891085900006;57.511530337;64.755126974
487;36.4948547379;35.447528517;36.949217527;41.2811613561;40.185049468;42.317108321;54.9758812386;54.139954158;56.174313883;57.4048462397;55.94886117;59.150575938;61.008411844600005;57.509628018;64.712512681
488;36.441607284;35.375358819;36.886388789;41.211222507100004;40.170722915;42.187059652;54.894746707500005;54.125859572;56.160086718;57.394663589100006;55.936327034;59.142784344;60.95456972309999;57.292512334;64.708253368
489;36.3911187853;35.335509259;36.811855476;41.1720795923;40.167278812;42.141639198;54.804425757599994;54.110178186;56.148697867;57.3795271084;55.91988044;59.13922321;60.858283946200004;57.220841094;64.702880329
490;36.3502448296;35.316302042;36.768205057;41.1099032628;40.064357464;42.08214283;54.741148278800004;53.764291704;56.134155078;57.365775759899996;55.903183859;59.127515081;60.7943291121;57.155935967;64.711786659
491;36.3080032892;35.277585721;36.701074177;41.0577887379;39.9730782;42.072314031;54.668075668099995;53.725590828;56.083570832;57.308644225500004;55.858543901;59.086478172;60.65552944519999;56.743994736;64.711761102
492;36.26730921229999;35.231829906;36.648726958;41.000903963999995;39.91860419;41.99351551;54.63881552950001;53.712519392;56.015476155;57.26267209470001;55.766788428;59.088959805;60.53843208559999;56.461305764;64.621249928
493;36.2278036225;35.192639044;36.613159122;40.962301142200005;39.834301991;41.962500155;54.578981110300006;53.705853039;55.973339875;57.2220840721;55.716498861;59.063444562;60.41720354819999;56.334154036;64.422927599
494;36.182884025999996;35.14650123;36.570080364;40.900258036800004;39.786182234;41.945641589;54.488940810399995;53.691390861;55.949695244;57.19786199260001;55.685336851;59.045245181;60.342901411;56.185068322;64.428353944
495;36.1395660355;35.103299823;36.551300561;40.8452248688;39.652876117;41.907416204;54.4457780524;53.627045545;55.847867578;57.1797663876;55.670716567;59.038414487;60.261847360000004;56.160336235;64.424364918
496;36.102755299399995;35.087610875;36.489887725;40.7738189468;39.610595749;41.877360647;54.416284341099995;53.644498074;55.835804169;57.15764230799999;55.649837359;59.015484473;60.2136006082;56.159267763;64.329527878
497;36.05929409069999;35.012730283;36.448042126;40.7208960194;39.54897651;41.841023938;54.37099320970001;53.606813002;55.817297473;57.087017949599996;55.673248851;58.901309861;60.051065669200014;56.146287976;64.327222831
498;36.018360981;34.984551075;36.393737215;40.68590491620001;39.514518467;41.805766577;54.3480891654;53.587131629;55.778678659;57.0764785109;55.664703657;58.891939545;59.9171166073;56.098361926;63.910888089
499;35.9774743563;34.91948551;36.355008041;40.624785592500004;39.471495267;41.81146313;54.257860186200006;53.550123103;55.535538575;57.0401875511;55.618064996;58.837863567;59.878364419700006;56.094646029;63.82885416
500;35.9398124792;34.905955905;36.316386247;40.577239388699994;39.435635242;41.776664984;54.22353762499999;53.536637006;55.514148726;57.004912415000014;55.5875927;58.831094209;59.767379201400004;55.866598403;63.825848954
501;35.904176175500005;34.86276267;36.293101398;40.5084872405;39.357353226;41.756058866;54.1823836184;53.540620193;55.487026325;56.98712129150001;55.563687925;58.792937912;59.6163482516;55.808588158;63.778689137
502;35.8674418115;34.827904048;36.250988217;40.455465338;39.298810811;41.742872958;54.1284796572;53.525029246;55.472502097;56.9005305569;55.45960828;58.701731274;59.464058172;55.806159511;63.733522569
503;35.82757745319999;34.813254822;36.239257199;40.4017966104;39.29755236;41.683761143;54.050948401899994;53.444961144;55.457372137;56.845667742299995;55.413962265;58.590000665;59.35019084820001;55.758155653;62.980285166
504;35.7883460268;34.761078757;36.196448601;40.3585323268;39.250180888;41.665986407;54.0098572454;53.441844898;55.434702488;56.8212043405;55.389082124;58.53010925;59.313719666;55.702852333;62.972651361
505;35.7465344583;34.722824389;36.158932499;40.3041121069;39.082055789;41.632349557;53.9862978464;53.426851001;55.421526209;56.7502011705;55.339301657;58.45266744;59.27521305519999;55.692793638;62.913683938
506;35.7033831889;34.688691786;36.120322828;40.26516486089999;39.057326181;41.484965723;53.9553291822;53.415498141;55.354765208;56.317761665700004;54.9876369;57.98815692;59.201680674199984;55.670453404;62.535552711
507;35.666525797199995;34.666533506;36.076844968;40.223440046899995;38.988664331;41.418285084;53.9025605498;53.366815607;55.317962819;56.1487876958;54.822801098;57.809859216;59.12156922490001;55.233962649;62.502707233
508;35.619703701000006;34.607285735;36.02794535;40.155153755899995;38.976781047;41.346419391;53.8757054767;53.34985289;55.290964471;56.14766268540001;54.820956615;57.808896427;58.9770252026;55.227677613;62.191061557
509;35.5778418332;34.569173545;35.990336202;40.0759462122;38.89273478;41.325436787;53.8442892443;53.334647037;55.274640648;56.14480993779999;54.819864221;57.804134929;58.86054989429999;55.189208055;61.887035113
510;35.534260769999996;34.530874126;35.924787403;40.0268386737;38.848103048;41.265347753;53.8130113049;53.322203914;55.245360299;55.9597040365;54.631071196;57.581338577;58.829348108;55.097567909;61.850072527
511;35.4912624997;34.487853232;35.877501629;40.0010189493;38.803362373;41.233813668;53.785407476299994;53.307473581;55.235031123;55.9448490032;54.606189892;57.561183802;58.69173253179999;55.07513715;61.647536814
512;35.4503108395;34.445516841;35.858669045;39.94581929529999;38.71335858;41.192463539;53.75924405830001;53.278922586;55.221543536;55.865901385300006;54.542519881;57.483559696;58.56818842060001;55.005496633;61.617667501
513;35.405801775200004;34.399174065;35.790222072;39.8981130569;38.668566795;41.159139527;53.694365255700006;53.262217078;54.792290703;55.6753372668;54.29236999;57.247294158;58.47074478329999;54.983885643;61.571928173
514;35.3622958385;34.356154106;35.759705037;39.8610151251;38.634615857;41.14527573;53.65506477360001;53.251864703;54.772013902;55.27741801479999;53.852281263;56.775188835;58.4048558258;54.970386638;61.562225941
515;35.3134671629;34.314480813;35.712919579;39.8078285714;38.613246342;41.051247041;53.60763574780001;53.234066406;54.627478364;54.997294953200004;53.583225385;56.486627251;58.3302755518;54.959552872;61.300526523
516;35.2799460418;34.279011201;35.677994767;39.7599144228;38.538472855;40.93004946;53.58468616260001;53.182501639;54.583780595;54.9877331977;53.578536113;56.47689342;58.2299965463;54.946096322;60.907159338
517;35.2474147959;34.241198255;35.656553819;39.7139128595;38.47123919;40.850997212;53.5692772397;53.18299448;54.569147654;54.4296810803;53.168699366;55.754833343;58.182526816099994;54.944639244;60.903592894
518;35.212760323;34.20471715;35.61068235;39.680419832400005;38.402546361;40.815181205;53.54685745300001;53.1280326;54.547725202;54.381762700699994;53.077718478;55.720094785;58.11100228;54.944705019;60.885069568
519;35.178849722799995;34.161790708;35.54629293;39.642264225299996;38.389891257;40.80082468;53.488780624200004;53.029922138;54.535200801;54.09764579709999;52.797146146;55.422483729;58.01126872069999;54.949524624;60.845444086
520;35.1482882262;34.178244028;35.502404408;39.612389710500004;38.338588348;40.753121899;53.43922734830001;53.016627646;54.490408085;53.93592432039999;52.622143759;55.286286933;57.9621022723;54.946167963;60.768121396
521;35.1105593213;34.138378619;35.469056214;39.5660170198;38.315876455;40.714428038;53.4181920451;53.001459318;54.455722958;53.78938028260001;52.523329793;55.185675499;57.92938097440001;54.998337011;60.754058742
522;35.0714094378;34.106383982;35.43727207;39.5227233226;38.272568059;40.687395317;53.36652716159999;52.96089546;54.209160321;53.7875317161;52.523115233;55.182240981;57.83885771029999;54.953073081;60.683507801
523;35.038323474;34.125214083;35.39097698;39.471365776199995;38.224633967;40.620605779;53.3383125221;52.931190471;54.17921114;53.56820469249999;52.31894721;54.954679463;57.7455036633;54.945266728;60.473675082
524;35.0058750045;34.105670332;35.349072734;39.4225535002;38.176980484;40.618787213;53.3052546013;52.904914206;54.168067982;53.547101352800006;52.297198117;54.936504352;57.6859716634;54.995116395;60.33336047
525;34.9795379638;34.071019656;35.322154227;39.3745751119;38.156675637;40.61124666;53.2619333187;52.895554828;54.153315429;53.5097419565;52.2307298;54.913640903;57.65418025879999;54.962354668;60.328657036
526;34.939686838700005;34.019430285;35.282820167;39.32289084040001;38.068019982;40.497824271;53.2275427785;52.865047597;54.124492579;53.50752063870001;52.228450053;54.911380657;57.56419160290001;54.961947796;60.174273425
527;34.9063250137;33.966231028;35.25040118;39.304358678599996;38.05501578;40.483486567;53.1911083651;52.810675921;53.942261914;53.402114998900004;52.118870926;54.821834466;57.487278444599994;54.946465107;60.148087091
528;34.868320186400005;33.907079523;35.221687339;39.25917995659999;38.010097622;40.376263327;53.157711566500005;52.795871212;53.925972547;53.175201184900004;51.961218689;54.541647902;57.356787850399996;54.942597204;60.146046807
529;34.8252269746;33.878876024;35.184229608;39.203022217299996;37.984496932;40.286063331;53.11032746039999;52.796474631;53.912830158;53.125167467400004;51.909400258;54.484852947;57.332847678899995;54.887632961;60.152701866
530;34.792437968899996;33.840318727;35.150337425;39.151667214700005;37.977841359;40.284837425;53.081320461999994;52.757385615;53.824064099;53.0983343916;51.883744125;54.484350459;57.290393017;54.81244421;60.100947313
531;34.7627564276;33.842913962;35.12911551;39.1063935669;37.93077306;40.265574922;53.038370683699995;52.684897889;53.807713242;53.0939462369;51.878258569;54.480726682;57.20595267169999;54.483774434;60.097604475
532;34.7295457823;33.810981096;35.098459785;39.0602067639;37.939460928;40.231597107;52.9823438505;52.672020324;53.754209193;53.0891386776;51.871354338;54.480711101;57.16827864209999;54.482922339;60.091107299
533;34.6924253459;33.753234835;35.066259307;39.0246518535;37.933342284;40.219449508;52.94820619330001;52.497357622;53.744369222;53.0863509324;51.856891707;54.473915006;57.028997569299996;54.407986955;59.605110282
534;34.653680500499995;33.719810177;35.006398687;38.9949532487;37.887753921;40.181038471;52.91730669860001;52.484889386;53.73885443;52.97345849819999;51.790183667;54.338547896;56.9645358325;54.389362866;59.561307994
535;34.621405464400006;33.692550358;34.98048877;38.9635481871;37.862688271;40.165109741;52.84647228589999;52.469614437;53.656274729;52.9331163823;51.759288128;54.281522751;56.89920899050001;54.34756052;59.529115348
536;34.578246239799995;33.664275466;34.943190326;38.921139917;37.807520852;40.152924902;52.8007767356;52.289265231;53.644505871;52.76210778100001;51.677282945;54.087866618;56.8656061172;54.290877174;59.491262934
537;34.5419976902;33.62896912;34.897905976;38.8803697834;37.786969066;40.076438967;52.7230133315;52.178362347;53.630490704;52.66567345010001;51.54070754;54.067188491;56.7986179132;54.195896675;59.486898284
538;34.5129599621;33.611264067;34.876554642;38.842929083;37.738676015;40.067427365;52.6964082327;52.16642691;53.603034333;52.6534388037;51.527160816;54.073667973;56.7091849932;54.152020397;59.475428913
539;34.4875487704;33.638097061;34.850558887;38.796622518099994;37.683991915;40.060108851;52.6661550479;52.121698674;53.586430646;52.62681184460001;51.503563934;54.040981852;56.67686491329998;54.104571668;59.472257576
540;34.4576887757;33.594377653;34.825743611;38.7590021352;37.647562947;40.031641489;52.6436820617;52.117082774;53.569983191;52.5765319117;51.482095467;53.966546576;56.61560339010001;53.977951277;59.455558648
541;34.420518146700005;33.558650783;34.778954947;38.7243667104;37.615540576;39.988780537;52.5943744034;51.922811647;53.558387599;52.567796530500004;51.476461142;53.963952236;56.596594262500005;53.952322253;59.450300662
542;34.3845806423;33.513094483;34.745296696;38.684606877600004;37.605922859;39.9318105;52.5695441138;51.908952342;53.496404165;52.536520098699995;51.442272705;53.934431944;56.372924956700004;53.95130552;59.198360589
543;34.3457149636;33.481826789;34.708815552;38.6411702266;37.555524399;39.879580149;52.52323879309999;51.906642375;53.461806012;52.49465426529999;51.400521746;53.902519639;56.2950319391;53.6664278;59.130657673
544;34.313116765299995;33.454040259;34.675515671;38.586054538;37.514719841;39.828943427;52.44486299610001;51.886964709;53.44219423;52.480042621200006;51.390382226;53.886489042;56.23112914179999;53.673960309;59.090187358
545;34.28172166990001;33.430047299;34.642881108;38.5553135435;37.495067584;39.815442085;52.384320351999996;51.87449728;53.429957262;52.4649446536;51.377945321;53.871070662;56.1538232181;53.484956632;59.081328445
546;34.253158720399995;33.456620266;34.623434928;38.5136955125;37.446565421;39.754028551;52.33363430380001;51.872186956;53.399469047;52.46101751;51.374119775;53.866218393;56.07960006660001;53.406584083;59.018974059
547;34.209571766799996;33.42795615;34.59123077;38.4629829916;37.424260371;39.742308616;52.3090087445;51.85204356;53.388550489;52.454824509599995;51.36995654;53.859443256;56.00648345129999;53.394700448;58.885170837
548;34.1707273736;33.373340552;34.548492993;38.4285196661;37.417237149;39.692198262;52.239978027099994;51.728670282;53.291161473;52.1953043568;51.025685098;53.626885939;55.900358556499995;53.381083809;58.854785776
549;34.1374863753;33.394159659;34.513666239;38.385543867;37.390244779;39.684287067;52.2121355432;51.717232986;53.235734102;52.141149118499996;50.957130377;53.553750924;55.83628216340001;53.368353965;58.743539949
550;34.10830433049999;33.37031946;34.475371162;38.3391958582;37.37797699;39.676996103;52.11193031340001;51.653185025;53.214658429;52.112860185900004;50.929474765;53.524739894;55.7128382561;53.317987567;58.522691459
551;34.0799766769;33.346615431;34.406723299;38.30222836060001;37.335720083;39.660502716;52.0900163778;51.641867586;53.198997189;52.110709873400005;50.931109875;53.531479689;55.676705705900005;53.292078859;58.423763401
552;34.04406257289999;33.308631206;34.371165037;38.267677098099995;37.26606666;39.626465717;51.9979631852;51.632087213;53.185605811;52.06968285520001;50.883413857;53.543101396;55.61329427400001;53.2501957;58.409308167
553;34.00739481350001;33.273927383;34.349531077;38.235809897;37.253183202;39.549757328;51.9735632571;51.586473165;53.164752312;51.992101662699994;50.806499343;53.460310954;55.4524162436;52.921284823;58.325962102
554;33.9782437509;33.240324009;34.320332648;38.19240518260001;37.191225976;39.500676042;51.94657808659999;51.541242066;53.153565065;51.980068871200004;50.794357428;53.448323005;55.42966756239999;52.913539453;58.299478445
555;33.945327139499994;33.202038708;34.292291619;38.1604945903;37.13393642;39.418368297;51.920233004699995;51.526146713;53.103833899;51.94980488590001;50.705101776;53.440190235;55.32168928379999;52.90392355;58.150444672
556;33.908314214399994;33.170744569;34.243404234;38.10198623160001;37.082971233;39.207455691;51.876712327199996;51.36873698;53.06294597;51.9328915627;50.689302821;53.42340087;55.23324783600001;52.898052801;57.952667139
557;33.874755513699995;33.138523961;34.199565654;38.0575592084;37.036278328;39.155488062;51.85990178870001;51.33381921;53.050988317;51.84195079950001;50.610299583;53.334116711;55.1886917393;52.832264199;57.947844877
558;33.8420084217;33.112531633;34.172592911;37.9997586846;36.961766369;39.112112045;51.827074587000006;51.319349579;53.040432037;51.8177773309;50.597061953;53.318788008;55.0955032071;52.825653106;57.48773654
559;33.8088643722;33.091246766;34.137026602;37.9465381929;36.920928618;39.0628376;51.7518852964;51.293038425;52.980143073;51.7967684563;50.581143385;53.294730988;55.076433675299995;52.815141397;57.477954588
560;33.78175320300001;33.06160308;34.142290284;37.910423401900005;36.89484806;39.04503764;51.7145440699;51.282523651;52.968719281;51.6576749587;50.460420438;53.161741874;55.0332367115;52.802244045;57.294852029
561;33.7482365767;33.005738343;34.121520772;37.8663375527;36.852803403;38.966340238;51.671024494200005;51.243662412;52.943401642;51.6124985208;50.421374508;53.112127887;54.93231801940001;52.79784644;57.289394749
562;33.7179300779;32.980591963;34.085583132;37.8223594441;36.755192541;38.95748825;51.6149914704;51.186773187;52.918072202;51.6097693328;50.418031833;53.110560462;54.8462524022;52.783861207;57.191821447
563;33.690853055999995;32.983140002;34.075056756;37.79143421159999;36.718768572;38.847781569;51.6061561213;51.174663113;52.908111725;51.58143928069999;50.390118971;53.09906742;54.78696816769999;52.780481335;57.008853787
564;33.6676348209;33.00037529;34.042998894;37.752616798999995;36.696912759;38.780040161;51.553960596799996;51.165944877;52.895844389;51.5797456328;50.389706727;53.09802498;54.7158144033;52.77123834;56.991907716
565;33.63801418519999;32.98200938;33.997713589;37.7207934187;36.675744064;38.743865263;51.5372892259;51.173054458;52.852456249;51.50550820760001;50.328776283;53.026740778;54.644525249800004;52.78032012;56.946461704
566;33.60309493340001;32.951148984;33.963483101;37.677320732700004;36.652688996;38.720661493;51.473339499199994;51.057441438;52.734802765;51.43371441569999;50.319462528;52.925921525;54.5541996541;52.605299255;56.917330203
567;33.56866895609999;32.92069691;33.929654819;37.6368708885;36.598691658;38.693847852;51.423794289000014;51.047170096;52.702580853;51.4273055527;50.313534923;52.91838405;54.480486946999996;52.560114849;56.86791907
568;33.533336780599996;32.876188298;33.897030752;37.59942216009999;36.541028473;38.673281568;51.4126817985;51.039397324;52.70124102;51.394740735999996;50.285016874;52.890383346;54.31924095949999;52.352866944;56.852694678
569;33.49801754240001;32.843692211;33.870508309;37.5407008494;36.520740353;38.641884687;51.3818363954;50.987327344;52.688478691;51.351834009200005;50.233092823;52.831731045;54.169008458200004;51.947347543;56.712032121
570;33.462817198100005;32.792081456;33.83283528;37.498335617799995;36.502712166;38.562861683;51.33910194959999;50.881473422;52.675873779;51.3160099369;50.198784834;52.795608346;54.05928091650001;51.814023739;56.670502568
571;33.4295453428;32.754670315;33.796776466;37.473356652199996;36.47063568;38.561202723;51.327824741099995;50.876700359;52.664465547;51.31221708299999;50.197357595;52.794051858;53.977280008499996;51.728420753;56.659221998
572;33.407125386800004;32.721390661;33.783771941;37.421491853;36.393919419;38.533577826;51.2633272108;50.818097308;52.419563066;51.3039601276;50.185805875;52.785991413;53.940098616600004;51.718074106;56.598382567
573;33.3790726861;32.673346379;33.748590724;37.3733138404;36.363222766;38.490674013;51.229413152899994;50.788911918;52.240228833;51.2920488835;50.174165088;52.778770651;53.90556630159999;51.699275573;56.586752147
574;33.347591668199996;32.646278726;33.725545045;37.33778860220001;36.338608522;38.442200041;51.17829437590001;50.733992944;52.184287046;51.28211835570001;50.163162537;52.764231665;53.8378452516;51.510637284;56.585520562
575;33.3113814647;32.614550899;33.681434178;37.30740666210001;36.329060904;38.363849649;51.16005584490001;50.714427687;52.171893273;51.25006062249999;50.06911346;52.648337033;53.718850246600006;51.497408365;56.507991096
576;33.2737841881;32.586233813;33.624604372;37.2763291804;36.288419449;38.313285771;51.1406019313;50.70451269;52.1144302;51.20567681499999;50.056075364;52.633423462;53.6583383466;51.228360289;56.463794521
577;33.246864501800005;32.550204434;33.58646843;37.2470023992;36.254530618;38.286921749;51.1210462002;50.692963866;52.103595933;51.189348279300006;50.047908637;52.609097236;53.5792814532;51.205369661;56.208206908
578;33.218831982199994;32.520266583;33.564960854;37.19690055259999;36.232184674;38.263011925;51.0947710121;50.663923669;52.079505322;51.1612757972;50.021319626;52.575148241;53.5256644361;50.897448488;56.201412838
579;33.1867605465;32.487373606;33.54093701;37.1455799352;36.198794389;38.19035142;51.0498510463;50.654636304;52.039063338;51.149138175000004;50.003581885;52.569507151;53.3672688936;50.896724868;56.199659552
580;33.1616806901;32.450575099;33.502973891;37.1109020688;36.167873779;38.151052329;51.001479237699996;50.609571317;52.027428971;51.1338018897;49.989688874;52.553855136;53.29253531789999;50.893158109;55.898842992
581;33.1258294786;32.430519895;33.465925118;37.0708929104;36.16300155;38.09788202;50.97437770229999;50.518713715;52.018105239;51.090319708100004;49.854983815;52.528168684;53.2812971469;50.882454594;55.903846922
582;33.09822793669999;32.402104547;33.430911978;37.0458936027;36.131316063;38.072923858;50.92660981069999;50.508916736;52.002665459;51.0826466122;49.846094894;52.518484895;53.214095077799996;50.86252805;55.869969698
583;33.0643908002;32.375243362;33.420188626;37.013465905000004;36.1110372;38.040353596;50.897208663799994;50.420839467;51.99810517;51.0602087931;49.843274149;52.471128085;53.1724303866;50.825399778;55.785679687
584;33.0356533976;32.349838427;33.392378952;36.9847127826;36.09699282;38.03234064;50.871931202800006;50.378886838;51.987563129;51.011870219200006;49.81849122;52.452315604;53.097743009300004;50.75222988;55.738473488
585;32.998393785299996;32.316883521;33.367483692;36.9321487945;36.069661051;38.00990249;50.8394031215;50.366833214;51.943605561;51.000848597099996;49.816431509;52.424675971;53.04757925880001;50.509427398;55.733728302
586;32.9657668849;32.289570112;33.315122516;36.895231984999995;36.040074765;37.900748887;50.807787689499996;50.357256593;51.932567559;50.933859201999994;49.746204465;52.340946868;52.965703416299995;50.401831086;55.692371135
587;32.94046754320001;32.263133344;33.301572612;36.8429657601;36.004019272;37.878197832;50.7820312568;50.344384331;51.920218816;50.886874056399996;49.721904024;52.330813614;52.8704058741;50.212545877;55.322148985
588;32.911919054;32.232327879;33.269844161;36.8123973343;35.997852365;37.826940569;50.7341542059;50.319232023;51.884117667;50.850118233;49.701752118;52.285213387;52.705626488600004;50.185151834;55.312788531
589;32.881853453000005;32.212359768;33.238212119;36.7722743436;35.887767837;37.795703183;50.71103354980001;50.279847945;51.802310742;50.7958123686;49.651199654;52.233650013;52.6213817834;50.127322983;55.303279184
590;32.853471692199996;32.18398685;33.200930986;36.744092433700004;35.893180527;37.780122297;50.6615615103;50.271432699;51.556022771;50.452987465199996;49.344054793;51.823733791;52.552625752400004;50.116748583;55.127961952
591;32.8200809675;32.152262996;33.14909894;36.7003559939;35.862997194;37.688972246;50.604485199799996;50.267715533;51.535442818;50.3241939788;49.215584343;51.691823463;52.4998950583;50.093609595;55.09042167
592;32.7905866327;32.112098939;33.122170598;36.655464213900004;35.811372365;37.626178753;50.587737532999995;50.257237409;51.526025282;50.323246636;49.213274956;51.690173523;52.442437834500005;49.985574794;55.08938144
593;32.7581729336;32.082090753;33.091619969;36.6068991115;35.795735291;37.431255163;50.5721532471;50.248912457;51.52162946;50.32167996940001;49.209760091;51.688417409;52.4028106781;49.952597473;55.086087023
594;32.729027585699995;32.048986371;33.06401259;36.568582866099995;35.746150538;37.415111441;50.5340966366;50.182470899;51.511004278;50.1717875598;49.076796695;51.571520856;52.3565790999;49.950545627;55.082117652
595;32.6968754782;31.994495211;33.047082261;36.5446066885;35.721136969;37.404818135;50.5080632749;50.152024502;51.415334871;50.160975234800006;49.061696561;51.566081249;52.2551396257;49.93910746;54.706160591
596;32.6670514769;31.968373116;33.04655942;36.518828507600006;35.713090287;37.387209492;50.48232533069999;50.139818048;51.400609483;50.1037364921;49.000427432;51.45970542;52.18267009869999;49.928265782;54.697992099
597;32.637361994;31.954068251;33.007830308;36.488214381;35.701185225;37.334444814;50.457736200300005;50.085021323;51.357204606;49.96293437349999;48.867136732;51.296116142;52.073968025;49.923400219;54.484292666
598;32.6120667599;31.919247211;32.973501877;36.4591668145;35.636353443;37.302392337;50.4344561363;50.068597621;51.347066046;49.6376684664;48.53659464;51.046249917;52.015204743000005;49.898012534;54.412502169
599;32.5799203619;31.891982584;32.938606491;36.410048599899994;35.565034085;37.260900646;50.3775461093;50.059837341;51.33491751;49.419446600300006;48.311754442;50.82178395;51.984378667;49.891404983;54.37858638
600;32.5505365757;31.84605432;32.962292455;36.3817039288;35.541438864;37.209980723;50.351474355499995;50.046892321;51.314625649;49.411183341900006;48.302402449;50.823644489;51.9337603851;49.88907609;54.376802047
601;32.525016505800004;31.820873983;32.938255745;36.334012355599995;35.459527078;37.140555148;50.26477728;50.036298744;50.67603032;49.029533162599996;47.802933233;50.304530146;51.84180375219999;49.871634606;54.354063667
602;32.494812779700005;31.776985939;32.907014282;36.25932910210001;35.420189944;37.082047691;50.24647096230001;49.985139887;50.66453904;48.998576241200006;47.752739616;50.27841302;51.74059634729999;49.836353325;54.319618377
603;32.461967166200004;31.702184;32.882744618;36.1979343523;35.392479583;37.076286186;50.2181870498;49.907749503;50.644883258;48.7804351905;47.538228668;50.056182569;51.64069591490001;49.82882855;53.668772573
604;32.433456509500004;31.705398473;32.84397269;36.15357006320001;35.29684779;37.051343032;50.145113423299996;49.904145304;50.634488721;48.6696405492;47.397726658;49.950718022;51.5877474585;49.827242505;53.656425318
605;32.4042024986;31.667466697;32.812029526;36.1187788788;35.253724408;37.017150268;50.130384832000004;49.896636966;50.618217215;48.5409060429;47.319809668;49.698589897;51.5283653255;49.824077206;53.484574155
606;32.37392934259999;31.639133991;32.772267141;36.0845353787;35.20787115;36.980979742;50.0881006636;49.651937584;50.575347897;48.5392372241;47.317180261;49.698143986;51.491938223900014;49.814070759;53.482429865
607;32.349609927900005;31.607560531;32.771318899;36.0360356112;35.167906628;36.916582212;50.06980240119999;49.60757795;50.56407699;48.3704630518;47.153843117;49.518573552;51.43254707230001;49.593885866;53.455779685
608;32.3184767834;31.577391911;32.746137866;36.0101361623;35.161800343;36.897419362;50.0226136079;49.595231783;50.530262401;48.3556372893;47.130877003;49.504316953;51.400376454399996;49.577155938;53.42311522
609;32.2923933119;31.547363277;32.719643405;35.974320823;35.138212243;36.868076579;49.980880109900006;49.542442742;50.290595304;48.3198513638;47.090476509;49.456219408;51.331615099800004;49.412197889;53.399608573
610;32.265501717300005;31.533121734;32.692498728;35.938907953599994;35.1179183;36.837172787;49.944675937599996;49.533384831;50.271763812;48.3180527494;47.088305637;49.454244027;51.2821236585;49.40903929;53.360582019
611;32.242652871000004;31.50852256;32.698771893;35.908818304700006;35.103579365;36.806243501;49.9148188159;49.524401695;50.252289017;48.23641779559999;47.010804841;49.372838979;51.2112530988;49.333290758;53.059963607
612;32.2124936076;31.510982712;32.62844489;35.88188147820001;35.093189689;36.7805449;49.8796796108;49.511750583;50.244513614;48.079747296799994;46.888294744;49.161844281;51.13229674;49.187474876;53.011155821
613;32.1928791101;31.487285262;32.596655895;35.8359388661;35.068630775;36.740211081;49.86925285240001;49.500574796;50.237637567;48.0437590997;46.853476661;49.120510008;51.07899733519999;49.179221866;52.899384896
614;32.1601131778;31.466297901;32.526520019;35.804352001699996;35.054795046;36.689800849;49.8201514885;49.444968084;50.204246573;48.0147955857;46.815742182;49.095938177;50.9942951798;49.09841873;52.892494025
615;32.132018064200004;31.423527126;32.495555358;35.7505774684;35.030907171;36.540518146;49.8002552933;49.425187659;50.194804006;48.0098781169;46.814637226;49.096654095;50.9099536865;49.005124827;52.871951329
616;32.1061100239;31.389818323;32.471070118;35.7099845099;35.025115167;36.513296208;49.786809700000006;49.415055089;50.187596549;48.007017934;46.810438549;49.095123979;50.862060306400004;48.984950769;52.817793
617;32.0817902979;31.373621456;32.433431434;35.6568203279;34.981008011;36.486185104;49.7483871322;49.351520828;50.171887591;47.998343225099994;46.804784024;49.086613275;50.7942590646;48.966926337;52.775439067
618;32.0521325104;31.341404271;32.399180778;35.6361880924;34.953175623;36.469176858;49.716902252400004;49.314784955;50.158522756;47.9135123662;46.712501811;48.993083968;50.6929806033;48.873845927;52.713087789
619;32.0350047181;31.314638976;32.377761587;35.6032156662;34.925218765;36.415629874;49.649213847;49.294180522;50.093659171;47.87627094529999;46.668087673;48.971997142;50.657433053;48.868899652;52.645520662
620;32.0116002789;31.288846466;32.34863392;35.562993080599995;34.889225613;36.387723978;49.6303654245;49.25049046;50.084178728;47.764762658200006;46.513540579;48.851341851;50.592293831800006;48.863279691;52.222636917
621;31.983365245599998;31.282871123;32.339681698;35.5206707781;34.843420439;36.331477963;49.6069984773;49.241729096;50.074918699;47.679409111999995;46.508767982;48.77061805;50.5400520474;48.845133593;52.210030469
622;31.955139634600005;31.256990152;32.315948868;35.495004135900004;34.819998714;36.324621312;49.5732124672;49.243187266;50.071213544;47.670188427199996;46.500708311;48.755107385;50.4882528703;48.743993393;52.116322778
623;31.92931349379999;31.23190139;32.287688719;35.46041690650001;34.76671985;36.288064765;49.5236939476;49.209621833;49.991034154;47.648783644000005;46.475040414;48.73418797;50.4458181083;48.735053473;52.075979587
624;31.904062489399998;31.204230967;32.268492044;35.423514148600006;34.761588702;36.171737045;49.494770405;49.200769941;49.967937089;47.62089284300001;46.440383092;48.69853799;50.278989696000004;48.712903035;51.753326186
625;31.877838815099995;31.18571582;32.206634001;35.4048342139;34.740233578;36.131434383;49.4566682344;49.192977856;49.869671844;47.6173775819;46.434246304;48.692859683;50.19934634460001;48.46575494;51.778243098
626;31.849049702900004;31.14280902;32.175053237;35.3710971132;34.724181066;36.113286589;49.4262530891;49.137681846;49.829529792;47.592447699100006;46.414682877;48.665717576;50.172576029599995;48.456811647;51.727811934
627;31.827505351400003;31.115980885;32.147023768;35.3344940443;34.65207053;36.078473496;49.324743524800006;48.587355859;49.798101018;47.5635707818;46.388280147;48.630890809;50.13120093020001;48.463229923;51.718521172
628;31.8004494717;31.075368526;32.115581696;35.304319154699996;34.601111465;36.060441007;49.2482328322;48.575768092;49.794420875;47.55315041019999;46.368829428;48.622683684;50.080958873099995;48.425266161;51.689773236
629;31.7709542801;31.053374136;32.091864507;35.2786308095;34.576214723;36.052027986;49.15579734400001;48.564552801;49.785590933;47.5416391864;46.355561032;48.612043735;50.0667553461;48.401766277;51.64928107
630;31.7489138847;31.031904387;32.088788129;35.2495658763;34.559742496;36.02099197;49.073817470600005;48.556713014;49.775444383;47.5377599818;46.354331036;48.608206958;49.971121102199994;48.386065079;51.620236833
631;31.718858896300002;30.998001509;32.058094564;35.216681727600005;34.548947498;35.99550679;49.0584127833;48.548000055;49.756109079;47.5312210327;46.347022063;48.601319818;49.9273591177;48.377100688;51.600322037
632;31.6867321951;30.967197409;32.038290519;35.193429090200006;34.528885216;35.942189732;49.00569655439999;48.501566536;49.75244816;47.3183640385;46.241446876;48.342599168;49.881226573099994;48.212939265;51.590086789
633;31.6600235338;30.959456565;31.993685419;35.1602089648;34.496300385;35.858681929;48.9900127662;48.492349234;49.675126947;47.2818716871;46.211071173;48.320548876;49.835863692;48.152940814;51.57874509
634;31.635403830300003;30.932809842;31.963237585;35.129721812599996;34.438806239;35.833238635;48.961685268699995;48.453254062;49.66597249;47.25923710810001;46.188872287;48.299300653;49.727604232699996;48.070197725;51.576514503
635;31.615678448799997;30.904625191;31.953687525;35.091214964900004;34.392320972;35.796364099;48.915135412800005;48.406203985;49.649974103;47.256769139199996;46.183597024;48.297015057;49.7117591505;48.040785057;51.543248688
636;31.592019562199994;30.871648297;31.94855819;35.058935764699996;34.389836664;35.75932412;48.76282742560001;48.359820133;49.64156915;47.194423769;46.130633483;48.237955725;49.591891004900006;47.816829203;51.548331925
637;31.5561633318;30.834879804;31.875084364;35.0259261213;34.344323768;35.728188224;48.7476673562;48.340461252;49.640774839;47.135177918699995;46.072317219;48.177514031;49.55603387;47.788098308;51.431248472
638;31.529225904599997;30.81326002;31.830462431;34.992336036;34.30231828;35.710600462;48.704766465199995;48.327508164;49.624923798;47.125970048199996;46.063812062;48.167469709;49.487808057900004;47.770569003;51.089296067
639;31.4993790675;30.792567317;31.7918371;34.958989685199995;34.214482405;35.671488278;48.58694546500001;48.132187676;49.615890765;47.09704174739999;46.032482831;48.16036483;49.4564425261;47.740066931;51.054955824
640;31.4707382737;30.764734504;31.767629253;34.93316119840001;34.209351291;35.641564009;48.5212349252;48.122112052;49.603781489;47.0838879182;46.020460201;48.146757695;49.42008985579999;47.72394515;51.036135381
641;31.44604853260001;30.717885061;31.743365711;34.904302573100004;34.177633039;35.632844219;48.4939039438;48.114092886;49.485252152;47.0173155306;45.950060988;48.086240994;49.3913695777;47.65058272;51.034380834
642;31.4253158992;30.712083558;31.713664031;34.8771676167;34.152154366;35.580698363;48.4631762934;48.105964836;49.474740102;46.995962618099995;45.902990667;48.074069133;49.2963820263;47.643991892;50.766616801
643;31.3996759024;30.685890053;31.688635776;34.8558135597;34.11529281;35.576611818;48.440533720000005;48.039362109;49.46583021;46.982170181200004;45.890512614;48.07104742;49.2647709118;47.594087799;50.756381519
644;31.374820463000002;30.660250268;31.658920653;34.829367772400005;34.067880661;35.561188524;48.3878221203;48.00466722;49.141981147;46.884033035799995;45.754746746;47.953891576;49.21860337409999;47.582102977;50.705086068
645;31.346212259700003;30.634431503;31.631177737;34.7976814409;34.033354723;35.518966179;48.3715095966;47.99541529;49.128177051;46.839848036999996;45.746592911;47.881619188;49.17837487710001;47.569287981;50.700708971
646;31.320971546699997;30.61159016;31.61878469;34.7637785107;33.968774968;35.45767764;48.3206394793;47.828761482;49.110223616;46.832895637899995;45.742043607;47.876551759;49.1276734404;47.553945899;50.580389395
647;31.2976946537;30.608463562;31.594282431;34.7214659175;33.933493463;35.422573951;48.2973196831;47.820104167;49.095766673;46.809296369500004;45.700738966;47.854856051;49.110706175000004;47.554151556;50.567831078
648;31.269795289799998;30.570175005;31.565001836;34.6943957484;33.909465576;35.3928084;48.272253107;47.810015118;49.061266655;46.8073600385;45.700325061;47.85308358;49.065672659;47.508931911;50.573051452
649;31.240002067599995;30.545120307;31.538184589;34.6723548923;33.867409741;35.358656945;48.23680547399999;47.714724409;49.010398134;46.760889294799995;45.618897978;47.759807313;49.0162259328;47.394731664;50.56929892
650;31.214127742100004;30.515022406;31.51677636;34.6449422737;33.834433486;35.296784839;48.219026298799996;47.705281817;49.00167431;46.7172164423;45.552794132;47.69614686;48.957978607399994;47.389451903;50.363307024
651;31.1913089499;30.511000344;31.496660678;34.6229601016;33.826421919;35.274054078;48.1334844613;47.695737785;48.99256593;46.7124188934;45.547428064;47.691945922;48.896875783300004;47.285676674;50.347831593
652;31.169016936;30.510655741;31.481661986;34.5808003028;33.824980813;35.253371366;48.1076673466;47.6759528;48.975634947;46.6883423957;45.518049025;47.659927671;48.762921120099996;47.201544406;50.367490255
653;31.151604309099998;30.48192559;31.513523245;34.538284222399994;33.817437881;35.166889569;48.0782820646;47.66209924;48.938371189;46.6608435184;45.487735845;47.631002495;48.7226680966;47.175714621;50.280117747
654;31.129172157799996;30.458281396;31.454831917;34.5150900406;33.818722822;35.153527909;48.03303376839999;47.577476475;48.926050123;46.6321895288;45.459858569;47.602258425;48.69475120970001;47.149545246;50.208672034
655;31.1053292609;30.442827521;31.43242797;34.4844974784;33.726813126;35.118937621;48.002896412;47.568042174;48.824015678;46.625922191600004;45.445412082;47.595679014;48.6197644012;47.105629907;50.193847057
656;31.0789673441;30.414091127;31.403454475;34.4612032819;33.688548156;35.113135916;47.9743744185;47.547341685;48.809088753;46.619913146;45.439342603;47.584031315;48.5618032933;47.093859873;50.180995266
657;31.054043236100007;30.392489405;31.365029088;34.433724642200005;33.663858737;35.089204661;47.955262953399995;47.534248704;48.800956058;46.610539826499995;45.428722185;47.574848457;48.52801403789999;46.889816539;50.153142308
658;31.027646244100005;30.361236438;31.340313243;34.395085327800004;33.567354172;35.054119926;47.939898365000005;47.524616865;48.781680237;46.606036088900005;45.423716204;47.569862751;48.49243595360001;46.885360826;50.143933029
659;31.000152753;30.342705462;31.317667735;34.3557848208;33.525370831;35.013103624;47.9212081705;47.507156459;48.76686619;46.5741798463;45.381397935;47.562159669;48.446079827700004;46.885271016;50.129567663
660;30.9812089929;30.304513617;31.292378855;34.3172569499;33.485677067;35.003546283;47.901505414;47.501267135;48.758360622;46.542835255199996;45.348952653;47.501719385;48.372004754500004;46.495585103;50.016286605
661;30.9500596868;30.280642112;31.264068645;34.28681815770001;33.467776032;34.990710843;47.8734217027;47.327879703;48.750329561;46.5221751337;45.319005791;47.487498886;48.32174654500001;46.496409242;49.980431937
662;30.9223206785;30.249913857;31.240262031;34.260469870600005;33.442147488;34.975629481;47.8514377822;47.31782934;48.747075779;46.50420378900001;45.306342034;47.47817597;48.2672950991;46.497041023;49.983829968
663;30.898119790200003;30.212790553;31.217154047;34.2336871582;33.443764966;34.964303019;47.8169955599;47.271213743;48.73911549;46.490841818499995;45.288585199;47.486822991;48.22224541589999;46.354179487;49.944731912
664;30.8774006139;30.192081377;31.183226604;34.2089451869;33.414128805;34.967324344;47.7870092395;47.26234539;48.731177497;46.47965801139999;45.277105699;47.478886138;48.1982192718;46.339897546;49.934739746
665;30.8554484183;30.171689071;31.159284306;34.1889809112;33.399146956;34.942616355;47.756084871300004;47.160641132;48.717507288;46.45022581330001;45.266025663;47.40840347;48.17645255069999;46.29176928;49.938839694
666;30.829597474000003;30.14560664;31.127822983;34.1570444918;33.375799771;34.891190614;47.72862132550001;47.149559623;48.673628463;46.444055347200006;45.260986654;47.402337749;48.1231886938;46.282492697;49.939720783
667;30.8045902958;30.12583972;31.105913635;34.12818065879999;33.354440819;34.877914832;47.7066495637;47.143796775;48.659272625;46.422479170200006;45.232188081;47.373333453;48.070470395;46.267089765;49.91159443
668;30.782379990499997;30.092967668;31.077416907;34.108174287000004;33.324864013;34.836803796;47.68104284580001;47.075314944;48.647591089;46.39805988940001;45.202511935;47.348373195;48.0238028527;46.109825111;49.905528013
669;30.760435886400007;30.080125286;31.055061684;34.076340985899996;33.313944675;34.810384235;47.65820103950001;47.066313374;48.611807299;46.3899313103;45.183240357;47.345511824;48.0121461916;46.107607277;49.900144704
670;30.738593637100003;30.07393012;31.042235496;34.035468515800005;33.285600399;34.787824544;47.6403850503;47.012709356;48.605604102;46.3425559047;45.139805449;47.299452357;47.9622359035;46.036774625;49.85999087
671;30.714551337;30.06244324;31.040495405;34.007191158699996;33.252684233;34.751335711;47.620890311699995;46.998870364;48.59580891;46.31675055750001;45.129311571;47.300327689;47.912427046299996;46.022898224;49.855866403
672;30.6914738251;30.039306978;31.014432358;33.98240553659999;33.207480204;34.73661692;47.603456792500005;46.984031016;48.587986708;46.281846402;45.135966315;47.290336518;47.8758859215;46.021424907;49.744730552
673;30.6669362793;30.009243521;30.986600756;33.95057610799999;33.188678508;34.714155451;47.56712180379999;46.975922424;48.57151966;46.2388639634;45.096036126;47.243834662;47.811656007500005;45.959382881;49.723545835
674;30.6453625925;29.985316053;30.962811445;33.9268355695;33.18661963;34.68314345;47.5506336295;46.959243593;48.531726975;45.9447607867;44.78600485;46.995130579;47.74892446010001;45.940273719;49.704918313
675;30.614612029199996;29.953534202;30.937989723;33.89721924609999;33.158331827;34.667760278;47.5315393807;46.92609056;48.48411084;45.8428416789;44.688002549;46.892048496;47.690101579099995;45.921548392;49.691081952
676;30.5925667697;29.971050722;30.911570099;33.8587929016;33.146496672;34.626329881;47.515709520899996;46.917677317;48.491224691;45.8420001979;44.686547198;46.890732273;47.653237945399994;45.861172731;49.669441559
677;30.569752976300002;29.94570005;30.866771529;33.821117230300004;33.116714791;34.523733021;47.50032271619999;46.909835382;48.480372361;45.8405679694;44.684939204;46.890360452;47.6325353898;45.814077466;49.674528051
678;30.547840903199994;29.936753201;30.842936166;33.7851223917;33.081231968;34.424151555;47.4856784636;46.90304816;48.470542142;45.7233248002;44.545699934;46.778207048;47.5796283125;45.803988157;49.655194842
679;30.527968936800004;29.910923542;30.818270863;33.7639746051;33.079965586;34.398598979;47.4161009685;46.77841202;48.333939491;45.7166231421;44.541287392;46.770883056;47.5313657815;45.759957807;49.486448178
680;30.5047457989;29.874972958;30.795545723;33.7463985081;33.056882827;34.377791014;47.3968061942;46.753564048;48.324372386;45.66407077039999;44.4839671;46.72830646;47.41042697099999;45.41375099;49.475039997
681;30.479575192199995;29.850406743;30.777928398;33.7142016697;33.032150184;34.365739699;47.371937368800005;46.700715343;48.310535882;45.5482274113;44.3704507;46.61648569;47.342676050399994;45.389549437;49.385693692
682;30.4558134542;29.828006183;30.755510968;33.6915165485;33.011921609;34.332264084;47.3501567956;46.692419001;48.292610315;45.2958062863;44.064843972;46.276088444;47.28568198239999;45.295338351;49.170658735
683;30.44058341;29.798323424;30.738492517;33.6701957259;32.994069066;34.30660109;47.34299590720001;46.686936777;48.283577808;45.1264483867;43.904355751;46.108698689;47.255656274;45.086301683;49.164302749
684;30.416921502300006;29.77874501;30.711778799;33.64330997009999;32.980014073;34.291427617;47.332079843100004;46.678701487;48.276418988;45.1199919326;43.896956367;46.105211863;47.2197055955;45.049565621;49.163237777
685;30.3984361347;29.761798924;30.701093437;33.61169959;32.962299636;34.279149794;47.3188541696;46.673232147;48.265722475;44.795960063799996;43.617327463;45.702091851;47.1931706842;45.038473686;49.161210578
686;30.3785297524;29.747102331;30.665804729;33.5869247208;32.955289414;34.247392419;47.28590568119999;46.670032993;48.213128801;44.7655502668;43.585321189;45.689205888;47.18088040640001;45.02684438;49.156624752
687;30.352647163300002;29.71383997;30.631410044;33.5563824268;32.916375577;34.239914738;47.250112680200004;46.659443081;48.182997607;44.591113173000004;43.418837562;45.507361809;47.13413952510001;45.041519784;48.940659313
688;30.330767675600004;29.685799517;30.606678446;33.530178626600005;32.863009105;34.179119133;47.197508543699996;46.651038367;47.999404341;44.4936697271;43.326448418;45.388917254;47.1006522507;44.977463885;48.906266345
689;30.312909030599997;29.655015167;30.583121331;33.506008884799996;32.826701914;34.154301745;47.1547831303;46.647859478;47.991521889;44.3753365156;43.224582911;45.295923394;47.05108313070001;44.94597832;48.813897291
690;30.2876572888;29.631575988;30.562925754;33.483429947;32.810359639;34.133114271;47.0867507724;46.639362191;47.876496963;44.373825880300004;43.223111075;45.295507458;47.0277785293;44.944578412;48.735603466
691;30.263054071800003;29.626570686;30.559663127;33.453405371500004;32.793777356;34.124718726;47.077692731000006;46.631863225;47.870011184;44.2404245722;43.087970478;45.159918933;47.008146458599995;44.93761518;48.735278465
692;30.2414395522;29.613398954;30.542277854;33.43544753409999;32.787955299;34.116780535;47.0491181378;46.603369786;47.836749139;44.2274111878;43.082625054;45.151335159;46.9739416979;44.947208325;48.732832107
693;30.2175377214;29.602766669;30.521651685;33.4061019444;32.744799366;34.107838354;47.0309675819;46.593615437;47.822192266;44.19973871489999;43.051123487;45.114004614;46.9499450963;44.943523371;48.714337571
694;30.198069893400003;29.592978212;30.497516693;33.3742581051;32.712545835;34.093833955;46.983307841999995;46.587099891;47.785831553;44.1981816049;43.04966752;45.112719165;46.9292377924;44.941758689;48.681782359
695;30.1742866489;29.586474672;30.466996232;33.3506384951;32.67488531;34.092616286;46.9187248425;46.314760804;47.770265029;44.1365176002;42.998040614;45.048628744;46.9152582542;44.931975228;48.653569886
696;30.1474396921;29.543765376;30.448159815;33.3231979925;32.63106808;34.060837263;46.9015489628;46.289399839;47.762061199;44.0141714143;42.916955912;44.90130641;46.8865591278;44.843278449;48.646798176
697;30.124591194199997;29.517279825;30.436519211;33.2948998877;32.616470496;34.009707198;46.8560878524;46.280074947;47.664810236;43.9830682291;42.890801707;44.860441264;46.849655491200004;44.828032807;48.638594538
698;30.1063506131;29.508151115;30.419599604;33.27696597610001;32.610469402;34.005535066;46.8291475429;46.270970827;47.655845229;43.96312835780001;42.870651952;44.826372573;46.7805776946;44.823710117;48.594311986
699;30.081624279599993;29.481717695;30.384778236;33.2488179519;32.601520067;33.986179985;46.792894087600004;46.079139455;47.648047564;43.9599800417;42.866937056;44.822283033;46.740611400300004;44.822653572;48.589354059
700;30.056236588799997;29.460677225;30.346047456;33.2131064691;32.577690856;33.962121966;46.779276800599995;46.051414119;47.640429125;43.956619193099996;42.86572247;44.8186611;46.7164341394;44.78665786;48.583975225
701;30.036263143600003;29.447531178;30.338885422;33.18685909129999;32.53876313;33.921154477;46.727206827100005;46.043858577;47.583080308;43.947522752900014;42.858591015;44.809169182;46.642980319399996;44.78443367;48.362992069
702;30.015693776299997;29.426175878;30.316924776;33.1503043548;32.517950639;33.798029946;46.708694244499995;46.036622026;47.566322359;43.8701465316;42.801632311;44.710545667;46.61661396;44.745172663;48.357000542
703;29.9950835916;29.405104164;30.32080739;33.1166134744;32.464391661;33.726771443;46.6650955066;46.016317942;47.363418782;43.8496233655;42.756360174;44.687664967;46.5692937891;44.711843409;48.300653472
704;29.970085652799998;29.382694629;30.297310534;33.090107684100005;32.44550175;33.714945019;46.6483859793;46.01631914;47.348326086;43.743958274;42.67298392;44.573064714;46.545311119299996;44.666094341;48.282355076
705;29.947364395199997;29.350746434;30.277171572;33.057454802100004;32.423476933;33.696861006;46.615195249600006;45.96437835;47.325264844;43.676996347300005;42.583401244;44.560948363;46.513447115199995;44.588974797;48.277481216
706;29.9213594603;29.331215674;30.241111952;33.03152649740001;32.419304726;33.599955037;46.58515159619999;45.950482158;47.317574565;43.66616539939999;42.58373504;44.541688135;46.4753710218;44.576788943;48.251592613
707;29.897042786000004;29.316873041;30.232082369;33.0088041465;32.384842979;33.589077979;46.557560835500006;45.9418591;47.303592446;43.649206463800006;42.569869975;44.522176038;46.4398166155;44.541393061;48.247069647
708;29.8690572211;29.293110212;30.20902608;32.984564259;32.369123057;33.534306173;46.54263850099999;45.932440909;47.282169694;43.638660658199996;42.561084164;44.519187606;46.398417740700005;44.552562698;48.177396439
709;29.847351542200006;29.276435673;30.187973334;32.9603129476;32.341205595;33.522967599;46.5207006405;45.923488821;47.272101194;43.6332321827;42.55887078;44.511817808;46.370821366499996;44.535014278;48.176041541
710;29.8276450227;29.253666073;30.165927291;32.9180570403;32.213841899;33.499220548;46.480656731;45.916390553;47.265491094;43.6127835553;42.53351514;44.497472655;46.3279860972;44.531779023;48.161835932
711;29.808583447300002;29.255505125;30.161219832;32.8933456937;32.183197922;33.462946745;46.4563852584;45.887050194;47.253141026;43.594248779699996;42.521604521;44.474654556;46.2840863379;44.512507691;48.042002412
712;29.788848176800002;29.236517762;30.142423492;32.8575666633;32.152837015;33.432786484;46.448339801;45.881461519;47.245576379;43.5868757265;42.521652397;44.467962484;46.20269954690001;44.506080794;47.895986904
713;29.760730376599998;29.213657982;30.122953425;32.8204003909;32.13341109;33.409028008;46.422318732499996;45.87261083;47.238199754;43.5775075408;42.513904452;44.458806802;46.1641007823;44.459228036;47.899183842
714;29.738132899199996;29.191928835;30.096831066;32.800592263700004;32.114702452;33.382125157;46.388591526999996;45.863613774;47.198469016;43.5750237644;42.514351509;44.454146424;46.09885984980001;44.45363365;47.891732141
715;29.718480892899997;29.181564801;30.074380242;32.783135232;32.108096368;33.343727668;46.328879920700004;45.84671061;47.198144274;43.571557692599995;42.510738251;44.451279804;46.045648729;44.447621884;47.841625328
716;29.696675780499998;29.160690679;30.060972898;32.757450966099995;32.084488761;33.319612973;46.28616301040001;45.83906022;47.187180727;43.418904785;42.391826612;44.18104611;46.0172809786;44.440109574;47.84135861
717;29.678034023099997;29.148964309;30.036294921;32.732709043700005;32.066559745;33.279656095;46.24773898029999;45.836902708;47.119444216;43.384941917999996;42.354292597;44.140078443;45.9773883666;44.199866943;47.839114697
718;29.653806382200003;29.131799704;30.007525333;32.7027849938;32.051145585;33.26231842;46.219774227600006;45.821485838;47.102975762;43.367200318100004;42.338014285;44.121794109;45.94446686519999;44.164151233;47.795871016
719;29.633173928599994;29.111506487;29.988048982;32.668272621099995;32.042480298;33.238888904;46.1708245756;45.790206868;47.095210883;43.3651208038;42.336023761;44.120961472;45.90105799210001;44.060121001;47.778396696
720;29.610162544900003;29.087035637;29.967480847;32.637722761999996;32.007957261;33.228676679;46.13761300770001;45.778790608;47.087526381;43.330895822100004;42.344265007;44.115205406;45.884242206100005;44.014911723;47.777718249
721;29.589454627399995;29.06925715;29.936960311;32.602392816400005;31.947453936;33.216942324;46.1210912279;45.770611797;47.066572451;43.2826947052;42.298022567;44.066088691;45.8528053948;43.922015458;47.77479417
722;29.5708490111;29.031782536;29.917216039;32.5856556576;31.915978585;33.192906525;46.09940805400001;45.720994279;47.066230946;43.2746166533;42.289937229;44.058357566;45.8184839547;43.914954036;47.74321786
723;29.5497481193;29.007866788;29.898957409;32.562256928900005;31.897809809;33.146710138;46.0743613545;45.716671818;47.059460044;43.25330047059999;42.279512212;44.037502711;45.7498706925;43.900491166;47.53650648
724;29.5298414181;28.984896456;29.876106331;32.544671601299996;31.888576341;33.127794416;46.06009250839999;45.71009076;47.051470045;43.2430054272;42.269864217;44.027069109;45.7196391645;43.882509983;47.530954865
725;29.508669070700005;28.963358839;29.855485541;32.5160775651;31.880217729;33.114099407;45.9603995513;45.555578559;47.029271427;43.192964846500004;42.240895809;43.963861926;45.6450822825;43.698744699;47.529283056
726;29.484203418499998;28.95168787;29.836752412;32.4890940792;31.831774179;33.076573886;45.9051336259;45.549763325;47.005443427;43.1699047174;42.230398591;43.940139884;45.61763862310001;43.685878598;47.516698562
727;29.4664363295;28.937990574;29.812211375;32.4690851819;31.807478636;33.037484388;45.8760186287;45.542728471;47.005079553;43.1562571688;42.22286173;43.924264483;45.5522598711;43.641596666;47.497063721
728;29.447411561000003;28.911070992;29.789183358;32.4411087728;31.786617853;33.0147108;45.8193477873;45.536803318;46.572929875;43.084787878;42.139429299;43.844778736;45.5259474097;43.615900562;47.488041536
729;29.4207831636;28.891106689;29.767712641;32.408581197299995;31.769718804;32.997571838;45.79618755439999;45.401166894;46.557162911;43.0591305474;42.113474673;43.798497165;45.480770511100005;43.611128059;47.404558269
730;29.402792109099998;28.863751379;29.749798066;32.3829767757;31.74421693;32.973288979;45.7805277005;45.390516063;46.559147801;43.0564617923;42.114452763;43.799156985;45.4700177984;43.604612925;47.394843331
731;29.3829797241;28.845030824;29.725593597;32.353013278800006;31.729639543;32.944908685;45.7568142618;45.375721009;46.506680771;43.03634822389999;42.09210882;43.778573397;45.4398699121;43.565516338;47.393804612
732;29.364438541600002;28.82406847;29.703441926;32.317095540900006;31.708918684;32.916267059;45.7100462713;45.344180014;46.414598896;43.0344647258;42.09073562;43.777481715;45.413744057100004;43.497975711;47.357406566
733;29.3418624006;28.81390339;29.658095951;32.2916661427;31.68681471;32.897927883;45.681437607899994;45.312792769;46.408856436;42.9942535612;42.016123328;43.756246003;45.329644299499996;43.218693161;47.340810787
734;29.3224861982;28.791754602;29.649606703;32.2694280697;31.679437288;32.861849725;45.6185047039;45.306589853;46.085186061;42.94513964490001;41.963263496;43.693943273;45.27698764450001;43.182873291;47.317144859
735;29.3003027932;28.768141915;29.626171135;32.2371285212;31.648584289;32.802553157;45.5188092144;45.231794559;45.832885287;42.940900871699995;41.959506722;43.687679463;45.23558083179999;43.169122859;47.252641873
736;29.2785652745;28.748088879;29.612937216;32.21747066940001;31.635969961;32.791816411;45.489988077999996;45.195562837;45.825592723;42.921269476700004;41.93323674;43.66555374;45.2158703276;43.165781753;47.245756769
737;29.2612294829;28.753314239;29.601441192;32.199785234299995;31.631374533;32.765052808;45.470619264700005;45.189637527;45.811671258;42.896334208499994;41.905293546;43.646772619;45.1817514385;43.161589355;47.241482985
738;29.240694350499997;28.736100867;29.574178766;32.182149326899996;31.622276208;32.728720662;45.45642332600001;45.184802269;45.806811221;42.8733793821;41.88267754;43.622985731;45.163738566999996;43.168727591;47.23389716
739;29.222170764599998;28.722580487;29.54904326;32.1563236275;31.587583491;32.701946071;45.412589510100005;45.133165854;45.770404162;42.8682480912;41.880056002;43.613403213;45.1276324281;43.160882765;47.205515402
740;29.204768653600002;28.683170524;29.539951701;32.12778551859999;31.570613977;32.642566844;45.3774924623;45.125966799;45.762246282;42.86357945569999;41.87473971;43.608154917;45.05562343889999;43.123841661;47.017792559
741;29.182540390800007;28.658994766;29.515674636;32.0975002703;31.563778256;32.60959997;45.3631286416;45.120099304;45.759138831;42.856718119300005;41.870494672;43.602321904;45.0113846326;43.11634212;46.991531535
742;29.1611111123;28.633227869;29.506427626;32.056165651200004;31.555322268;32.589743093;45.3477900006;45.065744522;45.732425964;42.8510137798;41.864960756;43.602205166;44.9827063634;43.074741398;46.988665441
743;29.142024005599996;28.619263168;29.498563561;32.0281961595;31.532929237;32.51180251;45.3147152019;45.059318184;45.72592757;42.80914887;41.823684466;43.56692346;44.9343785885;43.044237932;46.959416561
744;29.121074924299997;28.597407476;29.506559009;32.00118674720001;31.512009598;32.504203946;45.2826641875;45.024217826;45.706350586;42.8007299799;41.815755504;43.539705789;44.911196609;43.02504471;46.956238024
745;29.103394673699995;28.608315623;29.483513289;31.9798543764;31.48894254;32.484137034;45.2728766454;45.011669115;45.701283563;42.7866385496;41.802097488;43.517786363;44.88764538979999;43.02120051;46.946205489
746;29.081802559099998;28.577891645;29.463359457;31.9522537311;31.457349783;32.462725575;45.2428416889;44.995560784;45.682724564;42.77503253959999;41.795272029;43.503526064;44.8364368267;43.022972128;46.942962676
747;29.053873774199996;28.555198327;29.426740271;31.9417559181;31.457285753;32.463698035;45.200275090000005;44.749535666;45.682333771;42.7703495051;41.785059976;43.487533642;44.7672064982;43.009092095;46.875637122
748;29.0329145623;28.537818904;29.406949078;31.915913054000004;31.384949055;32.422260927;45.1862181884;44.743412804;45.663389332;42.7611227279;41.776991685;43.477860489;44.67420109060001;42.99121577;46.867164123
749;29.013865458699996;28.527185648;29.374713862;31.887889957800002;31.382403319;32.30020341;45.161942506;44.737769891;45.654636754;42.7039346827;41.741387906;43.465005019;44.6581269253;42.978777209;46.856413897
750;28.995443206699996;28.508030518;29.365540609;31.8731687356;31.379710696;32.266675656;45.141509144699995;44.70523768;45.648750937;42.6991679214;41.736309198;43.461022466;44.61283092549999;42.787652599;46.85319437
751;28.9810596134;28.487574977;29.345074642;31.8589330971;31.373809922;32.242019558;45.1190047132;44.693042026;45.641756757;42.6824636572;41.718876268;43.442650345;44.5904002195;42.786688348;46.81481875
752;28.9561537051;28.462393401;29.318428827;31.833835201600003;31.34434614;32.223638577;45.06601824409999;44.630723834;45.632977683;42.6587914547;41.662694538;43.4134707;44.5254984119;42.749962269;46.807356515
753;28.941561390899995;28.436544165;29.304430086;31.811434516499997;31.330621344;32.214143514;45.0319386765;44.626238674;45.624964121;42.6479064963;41.641922429;43.399023251;44.48636960660001;42.744377387;46.787805079
754;28.916292015099998;28.402023284;29.259390267;31.7908773187;31.325787853;32.189435436;44.99795172580001;44.566543585;45.619567894;42.607789207;41.606998322;43.369802302;44.435641437799994;42.700538087;46.750529128
755;28.897255632599997;28.38131151;29.241484059;31.771608001000004;31.311437929;32.181648214;44.9854966321;44.55088303;45.612645895;42.5875175022;41.597990619;43.342683581;44.4015269038;42.684826825;46.75597008
756;28.8769023522;28.376813879;29.221008509;31.749187981899997;31.288081125;32.149537951;44.9572382684;44.526906269;45.605061112;42.570083030800006;41.562730279;43.33892174;44.3549136022;42.673528371;46.628196411
757;28.8598171496;28.361062412;29.221184123;31.729731502500005;31.277121522;32.130095881;44.9313813651;44.454908734;45.592246304;42.533885629;41.53569401;43.302194077;44.2881721218;42.670540653;46.483871812
758;28.841933745699997;28.340874433;29.197311753;31.702426789199997;31.263846306;32.110861198;44.908248345400004;44.447216797;45.586473782;42.28987855490001;41.305868424;43.081254123;44.241310654299994;42.664214652;46.412838237
759;28.818623833100002;28.317728043;29.176766862;31.6811863715;31.257345296;32.111411208;44.897855455700004;44.442847092;45.57746062;42.2081183552;41.226502205;42.997802734;44.1990008581;42.651470711;46.290426297
760;28.797030414700004;28.296529837;29.138225073;31.657315967200002;31.232165129;32.071920843;44.88519079;44.432104746;45.567771257;42.207375907700005;41.224696664;42.996926272;44.1290494657;42.648904172;46.284701229
761;28.7767299915;28.272081965;29.116537432;31.6316081296;31.206177615;32.071058402;44.871011722400006;44.378069003;45.561576545;42.2059312283;41.223438439;42.994896682;44.0883814522;42.542884304;46.279228509
762;28.7572205843;28.25292768;29.09628245;31.603347986400003;31.174714323;32.012931912;44.8147018635;44.371495209;45.557135138;42.1095188591;41.13447918;42.87137325;43.9893909439;42.532069489;46.205166432
763;28.739918400199997;28.245828077;29.07651467;31.587185316400003;31.167487341;32.002558041;44.802083300599996;44.367177266;45.542888751;42.102882803;41.128221453;42.863437961;43.95462737320001;42.528952721;46.171966261
764;28.7197098037;28.232564137;29.058092017;31.563079800100002;31.161002067;31.946908804;44.78755409200001;44.338347478;45.530993051;42.0524789266;41.090484433;42.812190322;43.90455766379999;42.4912641;46.16547063
765;28.701096668099996;28.206284812;29.039834208;31.541886927500002;31.132375148;31.931580873;44.7638734155;44.305495311;45.519946902;41.954166091299996;41.012544742;42.716344147;43.8648174418;42.23086794;46.158185368
766;28.683205845099998;28.179562499;29.018427952;31.5143307393;31.074334586;31.933117904;44.7520647735;44.299568879;45.499424583;41.7872199792;40.833043964;42.601849919;43.8220085419;42.206699049;46.082259657
767;28.668874139900005;28.161844927;28.997535207;31.4905893183;31.067441279;31.919994866;44.73979206;44.277641771;45.467552363;41.6518254302;40.688945513;42.453696286;43.801063899499994;42.192161439;46.04916666
768;28.650823972;28.143257688;28.980497496;31.469619410200004;31.053538074;31.90356744;44.723992141000004;44.258137739;45.461474004;41.6464590447;40.685543811;42.449531974;43.7808258205;42.189741241;46.046649004
769;28.628020489300003;28.13267499;28.963697063;31.446385226399997;31.036477204;31.885898555;44.7142937944;44.252003417;45.43073237;41.358046372100006;40.280706984;42.189986826;43.7498875168;42.16859146;46.018664409
770;28.6077701276;28.114194876;28.938535732;31.421928255899996;31.026765472;31.858498625;44.704988136900006;44.243947286;45.424328962;41.3306831217;40.267089098;42.139267675;43.727505776099996;42.127076867;45.98578389
771;28.5922642108;28.097769792;28.926862665;31.4080784129;30.995391313;31.853518361;44.687058865400004;44.226977344;45.421926076;41.19005331980001;40.134284095;42.005097154;43.72213534070001;42.12412227;45.987378892
772;28.571626662100005;28.086285757;28.893862021;31.389661125199996;30.964677604;31.840335123;44.66854523170001;44.222209034;45.406116163;41.1123398455;40.044296418;41.927079188;43.6435568742;42.111988298;45.744568477
773;28.551570396400002;28.07266445;28.870666756;31.3600510477;30.941416747;31.831575501;44.6471478231;44.213794275;45.31033797;41.040741211;39.977842576;41.814900087;43.6290165249;42.111385541;45.740807703
774;28.529016416699996;28.056671072;28.849513015;31.338147633399995;30.917363578;31.807356397;44.631906634799996;44.209575621;45.303929977;41.0397457964;39.9753627;41.813933115;43.531974841700006;41.954357757;45.604849747
775;28.508668596800003;28.037111273;28.830921555;31.3108463394;30.882638054;31.747075609;44.6210515133;44.198943091;45.26646826;40.9286428006;39.868519726;41.700559969;43.490997869;41.940659551;45.475787988
776;28.4894209619;28.020681082;28.795306018;31.286642155;30.838765956;31.753034145;44.611510875;44.192579387;45.259711935;40.921607843900006;39.863956037;41.691234673;43.469881350600005;41.898548496;45.443088478
777;28.4729178527;28.011893587;28.777096155;31.256742580999997;30.833465792;31.725656497;44.591112789099995;44.147221517;45.253742274;40.9024536343;39.851859222;41.675396993;43.418596254600004;41.893783141;45.35563092
778;28.4520742975;27.990792648;28.749030152;31.2402080312;30.796180987;31.699892812;44.5733440482;44.140882658;45.245763474;40.901280835099996;39.850509498;41.67419662;43.405237044500005;41.891878017;45.348369741
779;28.4345936931;27.973150556;28.727563353;31.216519016299998;30.781647748;31.672151396;44.5501509944;44.131122264;45.239174382;40.850988643200004;39.801031718;41.614309803;43.378947177499995;41.845643844;45.345009299
780;28.4181558295;27.947583699;28.710763495;31.194130945199998;30.773356577;31.680338693;44.517981614199996;44.114660256;45.157306049;40.765328000299995;39.733812013;41.540250261;43.3376504663;41.841319884;45.114453843
781;28.4020051749;27.925321922;28.694628914;31.177564336200003;30.751551846;31.671129774;44.5010384344;44.109465019;45.147965995;40.7414038381;39.710942977;41.513402469;43.305138345500005;41.841231718;45.111456224
782;28.3828567186;27.926589796;28.659822882;31.149635837899996;30.682872538;31.647001299;44.4911409896;44.083392914;45.151837196;40.7222626758;39.677311942;41.514616507;43.2538655028;41.850730531;45.108205234
783;28.3661958123;27.908843786;28.63773022;31.119347858700003;30.646131848;31.559157159;44.4822719424;44.056565395;45.139871839;40.7198396291;39.673065009;41.515112224;43.2406276002;41.830764274;45.138029229
784;28.347487811100002;27.873407228;28.625835827;31.0895464891;30.583903507;31.538802766;44.47214230670001;44.050311791;45.135661613;40.718008001200005;39.669088999;41.513151969;43.203092316699994;41.795522764;45.127667505
785;28.3322745539;27.85296281;28.607141846;31.067954316700003;30.569075684;31.485326493;44.4433984674;44.040145518;45.129172622;40.7161230045;39.667441796;41.512122624;43.1509558515;41.809678097;45.126392878
786;28.313373815999995;27.825112776;28.594002218;31.0525508666;30.535086018;31.467731865;44.424288445900004;44.036048665;45.032501994;40.656436176;39.627139422;41.433630265;43.1245591702;41.802714382;45.128103827
787;28.291971551699998;27.812257654;28.563211445;31.0256490041;30.479923052;31.441360793;44.412756743900005;43.983867884;45.032198735;40.6357101687;39.605796288;41.420299292;43.0186507926;41.584641726;44.800165669
788;28.2755227097;27.795359949;28.547425941;30.9974130938;30.457548931;31.409012875;44.383596753;43.977671167;45.008754935;40.5272244584;39.493167093;41.312779694;42.98587912509999;41.57689069;44.775130545
789;28.261790976599997;27.770625459;28.531610292;30.9760263147;30.435959459;31.391208315;44.3691802174;43.973609664;44.979702473;40.480033913999996;39.478092085;41.286649026;42.92409525079999;41.523059589;44.745918368
790;28.2457963043;27.752338612;28.525855273;30.9480573281;30.402036942;31.363397828;44.3359837757;43.967775186;44.969530136;40.47008661299999;39.468180323;41.277155931;42.891267553800006;41.510309786;44.753502946
791;28.2307137753;27.732912823;28.507297548;30.927935732499996;30.387757087;31.360123318;44.256631950700005;43.919298377;44.963065091;40.4558739304;39.458273189;41.264219393;42.86203281029999;41.501741757;44.685682862
792;28.208288273399994;27.716426717;28.486979533;30.9039632906;30.375114396;31.349934334;44.24151797430001;43.904537081;44.956995839;40.4385772431;39.435314972;41.254191505;42.830558681;41.485761397;44.65650791
793;28.187706071500003;27.702472698;28.440581586;30.889112329600003;30.361380828;31.31343103;44.2258589415;43.892186948;44.950831693;40.4353012633;39.43222032;41.245853885;42.7715063969;41.477689734;44.636301356
794;28.170252291500002;27.683694556;28.424553026;30.8655734208;30.347268011;31.284883168;44.2097278974;43.879111057;44.92842517;40.419380126099995;39.415125749;41.231135128;42.7482729126;41.44429499;44.627252508
795;28.153241992199998;27.667425095;28.403586033;30.845351036300002;30.323088439;31.270588856;44.1796031919;43.873526306;44.919993441;40.4020506388;39.408991405;41.208893206;42.7224690405;41.411387529;44.62777563
796;28.136980190400003;27.643733755;28.382934739;30.827200625099998;30.313197594;31.262351073;44.1628185663;43.862654493;44.915097785;40.395139287499994;39.407142511;41.203421918;42.6733606996;41.379587738;44.624119148
797;28.116364984300002;27.622635722;28.365419419;30.813017987999995;30.296764196;31.253192379;44.1513553722;43.855982086;44.909416031;40.3873316896;39.397605046;41.19595723;42.6251597158;41.159521633;44.618977796
798;28.091110612;27.597246595;28.34982307;30.796309274200006;30.286169392;31.239774017;44.1151932969;43.822201464;44.87507164;40.38453397100001;39.394804786;41.192643395;42.588110430200004;40.948763471;44.620740557
799;28.070371568600002;27.582804711;28.334580949;30.772075908600005;30.194937534;31.232750989;44.1046821983;43.823678589;44.861819303;40.3809635804;39.391140875;41.191332877;42.557716010200004;40.844377266;44.609008857
800;28.050609768700003;27.563941619;28.314313914;30.755436445700003;30.159829379;31.211324111;44.0300679537;43.496142023;44.861557105;40.2263400702;39.237999765;40.944700025;42.542143691899994;40.833914108;44.603281145
801;28.035089528799993;27.558969653;28.295746385;30.735385512100002;30.129567275;31.209559921;44.011996331199995;43.485700938;44.810007534;40.2049827857;39.211549328;40.927579858;42.513988837700005;40.682155735;44.600065703
802;28.015649562300002;27.548008975;28.272614701;30.716726376800004;30.12491349;31.181322396;43.9910652878;43.479242313;44.802302216;40.1911046007;39.198360826;40.913340427;42.49249676070001;40.681384622;44.59682927
803;27.998731814299997;27.529845384;28.270584862;30.6966224505;30.087873673;31.168556744;43.983123019900006;43.47409017;44.796669944;40.1891026162;39.195038549;40.916085673;42.41400149709999;40.66498678;44.453531329
804;27.980472923;27.510266129;28.247190483;30.677264331599996;30.071289485;31.155713697;43.91001633409999;43.46869164;44.796386742;40.148219206300006;39.124796703;40.921906603;42.3890545917;40.652740872;44.39005115
805;27.968337442400003;27.493537981;28.248194599;30.662932471999994;30.056179744;31.143123885;43.889346533600005;43.443409535;44.779859961;40.1084947478;39.083014086;40.880559199;42.371875838;40.639106911;44.388822274
806;27.954154901800003;27.483220793;28.238793984;30.635678358100005;30.019797479;31.115750364;43.874450197;43.437980521;44.77281478;40.1023385422;39.07678837;40.873459553;42.3557103794;40.636327482;44.387659386
807;27.936115212100002;27.469605359;28.218320984;30.61077099;29.997217801;31.10428247;43.8500469736;43.428614798;44.764556089;40.09572816569999;39.062145691;40.862679986;42.3307130568;40.624653356;44.388551278
808;27.9177041609;27.452481306;28.200414617;30.585252791099997;29.99133122;31.085148276;43.839598120699996;43.401815013;44.758982932;40.0873835855;39.054737437;40.854137814;42.281717572699996;40.505296961;44.38655612
809;27.902001797599997;27.430023773;28.1786221;30.559307160099998;29.97317957;31.05891023;43.828303455500006;43.394320199;44.726474894;40.047659271;39.018425092;40.809051122;42.242627087;40.508370598;44.382826322
810;27.882450888199998;27.420894829;28.166119938;30.5417699809;29.970741973;31.033859952;43.8156859312;43.356455749;44.720966896;40.03640701619999;38.995031868;40.797964454;42.1881592452;40.44382754;44.375936005
811;27.8607936197;27.395687367;28.157329543;30.5119515015;29.940797186;31.033786963;43.7937440125;43.351120173;44.716668358;40.0275521191;38.978069602;40.796324175;42.132525911600005;40.40817003;44.366803473
812;27.843176101799997;27.375390084;28.144754036;30.4892847849;29.875626491;31.012839754;43.733348363500006;43.345768697;44.462327425;39.9589204709;38.901275622;40.721004328;42.0638457191;40.395508887;44.244024304
813;27.8264086958;27.362633082;28.1298842;30.472850880100005;29.882137735;31.011053473;43.715468189800006;43.340404799;44.444849142;39.944368595700006;38.896229323;40.699948178;42.0087426702;40.333351915;44.030472445
814;27.809888715100005;27.344006658;28.107536184;30.4434350931;29.82300463;30.984365267;43.6826578379;43.251952085;44.436773718;39.941699727099994;38.894261098;40.695030834;41.9662646791;40.323693183;43.861574505
815;27.7860375829;27.333603841;28.08956098;30.4209929699;29.805452524;30.958837305;43.672300750800005;43.230382016;44.431690155;39.9252424278;38.876195828;40.689311316;41.9170176043;40.196984963;43.791084064
816;27.7711396474;27.316101414;28.07270766;30.400514650799998;29.778208362;30.93657766;43.6534934107;43.200992077;44.42421978;39.9241738196;38.875888806;40.685079497;41.8745966653;40.195736875;43.787652366
817;27.748047860299994;27.293903805;28.047108945;30.3826741662;29.762706214;30.917654331;43.6423520978;43.197534507;44.406888559;39.8948735809;38.857035766;40.657890113;41.822288013599994;40.172412864;43.771913227
818;27.731119766;27.287515134;28.025114369;30.3603094429;29.748449058;30.905523242;43.623946785499996;43.191166153;44.401790391;39.849942709800004;38.823979751;40.607655757;41.788391245;40.114450359;43.769086392
819;27.712557380699998;27.260212027;28.00965069;30.337861996100003;29.711729398;30.887679176;43.5788249827;43.184456643;44.37032016;39.8465933649;38.82156192;40.603318585;41.76133690219999;40.093866941;43.766400816
820;27.692795697300006;27.244409003;27.98607489;30.312366904999998;29.677840199;30.870138867;43.5656482894;43.175398213;44.366189956;39.8304971978;38.810895969;40.585323372;41.7318843855;40.076386602;43.732152263
821;27.6713960699;27.230374874;27.957348714;30.287963550800004;29.661030507;30.839105945;43.555508521600004;43.168381736;44.361161844;39.813465382400004;38.79502636;40.569822029;41.709381959999995;40.059076396;43.730259059
822;27.651880390899997;27.221628399;27.944822091;30.265727914600006;29.638348994;30.829182152;43.53680151139999;43.142495215;44.286539414;39.794823258;38.778002968;40.550023102;41.6869012513;40.049072093;43.717967149
823;27.6337348072;27.207351818;27.927352741;30.2451631312;29.604490284;30.811432407;43.51665138880001;43.131971946;44.252571851;39.7884740499;38.771975626;40.545885398;41.6658170181;40.045819756;43.726684139
824;27.614451694999996;27.186008877;27.912462628;30.231263441100005;29.587492391;30.79098848;43.4590602622;43.126796863;44.239682961;39.7852655478;38.768564209;40.541626922;41.64082082010001;39.984043427;43.642909856
825;27.598185704800006;27.168183872;27.90178676;30.2109162551;29.546726053;30.775823296;43.4476997227;43.106878068;44.233682421;39.77977655509999;38.761363661;40.53565613;41.6113631758;39.966348729;43.638554781
826;27.584372315999996;27.15273012;27.877696478;30.172302685400002;29.486063427;30.721628595;43.402253233100005;43.101193188;44.227926747;39.7756781585;38.758036373;40.532064005;41.5916586386;39.966112818;43.532027411
827;27.568034801799996;27.136753648;27.861637471;30.153318742499998;29.478974691;30.703363034;43.3918628898;43.101366418;44.222343521;39.7537725427;38.725130214;40.511392725;41.57162748180001;39.963553326;43.516926839
828;27.551090858499997;27.143356984;27.839527641;30.136031949999996;29.468711211;30.692194843;43.365779014000005;42.964723963;44.174327535;39.727043019199996;38.688324331;40.472412556;41.5552404549;39.960213391;43.504888996
829;27.5338166226;27.129650637;27.818303607;30.118427386;29.439917003;30.666399687;43.3514061428;42.959124203;44.166043017;39.711936554400005;38.674477948;40.461017313;41.52917342080001;39.934538392;43.486553062
830;27.5212285724;27.115865363;27.829557911;30.090092754800004;29.418131787;30.606749643;43.3374087248;42.954598867;44.152219642;39.7040006322;38.660361247;40.45815516;41.4847150796;39.751088801;43.486479234
831;27.502758408999995;27.102596342;27.807584887;30.063410764500002;29.387435343;30.566250723;43.2999963517;42.940699866;44.148193615;39.6927021911;38.649208999;40.454737783;41.4469065554;39.719867668;43.455397024
832;27.4884713847;27.090484414;27.800520785;30.0500025502;29.371339953;30.561512144;43.263380509099996;42.934702487;44.117435176;39.686194568999994;38.642322823;40.447675755;41.396233908599996;39.659451563;43.452655607
833;27.4706705514;27.068257842;27.784912508;30.033073435899997;29.346600042;30.558663165;43.248482426699994;42.90413357;44.111348289;39.6432933137;38.580429062;40.354947098;41.3576009968;39.568665295;43.449791348
834;27.4530627701;27.053075871;27.768057792;30.0156864376;29.323236612;30.538930124;43.237464997900005;42.886054216;44.061729427;39.6393174004;38.577042343;40.350025371;41.310923155;39.559937387;43.448062839
835;27.4395721736;27.036979845;27.752815968;30.001958887399997;29.326309828;30.531225923;43.18874131329999;42.84102461;43.907831847;39.6260692172;38.563134064;40.344516198;41.2977327318;39.539615556;43.442011187
836;27.4228276041;27.019592155;27.733971434;29.9862661628;29.330372914;30.526436582;43.1483718623;42.835978622;43.90341626;39.615728089499996;38.566977979;40.342014905;41.2695610031;39.536372185;43.411953122
837;27.4044441646;26.991503824;27.710135886;29.965618083499997;29.303509322;30.520825665;43.1205741772;42.829724351;43.898473575;39.6097152409;38.553213403;40.343149142;41.2293514716;39.437808291;43.406412495
838;27.384416498099995;26.982474765;27.692963589;29.9487024701;29.292701843;30.508771174;43.1048029714;42.824425015;43.85678377;39.5755559384;38.507489869;40.307463171;41.203263747099996;39.321968315;43.377448438
839;27.369691767699997;26.965284134;27.677676064;29.940258926999995;29.282295756;30.50316858;43.08414119129999;42.788110945;43.850925976;39.553349180699996;38.462168426;40.287398862;41.1615360743;39.312125548;43.372087258
840;27.358628142600004;26.95190988;27.658858463;29.9155812751;29.245431233;30.391876065;43.0588305709;42.784765074;43.845775278;39.5364641857;38.45854602;40.251375723;41.11756465679999;39.299107167;43.360444895
841;27.3387590978;26.935356268;27.640263241;29.8959206849;29.22522641;30.367479885;43.040969548199996;42.707489987;43.839745244;39.5104665892;38.445285353;40.234708408;41.0930571881;39.241132479;43.29742557
842;27.321552217300002;26.91819969;27.622751543;29.871327185200006;29.203260349;30.304192082;43.0073662919;42.701721258;43.834610575;39.3295539503;38.274023305;40.053187493;41.0845889326;39.225906134;43.288004868
843;27.305860849099997;26.904343546;27.604390622;29.8499175897;29.184344797;30.286280783;42.9730868798;42.665451862;43.826927322;39.2626609804;38.208748288;39.985467175;41.0231338516;39.191697623;43.233428808
844;27.284903698499996;26.878527959;27.586794834;29.830310998999998;29.155690212;30.284807561;42.9501443849;42.660792131;43.789996566;39.2622278198;38.209007629;39.98510529;40.988493071600004;39.052839697;43.228714211
845;27.2731862099;26.865314719;27.576947834;29.8072059181;29.152516435;30.271237059;42.938133528899996;42.656307364;43.775114617;39.26172351289999;38.208385005;39.985663253;40.935245558999995;39.049999289;43.228939913
846;27.257682967500006;26.849812148;27.553165647;29.787724874;29.129575223;30.222281;42.928813687899996;42.633708315;43.769635343;39.1865810025;38.142134763;39.9135271;40.9127881631;39.010810089;43.170808819
847;27.243278824599997;26.834502871;27.531862696;29.7668952828;29.108910385;30.204049395;42.91235308779999;42.625370949;43.765764174;39.1814688197;38.136936418;39.906431507;40.8950113204;39.004328753;43.051797107
848;27.2276189149;26.825612769;27.512777052;29.753387590299997;29.106161669;30.182767728;42.8431150401;42.500549835;43.628270294;39.1466361718;38.106224819;39.859861526;40.884194417799996;38.99360242;43.041906852
849;27.211161296900002;26.809678024;27.495525061;29.737801582600003;29.08182276;30.179943704;42.81547378999999;42.497537068;43.611962852;39.071755754899996;38.054451134;39.768923307;40.8669968092;38.97583294;43.04397893
850;27.196009371899997;26.796220098;27.474766287;29.7164805693;29.03614931;30.164922479;42.777165177899995;42.411465026;43.587045964;38.913422250800004;37.890864018;39.618928667;40.832961032200004;38.964394515;43.015698316
851;27.178539258899995;26.772359808;27.454097164;29.6999287608;29.032406407;30.156891148;42.7577150805;42.40482253;43.580950237;38.801635909000005;37.78261193;39.504448289;40.82068449890001;38.960983793;43.008452618
852;27.162835540000003;26.751959318;27.438164121;29.6824565107;28.968833601;30.132259483;42.735765891599996;42.347647555;43.576305102;38.7972251462;37.777519609;39.500999792;40.7929366328;38.930508353;43.002510408
853;27.1440585434;26.739103386;27.411588765;29.6633414759;28.96025987;30.132363474;42.7165554343;42.341878974;43.478791134;38.5562893352;37.65033299;39.151656313;40.69233769820001;38.909425134;42.997293106
854;27.130923223399996;26.735227332;27.404419371;29.6391454695;28.94149951;30.103559275;42.688040259900006;42.33627407;43.472924074;38.535763833100006;37.628479432;39.116462569;40.667122152599994;38.910761301;42.858470548
855;27.1139179796;26.719809231;27.387813203;29.605068637099997;28.919315059;30.085230725;42.6793771786;42.328012859;43.467279113;38.4200619787;37.519261929;39.001553629;40.6510696733;38.909686097;42.835866586
856;27.102123607499998;26.719434013;27.371005452;29.586505089999996;28.895426244;30.078563417;42.6535657852;42.319779447;43.460500194;38.3591688489;37.45389178;38.937538271;40.629184169;38.901163103;42.828318386
857;27.090705916399997;26.687869625;27.355404134;29.557283687199998;28.8923511;30.051118536;42.640165397800004;42.30240337;43.443140329;38.3059262558;37.427970794;38.876465424;40.6029351218;38.888519732;42.77440867
858;27.0762559765;26.671128573;27.336482047;29.532406931700002;28.853924521;30.04270291;42.6315345143;42.285188208;43.422762332;38.3048876127;37.426449619;38.874085489;40.588797368899996;38.878113329;42.743589513
859;27.057023188;26.641470765;27.318187699;29.5163287767;28.824105926;30.041658588;42.6238828121;42.280806788;43.417057911;38.2147474801;37.340440011;38.778380735;40.5680773634;38.873670881;42.706664528
860;27.043059543;26.628195398;27.299471476;29.5009417923;28.814130759;30.025439273;42.61124123980001;42.275281538;43.387982108;38.20659272979999;37.336568923;38.764812482;40.5391765222;38.870442243;42.699397706
861;27.0283389623;26.612835571;27.28195811;29.4865251301;28.803499591;30.014818335;42.5823025678;42.197037245;43.382607821;38.1892164559;37.337397482;38.717520592;40.517410425899996;38.867389163;42.691967538
862;27.013681449400003;26.590804464;27.269770104;29.473169328;28.794025977;29.992947054;42.5671193596;42.192682833;43.377027964;38.1881559929;37.336294978;38.716765509;40.4902359154;38.867756369;42.688364236
863;26.9969667886;26.57436985;27.249501571;29.452097869199996;28.746995938;29.990138472;42.5505707384;42.171372674;43.361494537;38.1465633848;37.304644585;38.67183467;40.4758097979;38.865957545;42.64634027
864;26.9828710821;26.557549584;27.254334182;29.4368133703;28.736810234;29.965899868;42.53993983949999;42.164332549;43.3419873;38.0557976983;37.198946972;38.635266127;40.442025108399996;38.79696666;42.52975296
865;26.970138780499997;26.541020712;27.237593504;29.412818778099997;28.724206421;29.941202799;42.5055380608;42.158565827;43.337841469;38.0366834303;37.178809563;38.613310237;40.383731332900005;38.604646274;42.483288673
866;26.949862990000003;26.53170391;27.220669664;29.391576615400005;28.709399446;29.928559788;42.490928051400005;42.145426667;43.335914908;38.0144701163;37.165947184;38.582397601;40.3566173118;38.596475446;42.476569349
867;26.934504338900002;26.515086013;27.206023692;29.373652501800002;28.70438949;29.910374524;42.4600589355;42.145344712;43.324888044;38.012441233699995;37.169598397;38.579413151;40.3406279628;38.595688969;42.474085053
868;26.921362667399997;26.486880543;27.204159936;29.360802975499997;28.686083937;29.895020605;42.4383321525;42.141051164;43.31880319;38.010384142999996;37.168829957;38.576886975;40.3167369588;38.546978201;42.468329425
869;26.904376572;26.481071999;27.184059566;29.3411132056;28.673951559;29.873673996;42.4225967969;42.13422439;43.31309548;38.0069666463;37.17115395;38.579799393;40.2990917122;38.523421038;42.462079957
870;26.890397296000003;26.473221471;27.165433195;29.3228383536;28.645740523;29.852013545;42.39825800959999;42.128999303;43.27470228;37.9620956602;37.143245559;38.545772143;40.2865584247;38.522258005;42.459232312
871;26.878034468800003;26.457584916;27.15311563;29.3027125307;28.626434579;29.836409123;42.3908300707;42.132339192;43.262093137;37.947382339899995;37.117960736;38.522468121;40.2368994554;38.502561268;42.437420125
872;26.863744480100003;26.450455788;27.138968783;29.289657034500003;28.617849549;29.841514622;42.3764522133;42.120424797;43.256509528;37.876975399100004;37.09106473;38.450483187;40.195429332699995;38.466119201;42.412192912
873;26.8492966529;26.438766714;27.123739574;29.270072585399998;28.595917551;29.782566141;42.359481665500006;42.080254672;43.193541523;37.8474209003;37.065268765;38.402454915;40.0729469305;38.252029058;42.040424735
874;26.835822952999997;26.431506278;27.109306288;29.258795930799995;28.586456892;29.770811963;42.3422438596;42.041793774;43.135081781;37.84077579330001;37.060395761;38.396323649;40.0435142515;38.233061763;42.039668706
875;26.824236089800003;26.421710355;27.092839632;29.233225755299998;28.563707414;29.74403876;42.300318657999995;42.036564322;43.12987433;37.830301616199996;37.04997492;38.386831731;40.0343522608;38.233751371;42.028736116
876;26.8072823971;26.393411492;27.07771961;29.2185171085;28.551667162;29.725662578;42.27914377449999;42.03168392;43.080969835;37.816942769;37.039127667;38.375601565;40.0160210769;38.202591429;42.015756376
877;26.792035052500005;26.365821654;27.069478637;29.200827318899996;28.541588056;29.705081002;42.255070176999986;42.002108226;43.075832238;37.8145007843;37.037573559;38.375183382;40.0103685815;38.2006214;42.010182252
878;26.774897780899998;26.342975818;27.056849086;29.1824414602;28.530883472;29.691890527;42.2478470554;41.996465983;43.069575225;37.8013206071;37.024557633;38.363009459;39.957366236999995;38.189618643;42.009143376
879;26.761777495900002;26.319135142;27.052546872;29.1583005419;28.500138913;29.679036128;42.2174707145;41.921126391;43.065967165;37.78649589729999;37.022447213;38.357972587;39.939044544800005;38.183229426;41.98500713
880;26.7456598567;26.30981554;27.030845796;29.138670889100002;28.481236192;29.672460142;42.2050479423;41.916536884;43.060830146;37.7804531643;37.015229424;38.353484219;39.8646151476;37.900815531;41.967253869
881;26.731501274499998;26.295139628;27.015340794;29.1214095166;28.404757055;29.659104617;42.193330036999996;41.91296224;43.053725303;37.77367967229999;37.008358611;38.345466717;39.85057229830001;37.895956504;41.96058392
882;26.715803955999995;26.277809429;27.003823892;29.098977392700004;28.401726525;29.650537928;42.1838190196;41.896882841;43.045875889;37.772045129800006;37.007209713;38.34165118;39.842929277399996;37.890598666;41.956361025
883;26.70213775;26.265424903;26.985477593;29.075605135500002;28.370898659;29.611354449;42.170623236;41.892685205;43.041522065;37.7693514352;37.004851791;38.338604422;39.8226834016;37.741718952;41.936828752
884;26.6912726183;26.252378653;26.965026175;29.0465300102;28.364245471;29.533278524;42.147044021300005;41.839256835;43.035034418;37.647102622;36.854818309;38.259801724;39.7897384396;37.739261229;41.919109308
885;26.676067430699998;26.240738696;26.947650274;29.026675572500004;28.355524569;29.515779597;42.126085393000004;41.840676155;43.000766762;37.630768211399996;36.83648277;38.242256078;39.768497185399994;37.731117897;41.904075109
886;26.6615950377;26.225886913;26.943965344;29.0150060076;28.339674004;29.496738645;42.0755677862;41.785017588;42.976081829;37.6185141735;36.826167476;38.228881669;39.75304092609999;37.718066572;41.84973172
887;26.644848222;26.215201797;26.914470953;28.9984591318;28.333443822;29.474172627;42.0670862887;41.779776643;42.9708041;37.6175102264;36.82805481;38.228020741;39.7266167967;37.616846687;41.846152095
888;26.6287791921;26.193992624;26.893073339;28.98297889699999;28.312042745;29.468899709;42.061117336500004;41.772050832;42.96732623;37.5883703677;36.788832595;38.171050434;39.7074634055;37.600431373;41.822079648
889;26.6143389741;26.184148847;26.875170086;28.968980001;28.319000265;29.450638434;42.0499557878;41.767288547;42.962263058;37.5555910991;36.756801754;38.136199571;39.6847588511;37.602909849;41.727201045
890;26.6002029967;26.170477195;26.852440412;28.952086510699996;28.302809011;29.45155466;42.034577231;41.739016991;42.957227085;37.550490492799995;36.750934934;38.130837773;39.670904874399994;37.594209001;41.726295961
891;26.582422404099997;26.138016774;26.836021013;28.939876978700006;28.291018846;29.447953666;42.0153502962;41.733989664;42.920307842;37.536972075799994;36.738680142;38.132456044;39.597610506;37.584173326;41.70166778
892;26.572265710800004;26.124819355;26.818346789;28.9159977219;28.273137337;29.433047539;42.0039805674;41.729527854;42.915081061;37.5300381302;36.731967551;38.125450385;39.565990086199996;37.546999046;41.700119537
893;26.5557841473;26.122793899;26.804120899;28.8954115749;28.232561551;29.422204602;41.991146395200005;41.715008877;42.910092901;37.4915525066;36.686921648;38.082469164;39.541268379899996;37.546220177;41.682008576
894;26.542789819999996;26.107052148;26.790542325;28.871975137500005;28.226753238;29.381760837;41.977140010999996;41.667266471;42.905344051;37.4801841931;36.670950743;38.066855438;39.5249919215;37.544236353;41.681099125
895;26.5293873675;26.085537812;26.774950977;28.8467606623;28.2135969;29.363488578;41.9652844178;41.660343292;42.894495634;37.469569323099996;36.664511123;38.048094928;39.494095995900004;37.524902096;41.663174461
896;26.5087744781;26.071502352;26.75205858;28.836621663400003;28.19754622;29.356238792;41.9454033144;41.656306585;42.885445848;37.4199390098;36.626492386;37.99520113;39.473499824200005;37.516823584;41.659316276
897;26.4936085258;26.062218528;26.737179169;28.818304544200004;28.142509971;29.330552439;41.910952206800005;41.646682383;42.883715117;37.4043923934;36.58075388;37.963898168;39.461298619000004;37.489724865;41.656630672
898;26.479660911299998;26.050237506;26.718902634;28.795834250899997;28.141231801;29.313009404;41.867635154800006;41.571959975;42.879136574;37.402864873900015;36.579104937;37.965629939;39.436689117600004;37.466776952;41.570345773
899;26.4675052591;26.049219697;26.708930022;28.774206681800003;28.129961129;29.280220702;41.84711843309999;41.540623279;42.836641112;37.389769831;36.559627703;37.958326747;39.4152940114;37.460097225;41.487152654
900;26.4566463934;26.035229161;26.694038991;28.758452164199998;28.113021266;29.267781642;41.811208537;41.288286719;42.822877816;37.388594321;36.558253415;37.956044965;39.3938166379;37.374237819;41.470846114
901;26.441413166499995;26.021858445;26.676366527;28.739503339400006;28.08078703;29.261099718;41.796286465600005;41.283135415;42.814312824;37.3587473591;36.563490336;37.918019898;39.349565892;37.369596413;41.452679246
902;26.4216917252;26.000965839;26.662910062;28.7115708698;28.058041317;29.236566955;41.7581027304;41.277326179;42.8088917;37.3216245171;36.509991055;37.850313367;39.316534281699994;37.363023824;41.442612731
903;26.406991130599998;25.976816038;26.660231615;28.694142705300003;28.046841731;29.217905463;41.749050554;41.25473454;42.792991308;37.3193164309;36.507101469;37.848515316;39.2888467005;37.314827419;41.424585328
904;26.390669457899996;25.946649954;26.647307023;28.6759496008;28.003521235;29.164141018;41.740403160300005;41.240708503;42.789541713;37.3049377671;36.491477617;37.833779088;39.23646949490001;37.292248252;41.421990503
905;26.374890458000003;25.933088728;26.63393969;28.6431158209;27.989497044;29.116406491;41.704230421;41.239130292;42.782517219;37.282565433100004;36.463699335;37.799830443;39.217296282300005;37.286920498;41.419562821
906;26.358525270799998;25.91865816;26.617233119;28.624746636400005;27.964034682;29.086259454;41.678402783900005;41.234559212;42.775735021;37.2669836377;36.448693116;37.783015303;39.1656618783;37.264734212;41.236533366
907;26.341307691599997;25.877963604;26.600095939;28.6110832839;27.939849928;29.069806725;41.659584556199995;41.226826418;42.797764091;37.2640357061;36.44366443;37.782756459;39.1482191624;37.251417384;41.228815965
908;26.327916939299996;25.871069814;26.5861714;28.595864806;27.891795194;29.05611989;41.644816494100006;41.222468015;42.793862769;37.2608973113;36.438835398;37.779245511;39.128824128699996;37.248446953;41.2246873
909;26.3129775887;25.85683905;26.562443917;28.575904521600002;27.889318819;29.053875444;41.6107497295;41.214909978;42.78366089;37.256497924399994;36.433976735;37.774375933;39.0404327921;37.238905104;41.048169321
910;26.2966365022;25.82902993;26.545693541;28.5621842141;27.8741007;29.039529662;41.58404264319999;41.19501183;42.780183175;37.2528078326;36.428986043;37.770489293;39.0131162115;37.242776099;41.04690203
911;26.2807716557;25.815590539;26.523642551;28.5455496799;27.862892763;29.018025568;41.568344205799995;41.180815844;42.775689083;37.2314838109;36.418907667;37.734309538;38.99169978939999;37.240332975;41.045147708
912;26.266727474200003;25.794578727;26.509088532;28.5321274905;27.84823235;28.996110639;41.5499543656;41.096006525;42.771596805;37.224060350100004;36.447659737;37.736827125;38.9762959105;37.234558751;41.043774064
913;26.2570520759;25.779208044;26.495275073;28.516220338900002;27.820705307;28.982497248;41.5213352832;41.075716663;42.608200762;37.2114634158;36.432574421;37.727618198;38.9649639408;37.228231041;41.03297303
914;26.242899627999996;25.784343846;26.484635188;28.500982772600004;27.806142135;28.959692979;41.5134919229;41.06354366;42.60124889;37.2023170382;36.416055207;37.722703162;38.94721027159999;37.228067303;41.025636653
915;26.2271475099;25.774909487;26.455964533;28.4880523584;27.790453025;28.943062755;41.479201671300004;41.041770964;42.597525396;37.1945548072;36.416978278;37.71188955;38.92526910899999;37.212210184;41.022839278
916;26.211255096600002;25.755047485;26.430350371;28.472125163700003;27.785632445;28.938174132;41.4664851526;41.034480789;42.543192731;37.188860931200004;36.410815986;37.707261672;38.905883668899996;37.173517701;40.924519452
917;26.198027650799997;25.742926929;26.430982443;28.4608606969;27.754087656;28.952549318;41.4525493499;40.967599527;42.535494392;37.1682398824;36.391670556;37.702150157;38.86742508729999;37.032971665;40.832774562
918;26.17951802;25.727866958;26.396261398;28.437891003000004;27.733322226;28.949874976;41.4466420284;40.948854522;42.530532902;37.164642551600004;36.3874822;37.699248885;38.8480640088;37.030686842;40.845143371
919;26.1678833785;25.714189808;26.396600429;28.414597197299997;27.685226057;28.905614453;41.4153030993;40.946256862;42.525535309;37.15572201919999;36.372460642;37.686685668;38.8133935464;37.027478547;40.828141059
920;26.1514051117;25.70028952;26.358446905;28.405101018499998;27.676436256;28.885692532;41.398874044900005;40.937904117;42.521139498;37.14746857670001;36.379833216;37.666251697;38.775728880699994;36.877000183;40.804267972
921;26.134922944200003;25.691149925;26.331454107;28.3917705608;27.670716578;28.853688176;41.3807626277;40.867017542;42.512905068;37.1397433627;36.374983114;37.66692827;38.760277760899996;36.871634241;40.807981916
922;26.1203784225;25.678025976;26.323908247;28.3715320059;27.671176681;28.842455376;41.347169818699996;40.862900918;42.256981086;37.1090260193;36.338229686;37.631231861;38.723575828499996;36.868457521;40.80536709
923;26.108615315;25.65865639;26.307163189;28.355631825899998;27.660065844;28.82186867;41.3337353699;40.866216636;42.175264041;37.0851976582;36.29438892;37.590723323;38.70120432149999;36.792680901;40.773760345
924;26.095644964199998;25.640246132;26.297992586;28.342930698300002;27.625110411;28.814567418;41.31229440469999;40.861822268;42.170414435;37.069580396000006;36.274449256;37.568992661;38.68230345;36.767025586;40.752716959
925;26.082673812299998;25.626018832;26.304254688;28.3313288828;27.606208192;28.809866287;41.3047320795;40.857077497;42.16606496;37.0461550833;36.243239864;37.55098055;38.6594762359;36.749756107;40.721009687
926;26.070936576100003;25.611570749;26.291505751;28.3092879047;27.603689072;28.801078543;41.27904814489999;40.8527182;42.161153593;36.890081411;36.098110547;37.415355255;38.6027191978;36.711321118;40.718309957
927;26.055742741399996;25.597100503;26.265674453;28.283600592299997;27.598093477;28.794563004;41.271378786;40.848457555;42.157558905;36.8339099119;36.043989042;37.358564796;38.563226461400006;36.582527303;40.717333646
928;26.042011331700007;25.583880278;26.248631686;28.2703804762;27.594639089;28.780370875;41.2598418612;40.844442121;42.144546685;36.8330641509;36.042925447;37.357542753;38.494528714400005;36.539501068;40.695811122
929;26.0293447259;25.573642397;26.24571137;28.245992782500004;27.585210882;28.763766778;41.224552333000005;40.671210237;42.105209055;36.8321787053;36.04280041;37.357349448;38.4438805663;36.523401672;40.65359064
930;26.0142659714;25.564971262;26.236970104;28.2275597597;27.5816638;28.758363007;41.214626234899995;40.660863386;42.099464755;36.773305775299995;35.980072777;37.303616559;38.4184860281;36.517169895;40.654985728
931;26.000959810799998;25.566553558;26.217251942;28.213428434399997;27.571417438;28.742466014;41.2010454652;40.655040631;42.082341937;36.769016809700005;35.974688432;37.298611679;38.3653986776;36.520263586;40.645989707
932;25.9885004469;25.552145352;26.20788749;28.199567795400004;27.540591233;28.72564335;41.1753043866;40.619280788;42.068434105;36.739853240100004;35.960094474;37.271963432;38.3400734927;36.533197682;40.640915714
933;25.974158042800003;25.538018664;26.198344942;28.1766064082;27.486149986;28.718391728;41.115809331600005;40.612062469;41.998815298;36.678093710300004;35.895925739;37.201604028;38.312359035600004;36.44319446;40.640888188
934;25.961199551;25.523475462;26.187377482;28.162960193900005;27.475078639;28.70106928;41.0922133005;40.607266799;41.994729503;36.54859220510001;35.758980675;37.059608785;38.2877673423;36.427944127;40.6297687
935;25.944150601200004;25.510000518;26.176789431;28.1499926423;27.467964264;28.691384272;41.0734760239;40.602273846;41.989871944;36.453293326200004;35.661394705;36.961882897;38.2648440775;36.390649892;40.573243462
936;25.932156708399997;25.504966493;26.16316544;28.135835796099997;27.447111988;28.680251256;41.0462861183;40.561579056;41.987077222;36.4503313369;35.659092771;36.960838422;38.24157266180001;36.355773709;40.570518497
937;25.9209703251;25.495709954;26.161256429;28.1231038378;27.435381989;28.659922476;41.0335412618;40.543325577;41.97734884;36.2745993868;35.455475205;36.720927656;38.1949362847;36.303348485;40.473715799
938;25.9064822382;25.48280027;26.149001002;28.109242529099998;27.391746484;28.656878607;41.016949674100005;40.522783195;41.957318665;36.260797134099995;35.424633284;36.701854162;38.177561568200005;36.274703949;40.473143311
939;25.892282179;25.472932686;26.13447188;28.091264983600002;27.378380753;28.647122738;40.992115221;40.515644158;41.947513117;36.1634024788;35.330457413;36.603177777;38.12534376869999;36.241148376;40.361425642
940;25.881537893800004;25.465168222;26.12061631;28.0686435255;27.375047467;28.640175603;40.9675302191;40.459049392;41.94364623;36.1106590527;35.267084936;36.557642082;38.11853302779999;36.241767737;40.358166365
941;25.8706747884;25.457579947;26.107344642;28.0528027787;27.36344024;28.623664808;40.956077463499994;40.454574617;41.901352674;36.0555695459;35.242596363;36.499666694;38.0956901082;36.226635755;40.320549224
942;25.8606152267;25.46331707;26.100060407;28.037389599700003;27.345069989;28.616320396;40.93594038249999;40.451899482;41.897534954;36.054781210499996;35.241511604;36.499409306;38.0736037068;36.219216335;40.317751752
943;25.845881401900005;25.450319525;26.075527627;28.0242624618;27.341318564;28.601076182;40.9076185837;40.442702038;41.800961567;35.978543815200005;35.167119325;36.419903076;38.058129934200004;36.207925399;40.301263417
944;25.834849411900006;25.437354543;26.064333204;28.014966974000004;27.323754242;28.594985292;40.8804856002;40.359959132;41.793733634;35.9710688519;35.157382371;36.413760951;38.0282988032;36.128012984;40.292334348
945;25.819403025000003;25.426670553;26.038755887;28.0006704212;27.31344421;28.546451068;40.861581283999996;40.350887302;41.709614079;35.954096422700005;35.138077147;36.412818858;37.9956398557;36.116241009;40.188485463
946;25.803752646499998;25.405959208;26.016626619;27.987057180599997;27.272885374;28.5410328;40.8502311622;40.344494002;41.705807413;35.9531803169;35.137186364;36.411914152;37.9582161492;36.025387838;40.177355664
947;25.7903359197;25.390896003;26.005129941;27.972374068;27.26009891;28.529912781;40.81767041569999;40.340274991;41.699500426;35.918367226499996;35.091134195;36.371643378;37.93307333060001;36.013354049;40.177193121
948;25.776399225800002;25.390118438;25.993669823;27.955840728800002;27.249452731;28.509765512;40.78666396690001;40.335838249;41.545622655;35.851119454400006;35.059267434;36.310227491;37.9179022789;35.979222396;40.168841647
949;25.7638745347;25.359373795;25.991943724;27.936990478899997;27.240488951;28.447350255;40.7723116134;40.324482375;41.542355867;35.834555638400005;35.045136313;36.295072775;37.8871146774;35.927334099;40.167827057
950;25.748482923900003;25.349126383;25.979962472;27.928376872999998;27.235378535;28.440957414;40.750021384200004;40.320082038;41.534179951;35.8236275437;35.032758025;36.283841108;37.874587263900004;35.924238029;40.16063208
951;25.734661732399996;25.332664378;25.970413913;27.9142640289;27.223429006;28.4285832;40.7097883272;40.313107397;41.530081652;35.821536268299994;35.032352378;36.281350784;37.8249777149;35.884979846;40.165227374
952;25.726719867200007;25.326379125;25.956399585;27.899249071300005;27.189780396;28.421545035;40.684227697299995;40.237701572;41.527020203;35.8209467434;35.030556996;36.278476803;37.8074770886;35.884662779;40.145529025
953;25.713515426500003;25.309084427;25.943206794;27.8842908576;27.175868731;28.413301213;40.6779013586;40.235133577;41.517691362;35.8179742106;35.030157847;36.277337257;37.774574332499995;35.825235261;40.115642624
954;25.700193850599998;25.292106589;25.92610902;27.863132482399998;27.166273879;28.398699335;40.6707404465;40.228909285;41.514067553;35.785906824099996;35.004105063;36.242101909;37.7658692254;35.804155429;40.114864652
955;25.6886649638;25.291844347;25.912357661;27.847427698300002;27.151110973;28.384207302;40.6447112584;40.224808129;41.508561095;35.7730867234;35.010896115;36.230887908;37.7409765479;35.788372081;40.028995627
956;25.6728927047;25.272783442;25.89812701;27.832058548499997;27.137566584;28.378925287;40.6384472572;40.222071087;41.51359022;35.7211084689;34.921122868;36.201400033;37.7059501662;35.774500793;39.946247271
957;25.659834196600002;25.259864733;25.883650814;27.8196575328;27.127368465;28.359186613;40.6206497612;40.219205505;41.48606594;35.6904578355;34.893718339;36.16923051;37.6807341759;35.771202685;39.761740073
958;25.647875007099998;25.257769684;25.87726409;27.798543422000005;27.112779584;28.348664377;40.611546997000005;40.191568108;41.464409142;35.685098053999994;34.892565371;36.167522198;37.67011453120001;35.768094867;39.756998461
959;25.6325038795;25.235641829;25.864422763;27.7712020895;27.050488701;28.321703136;40.60010836479999;40.188569608;41.451224145;35.6759345972;34.883791246;36.157007988;37.6379773712;35.669413565;39.750263593
960;25.619762448200003;25.223503396;25.850990836;27.7506208475;27.016409609;28.309432665;40.5941267419;40.174389732;41.446679025;35.66400142050001;34.873264059;36.147434495;37.6116159388;35.653979762;39.743700566
961;25.605749811200003;25.20831004;25.839264204;27.733630756400004;26.998566084;28.294494061;40.581004665600005;40.177211177;41.417187008;35.6622231889;34.869079213;36.145715245;37.604025964499996;35.624082706;39.725570254
962;25.5945169686;25.19480175;25.83211931;27.714479035299995;26.995213686;28.292473036;40.5567596511;40.174234177;41.39763271;35.6504973661;34.857297866;36.132567118;37.58334621179999;35.623869159;39.71971174
963;25.5808998165;25.179749615;25.82004908;27.703416942100006;26.968537141;28.271866824;40.5430364787;40.163203325;41.39063338;35.642233030199996;34.841790096;36.125890396;37.5569433534;35.546484062;39.716552222
964;25.5700341903;25.177595558;25.810865952;27.685748991900006;26.94891797;28.258485818;40.523084540499994;40.159155888;41.333333003;35.63744160540001;34.833350523;36.123482338;37.5332878768;35.544719989;39.686637387
965;25.559027200699997;25.191498778;25.798184176;27.6702458288;26.930224686;28.256221233;40.5061510376;40.150924797;41.329072494;35.632282108599995;34.827568561;36.118069223;37.508920701099996;35.536142827;39.654143794
966;25.542450621900002;25.178219666;25.763308601;27.648988390100005;26.916079216;28.220344751;40.4788433648;40.139810153;41.324083326;35.630862668199995;34.824614361;36.115283528;37.494941872700004;35.519620325;39.609900229
967;25.528353652400003;25.16544232;25.751208152;27.6367428732;26.907920641;28.207208718;40.4682753969;40.121389616;41.320037748;35.6295708457;34.823207954;36.112117555;37.466290403200006;35.499611095;39.610045222
968;25.514913953300002;25.154746921;25.73446579;27.6181148274;26.875176673;28.190570981;40.451890263500005;40.116007461;41.307657118;35.5313438759;34.657702462;36.071434151;37.453224742299994;35.492972505;39.601560181
969;25.5013963924;25.149936535;25.715269472;27.602549003100002;26.856911832;28.151238455;40.410076953200004;40.031545161;41.309350843;35.5184658332;34.644023199;36.062437249;37.4357345001;35.455413587;39.597274486
970;25.4889599876;25.137809981;25.70650178;27.591170134100004;26.840253186;28.136955677;40.395569861300004;39.923992003;41.305341252;35.508125232699996;34.634781887;36.051253932;37.4264255563;35.432973252;39.587888433
971;25.475011348;25.12656059;25.695065253;27.570411805;26.838368877;28.110503634;40.379017619399995;39.91950084;41.282315653;35.5074206495;34.635367699;36.04868115;37.4136723598;35.409148674;39.582176583
972;25.467963460900002;25.115993185;25.683812308;27.557810673200002;26.853980815;28.088064919;40.32829228600001;39.814035766;41.282460603;35.475572057600004;34.612552878;36.023516098;37.3974265432;35.405040013;39.568418479
973;25.456442000399996;25.103825553;25.671921903;27.541914890599998;26.847127962;28.08697011;40.3083155118;39.80997641;41.273423979;35.447770515399995;34.586724833;35.996232501;37.3796696514;35.403875937;39.544455184
974;25.443561919299995;25.098676732;25.66760737;27.528414665299998;26.830783624;28.075526138;40.2864238061;39.804774731;41.160708078;35.4435633725;34.581753116;35.991603979;37.36039064340001;35.403592506;39.529152775
975;25.4322379304;25.082346911;25.649239664;27.5087970999;26.820827803;28.06160341;40.2792513021;39.795914364;41.156947598;35.4336695949;34.578486201;35.958990167;37.33811517459999;35.371304333;39.527422834
976;25.425531448499996;25.070640129;25.658424503;27.497178872;26.81121848;28.033745967;40.2629243816;39.791873164;41.1526406;35.4277455752;34.572742629;35.952820766;37.3248928223;35.367480258;39.495438937
977;25.415776578699997;25.057382448;25.659429317;27.484884887699998;26.805919864;28.025979815;40.2487861082;39.77753454;41.147417992;35.3970045878;34.540285903;35.934579997;37.29545872339999;35.358389588;39.486895864
978;25.403077332100004;25.043953826;25.639708509;27.467312519799997;26.78620624;28.004667211;40.21762005090001;39.755977949;41.142953477;35.38799652709999;34.539674305;35.925514343;37.2709510556;35.311020382;39.392324761
979;25.3880062073;25.032531142;25.621030934;27.450395895299998;26.743132485;27.983900146;40.192106584;39.748750392;41.133550062;35.3831773743;34.531729147;35.921505619;37.2163548472;35.302700094;39.295293193
980;25.374823907200003;25.022516795;25.60535939;27.435726732100004;26.743670911;27.970430393;40.1838369116;39.744043138;41.113237743;35.3362363526;34.495681634;35.884658186;37.211106871599995;35.297970579;39.268024825
981;25.362531360299997;25.006386253;25.59499956;27.4213025246;26.734321896;27.957255966;40.1767647951;39.740404277;41.103858682;35.3200761789;34.472472521;35.861684821;37.176153924;35.27477539;39.05019808
982;25.3502536892;24.983262771;25.583849324;27.410807133699997;26.738446298;27.945963924;40.1432099469;39.726847305;41.09891824;35.317696371800004;34.467809527;35.860532196;37.1340969281;35.222469947;39.018473503
983;25.3414274659;24.991620883;25.572541222;27.3932062067;26.73186858;27.928027733;40.1357474373;39.721113224;41.073220893;35.3069094281;34.452325594;35.848863016;37.1205572797;35.217731762;39.017543352
984;25.3280380834;24.981742692;25.557596882;27.3779907465;26.721969869;27.913657206;40.1245912418;39.718617754;41.069512121;35.305746641099994;34.451519357;35.848622023;37.10537872740001;35.200872231;39.003180113
985;25.318076295;24.972484981;25.538447489;27.360341854;26.704942376;27.901992261;40.1107105606;39.715021467;41.063571696;35.2843343623;34.460245122;35.803941529;37.09536822309999;35.200146258;39.002529894
986;25.3058395088;24.96064572;25.525260252;27.351566817;26.696265161;27.885907415;40.0950499856;39.70352233;41.033999781;35.2552987805;34.450896342;35.790795222;37.06469076950001;35.097434703;38.991575097
987;25.2934220124;24.948025767;25.506725956;27.335521565199997;26.67557095;27.875924862;40.085182248100004;39.699256716;41.025195542;35.2530637498;34.449252005;35.787715279;37.0312287;34.979940514;38.986644875
988;25.2798579154;24.942139134;25.488495413;27.3224811859;26.660998911;27.869418493;40.078889533899996;39.695299263;41.020305238;35.2428942924;34.439682814;35.771039232;37.010781435400006;34.97526065;38.979937851
989;25.2665132632;24.933498817;25.46856978;27.3106994224;26.657019505;27.854307789;40.0679033295;39.691098257;41.012893647;35.2282052798;34.425660197;35.761447001;36.9987662493;34.971797061;38.978660343
990;25.2511571065;24.908611607;25.456188142;27.2977648046;26.639034018;27.839567235;40.0579829668;39.67454853;41.008243126;35.215088926099995;34.412526164;35.748214147;36.983776885199994;34.966033617;38.974316509
991;25.239854630499998;24.891018244;25.444543426;27.2808267182;26.630346479;27.820201317;40.0468199963;39.661271472;41.006893119;35.21238086229999;34.411178835;35.747075078;36.962599472600004;34.934901078;38.992304412
992;25.2276722521;24.878627774;25.437660755;27.265951682499995;26.603304102;27.815632974;40.03921686619999;39.648248816;41.002720446;35.2094552884;34.407516733;35.744945506;36.9414910984;34.933589166;38.956746595
993;25.215093920099996;24.866929912;25.41689204;27.256626517500003;26.592264472;27.817114724;40.0321316224;39.63535416;40.998364783;35.205752161;34.404709977;35.740316886;36.9117828902;34.90898178;38.763980616
994;25.204926176399997;24.853502618;25.408462348;27.240752971400003;26.569367795;27.811348943;40.0174371994;39.520310053;40.994742875;35.2029010842;34.396573153;35.739389929;36.892694231099995;34.908761798;38.764472731
995;25.190624171999996;24.84209827;25.396292774;27.225461967199998;26.545739261;27.808648744;39.996707903300006;39.516078388;40.973137498;35.187865882400004;34.374176213;35.720200155;36.8748518574;34.861583023;38.763262383
996;25.1806166326;24.851804772;25.389790641;27.2083427512;26.532042222;27.770063994;39.96389958339999;39.511864205;40.929098586;35.1691807209;34.352554514;35.687131279;36.857720857000004;34.851927309;38.761096084
997;25.1708153952;24.839091002;25.388262768;27.195551804400004;26.523137775;27.75202484;39.9453406107;39.508154546;40.903305152;35.1618476185;34.34319587;35.683615112;36.83982673519999;34.851696523;38.682208111
998;25.160661962200003;24.82661669;25.37796741;27.178951950799995;26.50777326;27.684652389;39.9349307337;39.497274678;40.89353611;35.15296801940001;34.331005039;35.680034442;36.7976412335;34.848201552;38.679387933
999;25.148171601900003;24.811792274;25.365466873;27.158647017500005;26.487997736;27.662510517;39.906811557000005;39.327971702;40.889410961;35.1454633864;34.323792429;35.675126938;36.7878349489;34.84979906;38.67863015


==> tikz/scatter_cameraready/allClean_k=1.csv <==
Type;Prob1;Prob2;Parameters
pMC;0.1549;0.1136;10
pMC;0.4827;0.6324;100
pMC;2.6424;3.3198;50
pMC;2.6339;4.1665;100
pMC;4.5209;19.9167;921
pMC;26.8834;35.5056;100
pMC;11.6837;97.2344;1000
pMC;45.1832;98.469;100
pMC;48.9195;612.9691;1000
pMC;347.7602;5650.2517;9831
pMC;223.7132;659.0606;100
pMC;244.0651;4712.3237;1000
pMC;447.6235;10000;10000
pMC;1396.5055;4747.4267;100
pMC;1550.4492;10000;1000
prMC;0.0223;0.0285;10
prMC;0.0937;0.4942;100
prMC;0.5892;1.671;50
prMC;0.6035;3.5468;100
prMC;0.8465;25.23;921
prMC;2.4024;15.6789;100
prMC;3.5298;159.7013;1000
pMC;0.2016;0.1681;2
pMC;0.5056;0.4635;2
pMC;1.1839;1.1307;2
pMC;12.1187;11.6622;2
pMC;31.7612;29.6898;2
pMC;0.4029;0.3633;2
pMC;0.0299;0.0052;1
pMC;36.2815;36.0163;2
pMC;0.1365;0.0952;2
pMC;2.4177;2.3532;2
pMC;37.0229;36.5499;2
pMC;0.6012;0.5734;14
pMC;1.0579;1.0234;15
pMC;3.0732;3.0515;26
pMC;7.8036;7.7091;4
pMC;0.5382;1.756;590
pMC;1.4429;12.3355;1053
pMC;12.7271;10000;12286
pMC;65.8318;402.1444;2555
pMC;179.6155;10000;10042
prMC;0.026;0.0232;2
prMC;0.027;0.1906;190
prMC;0.0491;0.0425;2
prMC;0.051;0.9988;541
prMC;0.1242;0.1074;2
prMC;0.129;5.7455;1404
prMC;1.6922;1.1145;2
prMC;1.7096;746.4713;13819
prMC;5.0841;2.661;2
prMC;5.2674;4625.8656;32762
prMC;0.0359;0.0345;2
prMC;0.05;1.685;495
prMC;0.0042;0.0033;2
prMC;2.9478;4.1191;2
prMC;5.1946;10000;38610
prMC;0.0126;0.0101;2
prMC;0.0218;0.09;109
prMC;0.2206;0.3789;2
prMC;0.4056;158.0218;3465
prMC;3.6166;37.5782;2
prMC;5.7921;10000;51835
prMC;0.0426;0.0558;14
prMC;0.0448;0.8467;558
prMC;0.036;0.1807;45
prMC;0.0676;0.0442;1
prMC;0.1781;1.6823;202
prMC;0.6949;0.9996;4
prMC;0.7053;876.163;6214
prMC;0.1295;2.3605;590
prMC;0.1325;10.7825;1300
prMC;0.226;19.2956;1053
prMC;0.8166;1018.5036;4176
prMC;2.953;10000;12286
prMC;4.505;10000;32401
prMC;0.9486;83.806;50
prMC;4.642;10000;30040

==> tikz/scatter_cameraready/allClean_k=10.csv <==
Type;Prob1;Prob2;Parameters
pMC;0.1622;0.1136;10
pMC;0.4716;0.6324;100
pMC;2.69;3.3198;50
pMC;2.6627;4.1665;100
pMC;2.8746;19.9167;921
pMC;10.7209;35.5056;100
pMC;12.4142;97.2344;1000
pMC;46.8731;98.469;100
pMC;58.1991;612.9691;1000
pMC;1343.5928;5650.2517;9831
pMC;231.7251;659.0606;100
pMC;295.7084;4712.3237;1000
pMC;831.0107;10000;10000
pMC;1507.7736;4747.4267;100
pMC;1617.2662;10000;1000
prMC;0.0259;0.0285;10
prMC;0.1092;0.4942;100
prMC;0.6648;1.671;50
prMC;1.5832;3.5468;100
prMC;1.0868;25.23;921
prMC;2.6953;15.6789;100
prMC;4.0875;159.7013;1000
pMC;0.5959;0.5734;14
pMC;1.0736;1.0234;15
pMC;3.0864;3.0515;26
pMC;0.5403;1.756;590
pMC;1.5165;12.3355;1053
pMC;14.0206;10000;12286
pMC;66.2991;402.1444;2555
pMC;199.523;10000;10042
prMC;0.026;0.1906;190
prMC;0.0575;0.9988;541
prMC;0.1745;5.7455;1404
prMC;1.5866;746.4713;13819
prMC;3.3314;4625.8656;32762
prMC;0.4165;1.685;495
prMC;0.0664;0.09;109
prMC;2.8153;158.0218;3465
prMC;0.3133;0.0558;14
prMC;0.0505;0.8467;558
prMC;0.5466;0.1807;45
prMC;0.1618;1.6823;202
prMC;6.4929;876.163;6214
prMC;0.1393;2.3605;590
prMC;0.9284;10.7825;1300
prMC;0.3374;19.2956;1053
prMC;7.6269;1018.5036;4176
prMC;4.586;10000;12286
prMC;60.2556;83.806;50
prMC;232.2776;10000;30040

==> tikz/scatter_cameraready/sol_vs_deriv.csv <==
Type;Verify;OneDeriv;Highest;Parameters
pMC;0.053;0.0583;0.1549;10
pMC;0.244;0.2455;0.4827;100
pMC;1.3857;1.4084;2.6424;50
pMC;1.3567;1.3684;2.6339;100
pMC;1.8748;1.8741;4.5209;921
pMC;14.2203;14.2387;26.8834;100
pMC;5.6533;5.6599;11.6837;1000
pMC;25.5413;25.7121;45.1832;100
pMC;25.6423;25.6558;48.9195;1000
pMC;25.5248;25.5277;347.7602;9831
pMC;134.3858;135.0863;223.7132;100
pMC;133.2479;133.3022;244.0651;1000
pMC;133.6626;133.6699;447.6235;10000
pMC;902.515;905.4921;1396.5055;100
pMC;902.6653;903.0169;1550.4492;1000
prMC;0.9261;0.0108;0.0223;10
prMC;4.1262;0.0338;0.0937;100
prMC;23.2517;0.1994;0.5892;50
prMC;23.4554;0.2058;0.6035;100
prMC;29.8157;0.2084;0.8465;921
prMC;1276.4315;0.8387;2.4024;100
prMC;339.9599;0.8688;3.5298;1000
pMC;0.1095;0.1385;0.2016;2
pMC;0.2885;0.3759;0.5056;2
pMC;0.7376;0.9336;1.1839;2
pMC;7.7686;9.7123;12.1187;2
pMC;20.66;25.1676;31.7612;2
pMC;0.2549;0.3083;0.4029;2
pMC;0.004;0.0056;0.0299;1
pMC;27.858;31.8716;36.2815;2
pMC;0.0639;0.0795;0.1365;2
pMC;1.598;1.9752;2.4177;2
pMC;26.3694;31.4507;37.0229;2
pMC;0.1826;0.21;0.6012;14
pMC;0.4669;0.5032;1.0579;15
pMC;1.393;1.4554;3.0732;26
pMC;4.2542;5.1108;7.8036;4
pMC;0.2598;0.2603;0.5382;590
pMC;0.883;0.8825;1.4429;1053
pMC;8.5827;8.5803;12.7271;12286
pMC;10.6808;10.6995;65.8318;2555
pMC;96.4822;96.4837;179.6155;10042
prMC;1.1695;0.0191;0.026;2
prMC;1.1557;0.0157;0.027;190
prMC;3.0855;0.0324;0.0491;2
prMC;3.0955;0.0246;0.051;541
prMC;7.971;0.0818;0.1242;2
prMC;7.9988;0.0619;0.129;1404
prMC;76.156;0.8324;1.6922;2
prMC;76.3412;0.6121;1.7096;13819
prMC;181.3286;1.981;5.0841;2
prMC;180.3678;1.4756;5.2674;32762
prMC;2.2849;0.0259;0.0359;2
prMC;2.8366;0.0249;0.05;495
prMC;0.0238;0.0027;0.0042;2
prMC;183.5801;2.6701;2.9478;2
prMC;389.2602;3.0565;5.1946;38610
prMC;0.6017;0.0082;0.0126;2
prMC;0.7158;0.0127;0.0218;109
prMC;15.9137;0.2379;0.2206;2
prMC;18.2676;0.1682;0.4056;3465
prMC;341.7644;19.4738;3.6166;2
prMC;764.3067;2.6953;5.7921;51835
prMC;2.2634;0.0211;0.0426;14
prMC;2.2922;0.02;0.0448;558
prMC;3.1289;0.0244;0.036;45
prMC;7.5586;0.0438;0.0676;1
prMC;9.8037;0.0644;0.1781;202
prMC;39.6576;0.4522;0.6949;4
prMC;38.5601;0.4077;0.7053;6214
prMC;5.1083;0.0439;0.1295;590
prMC;5.1444;0.0488;0.1325;1300
prMC;9.5394;0.0886;0.226;1053
prMC;17.6374;0.3781;0.8166;4176
prMC;844.5297;1.5937;2.953;12286
prMC;1808.0725;6.4089;4.505;32401
prMC;43.0407;1.9484;0.9486;50
prMC;609.865;7.528;4.642;30040
